Increasing the accuracy of laser flash analysis using numerical algorithms robust to noise and systematic errors

The laser flash method is highly regarded due to its applicability to a wide temperature range, from cryogenic temperatures to the melting point of refractory metals, and to extreme environments involving radioactive or hazardous materials. Although instruments implementing this method are mostly produced on a commercial basis by major manufacturers, there is always room for improvement both in terms of experimental methods and data treatment procedures. The measurement noise, either due to the detector performance or electromagnetic interferences, presents a significant problem when accurate determination of thermal properties is desired. Noise resilience of the laser flash method is rarely mentioned in published literature; there are currently no data treatment procedures which could guarantee adequate performance under any operating conditions. In this paper, a computational framework combining finite-difference solutions of the heat conduction problem with nonlinear optimization techniques based on the use of quasi-Newton direction search and stochastic linear search with the Wolfe conditions is presented. The application of this framework to data with varying level of noise is considered. Finally, cross-verification and validation using an external standard, a commercial and an in-house built laser flash instrument are presented. The open-source software implementing the described computational method is benchmarked against its industrial counterpart.

==> AverageResults_3.csv <==
IDENTIFIER	STD. DEV	TEST_TEMPERATURE	STD. DEV	DIFFUSIVITY	STD. DEV	HEAT_LOSS	STD. DEV	MAXTEMP	STD. DEV	RSQUARED	STD. DEV	BASELINE_INTERCEPT	STD. DEV	BASELINE_SLOPE	STD. DEV	
3.5			2.3	471.8			1.2	59.8			2.2	0.0			0.0	11.9			3.9	0.956			0.017	-10.9			3.5	-12.0			4.6	
13.5			1.7	673.0			0.0	49.1			1.1	0.0			0.0	4.53			0.88	0.968			0.029	-1.7			0.038	0.0			0.0	
19.5			1.7	873.17			0.37	43.53			0.49	0.0			0.0	3.0			1.1	0.985			0.013	-0.274			0.061	0.0			0.0	
25.0			1.4	973.0			0.0	41.5			0.27	0.0			0.0	3.3			0.1	0.9917			0.0015	-0.24			0.079	0.0			0.0	
30.5			1.7	1073.17			0.37	39.91			0.19	0.0			0.0	3.44			0.15	0.9968			0.0015	-0.32			0.052	0.0			0.0	
36.0			1.4	1268.21			0.4	37.13			0.72	0.028			0.011	2.921			0.094	0.9893			0.003	-0.29			0.12	0.0			0.0	
41.0			1.4	1472.0			0.0	35.45			0.33	0.0347			0.0034	2.3			0.1	0.991			0.0056	-0.326			0.061	0.0			0.0	
46.5			1.7	1673.0			0.0	33.64			0.56	0.0477			0.009	2.48			0.57	0.9954			0.0016	-0.345			0.011	0.0			0.0	
53.0			2.0	1872.86			0.35	31.69			0.63	0.02			0.018	2.66			0.88	0.98			0.011	-0.71			0.24	0.0			0.0	
61.0			2.6	2072.67			0.47	29.1			1.1	0.0			0.0	3.68			0.62	0.961			0.0049	-1.69			0.35	0.0			0.0	
69.5			2.3	2272.0			0.0	27.3			1.5	0.0			0.0	6.1			2.9	0.948			0.02	-4.6			2.4	0.0			0.0	

==> HeatLoss.csv <==
Time	FTCS	Time	FullyImplicit	Time	SemiImplicit	Time	Josell
0	0	0	0	0	0	-0.000158327646463	-0.001616044923271
1E-04	0	9.9E-05	0	9.9E-05	0	0.006909870856339	-0.001610270251291
0.0002	0	0.000197	0	0.000197	0	0.020036525218686	-0.002256208559846
0.000299	0	0.000296	0	0.000296	0	0.026094981078231	-0.002251258841006
0.000399	0	0.000394	0	0.000394	0	0.03417292222429	0.001695316980353
0.000499	0	0.000493	0	0.000493	0	0.041325265947364	0.01023777549028
0.000599	0	0.000591	0	0.000591	0	0.046233737129865	0.018450069421321
0.000698	0	0.00069	0	0.00069	0	0.049739787974509	0.027117233347566
0.000798	0	0.000788	2E-06	0.000788	0	0.052544628650224	0.033959761335871
0.000898	0	0.000887	7E-06	0.000887	1E-06	0.055349469325939	0.041258305087629
0.000998	1E-06	0.000985	2.2E-05	0.000985	6E-06	0.056751889663797	0.04627562425387
0.001097	8E-06	0.001084	6.2E-05	0.001084	2E-05	0.058855520170583	0.052205547831143
0.001197	3.1E-05	0.001182	0.000153	0.001182	6E-05	0.059556730339512	0.057678309876712
0.001297	0.000101	0.001281	0.000338	0.001281	0.000156	0.062361571015227	0.062696774811202
0.001397	0.000271	0.00138	0.000685	0.00138	0.000359	0.062361571015227	0.066344900918832
0.001497	0.00063	0.001478	0.001285	0.001478	0.000748	0.064465201522014	0.077290997894095
0.001596	0.001308	0.001577	0.002261	0.001577	0.001432	0.068672462535586	0.09416701844663
0.001696	0.002477	0.001675	0.003761	0.001675	0.002553	0.070776093042373	0.107393194239162
0.001796	0.004349	0.001774	0.005962	0.001774	0.004283	0.075684564224874	0.122445724622008
0.001896	0.007167	0.001872	0.00906	0.001872	0.006822	0.077086984562732	0.137951406347683
0.001995	0.011198	0.001971	0.013268	0.001971	0.01039	0.082696665914162	0.162124824883728
0.002095	0.016722	0.002069	0.018807	0.002069	0.01522	0.088306347265592	0.181738085785236
0.002195	0.02402	0.002168	0.025903	0.002168	0.021552	0.091111187941307	0.19222873988117
0.002295	0.033364	0.002266	0.034776	0.002266	0.02962	0.09531844895488	0.219137107229687
0.002395	0.04501	0.002365	0.045635	0.002365	0.039653	0.102330550644167	0.24559175035125
0.002494	0.059191	0.002464	0.058675	0.002464	0.051863	0.10653781165774	0.266571912774869
0.002594	0.076109	0.002562	0.074072	0.002562	0.066439	0.109342652333455	0.284358819086063
0.002694	0.095936	0.002661	0.091979	0.002661	0.08355	0.117055964191672	0.310814035091751
0.002794	0.118807	0.002759	0.112526	0.002759	0.103338	0.120562015036316	0.325865419706347
0.002893	0.144826	0.002858	0.135814	0.002858	0.125916	0.125470486218817	0.344566076196822
0.002993	0.174062	0.002956	0.161924	0.002956	0.151371	0.12967774723239	0.366002254383895
0.003093	0.206551	0.003055	0.190905	0.003055	0.179761	0.136689848921678	0.382424550709477
0.003193	0.2423	0.003153	0.222788	0.003153	0.211119	0.141598320104179	0.401581222963406
0.003292	0.281288	0.003252	0.257576	0.003252	0.245454	0.144403160779894	0.412071877059341
0.003392	0.32347	0.00335	0.295254	0.00335	0.282749	0.147909211624538	0.423019119802854
0.003492	0.368778	0.003449	0.335786	0.003449	0.32297	0.162634625172042	0.457688348391957
0.003592	0.417125	0.003547	0.379119	0.003547	0.366062	0.154220103144897	0.437616780190496
0.003692	0.468411	0.003646	0.425184	0.003646	0.411955	0.168244306523473	0.47410949894929
0.003791	0.522518	0.003745	0.4739	0.003745	0.460563	0.175957618381689	0.491900415449358
0.003891	0.579321	0.003843	0.525172	0.003843	0.511791	0.18717698108455	0.50969419637005
0.003991	0.638683	0.003942	0.5789	0.003942	0.565532	0.197695133618481	0.530679514750794
0.004091	0.700465	0.00404	0.634971	0.00404	0.621671	0.211018126828128	0.545738919743139
0.00419	0.764519	0.004139	0.693269	0.004139	0.680088	0.222938699699917	0.557149052859605
0.00429	0.830696	0.004237	0.753673	0.004237	0.740656	0.229249591220276	0.564906476795442
0.00439	0.898847	0.004336	0.816059	0.004336	0.803248	0.262907679328858	0.582718590008133
0.00449	0.968822	0.004434	0.8803	0.004434	0.867733	0.281139143721006	0.591397784501002
0.00459	1.04047	0.004533	0.946269	0.004533	0.933978	0.295163347099581	0.591865257946954
0.004689	1.113645	0.004631	1.013837	0.004631	1.001852	0.314096021660658	0.590512678527966
0.004789	1.188203	0.00473	1.082879	0.00473	1.071226	0.342845638586738	0.58688804066946
0.004889	1.264002	0.004828	1.15327	0.004828	1.14197	0.365284363992459	0.583258246853828
0.004989	1.340906	0.004927	1.224886	0.004927	1.213959	0.38211340804675	0.578255822674836
0.005088	1.418782	0.005026	1.297608	0.005026	1.287068	0.399643662269969	0.572797955616516
0.005188	1.497502	0.005124	1.371317	0.005124	1.361178	0.414369075817474	0.568249828548603
0.005288	1.576944	0.005223	1.445902	0.005223	1.436173	0.426289648689263	0.562331362653829
0.005388	1.656989	0.005321	1.521251	0.005321	1.51194	0.446624743588197	0.555051724078193
0.005487	1.737526	0.00542	1.597259	0.00542	1.588371	0.469764679162847	0.544582266694882
0.005587	1.818448	0.005518	1.673824	0.005518	1.665361	0.48519130287928	0.538666665220732
0.005687	1.899653	0.005617	1.750848	0.005617	1.742812	0.50833123845393	0.528197207837421
0.005787	1.981043	0.005715	1.828237	0.005715	1.820628	0.53147117402858	0.51909579774447
0.005887	2.062529	0.005814	1.905903	0.005814	1.898719	0.564428051968232	0.504986234631278
0.005986	2.144025	0.005912	1.983761	0.005912	1.976998	0.595281299401098	0.490874952865712
0.006086	2.225448	0.006011	2.06173	0.006011	2.055383	0.618421234975748	0.480861511245854
0.006186	2.306723	0.006109	2.139734	0.006109	2.133798	0.648573272239685	0.468573719649977
0.006286	2.387779	0.006208	2.2177	0.006208	2.212168	0.681530150179338	0.455376188063692
0.006385	2.468548	0.006307	2.29556	0.006307	2.290426	0.703968875585059	0.445818189323163
0.006485	2.548969	0.006405	2.37325	0.006405	2.368505	0.736925753524711	0.432164641973425
0.006585	2.628983	0.006504	2.45071	0.006504	2.446345	0.767077790788649	0.421244897667909
0.006685	2.708537	0.006602	2.527882	0.006602	2.523889	0.793022567039013	0.410321716057644
0.006784	2.787579	0.006701	2.604714	0.006701	2.601083	0.817564922951521	0.399853404442582
0.006884	2.866064	0.006799	2.681157	0.006799	2.677877	0.833692756836883	0.396218454669826
0.006984	2.943949	0.006898	2.757163	0.006898	2.754225	0.851223011060102	0.389392540321144
0.007084	3.021194	0.006996	2.832689	0.006996	2.830083	0.878570207648324	0.37983855176949
0.007184	3.097763	0.007095	2.907696	0.007095	2.905412	0.90381377372976	0.372562923382729
0.007283	3.173624	0.007193	2.982147	0.007193	2.980173	0.931862180486912	0.362097476188292
0.007383	3.248745	0.007292	3.056007	0.007292	3.054333	0.96131300758192	0.352089190525558
0.007483	3.323099	0.007391	3.129244	0.007391	3.127859	0.987958994001214	0.343446660616686
0.007583	3.396662	0.007489	3.201829	0.007489	3.200724	1.01951345160301	0.333440093606327
0.007682	3.46941	0.007588	3.273736	0.007588	3.2729	1.04686064819123	0.32479813658158
0.007782	3.541325	0.007686	3.344941	0.007686	3.344362	1.0728054244416	0.317979096842398
0.007882	3.612387	0.007785	3.415421	0.007785	3.41509	1.0875308379891	0.313430969774485
0.007982	3.682581	0.007883	3.485155	0.007883	3.485063	1.10295746170553	0.308883415590697
0.008082	3.751893	0.007982	3.554127	0.007982	3.554262	1.1289022379559	0.301608360088061
0.008181	3.820311	0.00808	3.62232	0.00808	3.622673	1.15274338369948	0.295243617459957
0.008281	3.887824	0.008179	3.689718	0.008179	3.69028	1.19130994299056	0.285242779290848
0.008381	3.954424	0.008277	3.75631	0.008277	3.757071	1.21304745822735	0.279332333773823
0.008481	4.020103	0.008376	3.822083	0.008376	3.823034	1.23758981413986	0.273880195556752
0.00858	4.084855	0.008474	3.887029	0.008474	3.888161	1.2677418514038	0.266608577358866
0.00868	4.148676	0.008573	3.951138	0.008573	3.952442	1.29368662765416	0.25933352185623
0.00878	4.211562	0.008672	4.014403	0.008672	4.015871	1.32453987508703	0.251606460779014
0.00888	4.273511	0.00877	4.076819	0.00877	4.078443	1.35819796319561	0.247073801582474
0.008979	4.334522	0.008869	4.138381	0.008869	4.140152	1.38344152927704	0.237974110141899
0.009079	4.394595	0.008967	4.199085	0.008967	4.200995	1.40868509535848	0.233890592099314
0.009179	4.453729	0.009066	4.258927	0.009066	4.26097	1.44234318346706	0.227077854085506
0.009279	4.511928	0.009164	4.317907	0.009164	4.320074	1.46688553937957	0.223905794685703
0.009379	4.569193	0.009263	4.376024	0.009263	4.378309	1.48932426478529	0.217995922052803
0.009478	4.625527	0.009361	4.433278	0.009361	4.435672	1.52648840373852	0.211642064223074
0.009578	4.680934	0.00946	4.489668	0.00946	4.492167	1.55453681049567	0.204824743136266
0.009678	4.735418	0.009558	4.545197	0.009558	4.547793	1.58188400708389	0.199374896455694
0.009778	4.788985	0.009657	4.599867	0.009657	4.602554	1.6113348341789	0.194382784190952
0.009877	4.84164	0.009755	4.65368	0.009755	4.656452	1.63938324093605	0.190301557684866
0.009977	4.893389	0.009854	4.70664	0.009854	4.709491	1.66673043752427	0.184395695240841
0.010077	4.944238	0.009953	4.75875	0.009953	4.761675	1.70179094597071	0.178040118758737
0.010177	4.994194	0.010051	4.810016	0.010051	4.813009	1.72072362053179	0.176687539339749
0.010277	5.043265	0.01015	4.86044	0.01015	4.863496	1.74947323745787	0.17032680690052
0.010376	5.091458	0.010248	4.91003	0.010248	4.913144	1.78313132556645	0.16579414770398
0.010476	5.13878	0.010347	4.95879	0.010347	4.961957	1.81328336283038	0.161258624086816
0.010576	5.185241	0.010445	5.006726	0.010445	5.009941	1.83221603739146	0.158081981614014
0.010676	5.230848	0.010544	5.053845	0.010544	5.057104	1.8672765458379	0.154918515476085
0.010775	5.275609	0.010642	5.100153	0.010642	5.103452	1.88761164073684	0.151287003008079
0.010875	5.319535	0.010741	5.145656	0.010741	5.148991	1.9184648881697	0.146752052275039
0.010975	5.362633	0.010839	5.190363	0.010839	5.193729	1.945110874589	0.144949758817972
0.011075	5.404913	0.010938	5.23428	0.010938	5.237674	1.9696532305015	0.139953636364355
0.011174	5.446385	0.011036	5.277415	0.011036	5.280832	1.99840284742758	0.136785014269302
0.011274	5.487057	0.011135	5.319775	0.011135	5.323213		
0.011374	5.526939	0.011234	5.361368	0.011234	5.364823		
0.011474	5.56604	0.011332	5.402202	0.011332	5.405672		
0.011574	5.604371	0.011431	5.442286	0.011431	5.445766		
0.011673	5.641941	0.011529	5.481628	0.011529	5.485116		
0.011773	5.67876	0.011628	5.520235	0.011628	5.523728		
0.011873	5.714836	0.011726	5.558116	0.011726	5.561612		
0.011973	5.750182	0.011825	5.595281	0.011825	5.598776		
0.012072	5.784805	0.011923	5.631736	0.011923	5.635229		
0.012172	5.818715	0.012022	5.667491	0.012022	5.670979		
0.012272	5.851924	0.01212	5.702555	0.01212	5.706035		
0.012372	5.884439	0.012219	5.736935	0.012219	5.740406		
0.012471	5.916271	0.012318	5.770641	0.012318	5.774101		
0.012571	5.94743	0.012416	5.803681	0.012416	5.807127		
0.012671	5.977925	0.012515	5.836065	0.012515	5.839495		
0.012771	6.007766	0.012613	5.867799	0.012613	5.871213		
0.012871	6.036962	0.012712	5.898894	0.012712	5.902289		
0.01297	6.065522	0.01281	5.929357	0.01281	5.932732		
0.01307	6.093457	0.012909	5.959198	0.012909	5.962551		
0.01317	6.120775	0.013007	5.988424	0.013007	5.991754		
0.01327	6.147486	0.013106	6.017045	0.013106	6.020349		
0.013369	6.173598	0.013204	6.045068	0.013204	6.048347		
0.013469	6.199122	0.013303	6.072502	0.013303	6.075753		
0.013569	6.224065	0.013401	6.099356	0.013401	6.102579		
0.013669	6.248437	0.0135	6.125637	0.0135	6.12883		
0.013769	6.272247	0.013599	6.151354	0.013599	6.154517		
0.013868	6.295502	0.013697	6.176515	0.013697	6.179646		
0.013968	6.318213	0.013796	6.201128	0.013796	6.204227		
0.014068	6.340388	0.013894	6.225201	0.013894	6.228266		
0.014168	6.362034	0.013993	6.248742	0.013993	6.251773		
0.014267	6.38316	0.014091	6.271759	0.014091	6.274755		
0.014367	6.403775	0.01419	6.29426	0.01419	6.29722		
0.014467	6.423887	0.014288	6.316252	0.014288	6.319176		
0.014567	6.443504	0.014387	6.337743	0.014387	6.34063		
0.014666	6.462633	0.014485	6.358741	0.014485	6.36159		
0.014766	6.481283	0.014584	6.379252	0.014584	6.382063		
0.014866	6.499461	0.014682	6.399285	0.014682	6.402058		
0.014966	6.517175	0.014781	6.418847	0.014781	6.42158		
0.015066	6.534433	0.01488	6.437945	0.01488	6.440639		
0.015165	6.551242	0.014978	6.456586	0.014978	6.459239		
0.015265	6.567609	0.015077	6.474777	0.015077	6.47739		
0.015365	6.583541	0.015175	6.492525	0.015175	6.495098		
0.015465	6.599047	0.015274	6.509837	0.015274	6.512369		
0.015564	6.614132	0.015372	6.526721	0.015372	6.529211		
0.015664	6.628804	0.015471	6.543181	0.015471	6.54563		
0.015764	6.643069	0.015569	6.559226	0.015569	6.561633		
0.015864	6.656935	0.015668	6.574862	0.015668	6.577227		
0.015964	6.670408	0.015766	6.590095	0.015766	6.592418		
0.016063	6.683495	0.015865	6.604931	0.015865	6.607212		
0.016163	6.696201	0.015964	6.619377	0.015964	6.621616		
0.016263	6.708534	0.016062	6.63344	0.016062	6.635635		
0.016363	6.7205	0.016161	6.647124	0.016161	6.649277		
0.016462	6.732105	0.016259	6.660437	0.016259	6.662548		
0.016562	6.743354	0.016358	6.673384	0.016358	6.675452		
0.016662	6.754255	0.016456	6.685971	0.016456	6.687996		
0.016762	6.764812	0.016555	6.698204	0.016555	6.700187		
0.016861	6.775033	0.016653	6.710089	0.016653	6.712029		
0.016961	6.784921	0.016752	6.721631	0.016752	6.723528		
0.017061	6.794484	0.01685	6.732836	0.01685	6.73469		
0.017161	6.803727	0.016949	6.743708	0.016949	6.74552		
0.017261	6.812654	0.017047	6.754255	0.017047	6.756024		
0.01736	6.821272	0.017146	6.76448	0.017146	6.766207		
0.01746	6.829586	0.017245	6.77439	0.017245	6.776074		
0.01756	6.837601	0.017343	6.783989	0.017343	6.785631		
0.01766	6.845322	0.017442	6.793282	0.017442	6.794882		
0.017759	6.852755	0.01754	6.802275	0.01754	6.803833		
0.017859	6.859903	0.017639	6.810973	0.017639	6.812488		
0.017959	6.866773	0.017737	6.819379	0.017737	6.820853		
0.018059	6.873368	0.017836	6.8275	0.017836	6.828932		
0.018158	6.879695	0.017934	6.835339	0.017934	6.83673		
0.018258	6.885756	0.018033	6.842902	0.018033	6.844251		
0.018358	6.891558	0.018131	6.850192	0.018131	6.851501		
0.018458	6.897103	0.01823	6.857215	0.01823	6.858483		
0.018558	6.902398	0.018328	6.863976	0.018328	6.865202		
0.018657	6.907446	0.018427	6.870477	0.018427	6.871663		
0.018757	6.912252	0.018526	6.876724	0.018526	6.87787		
0.018857	6.916819	0.018624	6.882721	0.018624	6.883827		
0.018957	6.921152	0.018723	6.888472	0.018723	6.889538		
0.019056	6.925255	0.018821	6.893981	0.018821	6.895007		
0.019156	6.929133	0.01892	6.899252	0.01892	6.900239		
0.019256	6.932788	0.019018	6.904289	0.019018	6.905237		
0.019356	6.936225	0.019117	6.909097	0.019117	6.910005		
0.019456	6.939449	0.019215	6.913678	0.019215	6.914548		
0.019555	6.942461	0.019314	6.918037	0.019314	6.918869		
0.019655	6.945267	0.019412	6.922178	0.019412	6.922971		
0.019755	6.94787	0.019511	6.926103	0.019511	6.926859		
0.019855	6.950273	0.019609	6.929818	0.019609	6.930536		
0.019954	6.95248	0.019708	6.933325	0.019708	6.934006		
0.020054	6.954495	0.019807	6.936628	0.019807	6.937271		
0.020154	6.956321	0.019905	6.93973	0.019905	6.940337		
0.020254	6.957961	0.020004	6.942635	0.020004	6.943205		
0.020353	6.959419	0.020102	6.945346	0.020102	6.94588		
0.020453	6.960697	0.020201	6.947867	0.020201	6.948364		
0.020553	6.961799	0.020299	6.9502	0.020299	6.950662		
0.020653	6.962729	0.020398	6.952349	0.020398	6.952775		
0.020753	6.963489	0.020496	6.954317	0.020496	6.954708		
0.020852	6.964082	0.020595	6.956107	0.020595	6.956463		
0.020952	6.964512	0.020693	6.957722	0.020693	6.958044		
0.021052	6.96478	0.020792	6.959165	0.020792	6.959453		
0.021152	6.964891	0.020891	6.960439	0.020891	6.960693		
0.021251	6.964847	0.020989	6.961548	0.020989	6.961767		
0.021351	6.96465	0.021088	6.962493	0.021088	6.962679		
0.021451	6.964304	0.021186	6.963277	0.021186	6.963431		
0.021551	6.963812	0.021285	6.963905	0.021285	6.964025		
0.021651	6.963175	0.021383	6.964377	0.021383	6.964465		
0.02175	6.962396	0.021482	6.964697	0.021482	6.964753		
0.02185	6.961479	0.02158	6.964867	0.02158	6.964891		
0.02195	6.960425	0.021679	6.964891	0.021679	6.964883		
0.02205	6.959237	0.021777	6.96477	0.021777	6.964731		
0.022149	6.957918	0.021876	6.964507	0.021876	6.964437		
0.022249	6.956469	0.021974	6.964105	0.021974	6.964004		
0.022349	6.954894	0.022073	6.963566	0.022073	6.963434		
0.022449	6.953195	0.022172	6.962892	0.022172	6.96273		
0.022548	6.951373	0.02227	6.962086	0.02227	6.961894		
0.022648	6.949431	0.022369	6.96115	0.022369	6.960928		
0.022748	6.947372	0.022467	6.960087	0.022467	6.959835		
0.022848	6.945197	0.022566	6.958897	0.022566	6.958617		
0.022948	6.942909	0.022664	6.957585	0.022664	6.957276		
0.023047	6.940509	0.022763	6.956152	0.022763	6.955814		
0.023147	6.938001	0.022861	6.954599	0.022861	6.954233		
0.023247	6.935385	0.02296	6.95293	0.02296	6.952536		
0.023347	6.932664	0.023058	6.951147	0.023058	6.950725		
0.023446	6.929839	0.023157	6.94925	0.023157	6.948801		
0.023546	6.926913	0.023255	6.947243	0.023255	6.946767		
0.023646	6.923888	0.023354	6.945127	0.023354	6.944624		
0.023746	6.920766	0.023453	6.942904	0.023453	6.942374		
0.023845	6.917547	0.023551	6.940576	0.023551	6.94002		
0.023945	6.914235	0.02365	6.938145	0.02365	6.937564		
0.024045	6.91083	0.023748	6.935613	0.023748	6.935006		
0.024145	6.907335	0.023847	6.932982	0.023847	6.932349		
0.024245	6.903752	0.023945	6.930253	0.023945	6.929595		
0.024344	6.900081	0.024044	6.927428	0.024044	6.926745		
0.024444	6.896325	0.024142	6.924509	0.024142	6.923802		
0.024544	6.892485	0.024241	6.921498	0.024241	6.920766		
0.024644	6.888563	0.024339	6.918396	0.024339	6.91764		
0.024743	6.88456	0.024438	6.915205	0.024438	6.914425		
0.024843	6.880479	0.024536	6.911926	0.024536	6.911123		
0.024943	6.87632	0.024635	6.908562	0.024635	6.907735		
0.025043	6.872084	0.024734	6.905113	0.024734	6.904263		
0.025143	6.867775	0.024832	6.901581	0.024832	6.900709		
0.025242	6.863392	0.024931	6.897968	0.024931	6.897073		
0.025342	6.858937	0.025029	6.894276	0.025029	6.893359		
0.025442	6.854412	0.025128	6.890505	0.025128	6.889566		
0.025542	6.849819	0.025226	6.886657	0.025226	6.885696		
0.025641	6.845157	0.025325	6.882734	0.025325	6.881751		
0.025741	6.840429	0.025423	6.878736	0.025423	6.877733		
0.025841	6.835637	0.025522	6.874666	0.025522	6.873642		
0.025941	6.83078	0.02562	6.870525	0.02562	6.869479		
0.02604	6.825862	0.025719	6.866314	0.025719	6.865248		
0.02614	6.820882	0.025818	6.862034	0.025818	6.860947		
0.02624	6.815842	0.025916	6.857686	0.025916	6.85658		
0.02634	6.810743	0.026015	6.853273	0.026015	6.852146		
0.02644	6.805587	0.026113	6.848794	0.026113	6.847648		
0.026539	6.800374	0.026212	6.844252	0.026212	6.843087		
0.026639	6.795106	0.02631	6.839647	0.02631	6.838463		
0.026739	6.789784	0.026409	6.834982	0.026409	6.833778		
0.026839	6.784408	0.026507	6.830255	0.026507	6.829034		
0.026938	6.778981	0.026606	6.82547	0.026606	6.82423		
0.027038	6.773503	0.026704	6.820628	0.026704	6.819369		
0.027138	6.767974	0.026803	6.815728	0.026803	6.814451		
0.027238	6.762397	0.026901	6.810773	0.026901	6.809478		
0.027338	6.756772	0.027	6.805763	0.027	6.804451		
0.027437	6.7511	0.027099	6.800699	0.027099	6.79937		
0.027537	6.745382	0.027197	6.795583	0.027197	6.794237		
0.027637	6.739619	0.027296	6.790416	0.027296	6.789053		
0.027737	6.733812	0.027394	6.785198	0.027394	6.783819		
0.027836	6.727962	0.027493	6.779931	0.027493	6.778535		
0.027936	6.72207	0.027591	6.774615	0.027591	6.773203		
0.028036	6.716136	0.02769	6.769252	0.02769	6.767823		
0.028136	6.710162	0.027788	6.763842	0.027788	6.762398		
0.028235	6.704149	0.027887	6.758386	0.027887	6.756926		
0.028335	6.698097	0.027985	6.752886	0.027985	6.751411		
0.028435	6.692006	0.028084	6.747341	0.028084	6.745851		
0.028535	6.685879	0.028182	6.741754	0.028182	6.740249		
0.028635	6.679716	0.028281	6.736125	0.028281	6.734604		
0.028734	6.673517	0.02838	6.730454	0.02838	6.728919		
0.028834	6.667283	0.028478	6.724743	0.028478	6.723193		
0.028934	6.661015	0.028577	6.718992	0.028577	6.717428		
0.029034	6.654715	0.028675	6.713202	0.028675	6.711625		
0.029133	6.648381	0.028774	6.707375	0.028774	6.705783		
0.029233	6.642016	0.028872	6.70151	0.028872	6.699905		
0.029333	6.635621	0.028971	6.695609	0.028971	6.69399		
0.029433	6.629194	0.029069	6.689671	0.029069	6.688039		
0.029532	6.622738	0.029168	6.683699	0.029168	6.682054		
0.029632	6.616254	0.029266	6.677693	0.029266	6.676035		
0.029732	6.609741	0.029365	6.671653	0.029365	6.669982		
0.029832	6.6032	0.029464	6.665581	0.029464	6.663897		
0.029932	6.596632	0.029562	6.659476	0.029562	6.65778		
0.030031	6.590038	0.029661	6.65334	0.029661	6.651632		
0.030131	6.583419	0.029759	6.647173	0.029759	6.645453		
0.030231	6.576774	0.029858	6.640977	0.029858	6.639244		
0.030331	6.570105	0.029956	6.63475	0.029956	6.633006		
0.03043	6.563412	0.030055	6.628495	0.030055	6.62674		
0.03053	6.556695	0.030153	6.622212	0.030153	6.620445		
0.03063	6.549956	0.030252	6.615901	0.030252	6.614123		
0.03073	6.543194	0.03035	6.609564	0.03035	6.607774		
0.03083	6.536411	0.030449	6.6032	0.030449	6.601399		
0.030929	6.529607	0.030547	6.59681	0.030547	6.594999		
0.031029	6.522782	0.030646	6.590395	0.030646	6.588573		
0.031129	6.515937	0.030745	6.583955	0.030745	6.582123		
0.031229	6.509072	0.030843	6.577492	0.030843	6.575649		
0.031328	6.502189	0.030942	6.571005	0.030942	6.569152		
0.031428	6.495287	0.03104	6.564495	0.03104	6.562632		
0.031528	6.488367	0.031139	6.557963	0.031139	6.55609		
0.031628	6.481429	0.031237	6.551409	0.031237	6.549526		
0.031727	6.474474	0.031336	6.544833	0.031336	6.542941		
0.031827	6.467503	0.031434	6.538237	0.031434	6.536336		
0.031927	6.460515	0.031533	6.531621	0.031533	6.52971		
0.032027	6.453512	0.031631	6.524984	0.031631	6.523064		
0.032127	6.446493	0.03173	6.518328	0.03173	6.516399		
0.032226	6.439459	0.031828	6.511654	0.031828	6.509716		
0.032326	6.432411	0.031927	6.504961	0.031927	6.503014		
0.032426	6.425349	0.032026	6.49825	0.032026	6.496294		
0.032526	6.418274	0.032124	6.491521	0.032124	6.489557		
0.032625	6.411185	0.032223	6.484775	0.032223	6.482803		
0.032725	6.404083	0.032321	6.478013	0.032321	6.476033		
0.032825	6.396969	0.03242	6.471235	0.03242	6.469246		
0.032925	6.389842	0.032518	6.464441	0.032518	6.462444		
0.033024	6.382705	0.032617	6.457631	0.032617	6.455627		
0.033124	6.375555	0.032715	6.450806	0.032715	6.448794		
0.033224	6.368395	0.032814	6.443967	0.032814	6.441948		
0.033324	6.361224	0.032912	6.437114	0.032912	6.435087		
0.033424	6.354043	0.033011	6.430247	0.033011	6.428213		
0.033523	6.346852	0.033109	6.423367	0.033109	6.421325		
0.033623	6.339652	0.033208	6.416474	0.033208	6.414425		
0.033723	6.332442	0.033307	6.409568	0.033307	6.407512		
0.033823	6.325223	0.033405	6.402649	0.033405	6.400587		
0.033922	6.317996	0.033504	6.395719	0.033504	6.39365		
0.034022	6.31076	0.033602	6.388778	0.033602	6.386701		
0.034122	6.303517	0.033701	6.381825	0.033701	6.379742		
0.034222	6.296266	0.033799	6.374861	0.033799	6.372772		
0.034322	6.289007	0.033898	6.367886	0.033898	6.365791		
0.034421	6.281741	0.033996	6.360902	0.033996	6.3588		
0.034521	6.274469	0.034095	6.353907	0.034095	6.3518		
0.034621	6.26719	0.034193	6.346903	0.034193	6.344789		
0.034721	6.259905	0.034292	6.33989	0.034292	6.33777		
0.03482	6.252614	0.034391	6.332868	0.034391	6.330742		
0.03492	6.245317	0.034489	6.325837	0.034489	6.323706		
0.03502	6.238015	0.034588	6.318798	0.034588	6.316661		
0.03512	6.230707	0.034686	6.31175	0.034686	6.309608		
0.035219	6.223395	0.034785	6.304695	0.034785	6.302547		
0.035319	6.216078	0.034883	6.297633	0.034883	6.295479		
0.035419	6.208757	0.034982	6.290563	0.034982	6.288404		
0.035519	6.201431	0.03508	6.283486	0.03508	6.281322		
0.035619	6.194102	0.035179	6.276403	0.035179	6.274234		
0.035718	6.186768	0.035277	6.269313	0.035277	6.267139		
0.035818	6.179432	0.035376	6.262217	0.035376	6.260038		
0.035918	6.172092	0.035474	6.255115	0.035474	6.252932		
0.036018	6.164749	0.035573	6.248007	0.035573	6.245819		
0.036117	6.157403	0.035672	6.240894	0.035672	6.238702		
0.036217	6.150055	0.03577	6.233776	0.03577	6.231579		
0.036317	6.142704	0.035869	6.226653	0.035869	6.224452		
0.036417	6.135351	0.035967	6.219525	0.035967	6.217319		
0.036517	6.127996	0.036066	6.212393	0.036066	6.210183		
0.036616	6.120639	0.036164	6.205256	0.036164	6.203042		
0.036716	6.113281	0.036263	6.198116	0.036263	6.195898		
0.036816	6.105921	0.036361	6.190971	0.036361	6.188749		
0.036916	6.098561	0.03646	6.183823	0.03646	6.181597		
0.037015	6.091199	0.036558	6.176672	0.036558	6.174442		
0.037115	6.083836	0.036657	6.169518	0.036657	6.167284		
0.037215	6.076472	0.036755	6.16236	0.036755	6.160123		
0.037315	6.069108	0.036854	6.1552	0.036854	6.152959		
0.037414	6.061744	0.036953	6.148037	0.036953	6.145793		
0.037514	6.054379	0.037051	6.140872	0.037051	6.138624		
0.037614	6.047015	0.03715	6.133705	0.03715	6.131454		
0.037714	6.039651	0.037248	6.126535	0.037248	6.124281		
0.037814	6.032287	0.037347	6.119364	0.037347	6.117106		
0.037913	6.024923	0.037445	6.112191	0.037445	6.109931		
0.038013	6.01756	0.037544	6.105017	0.037544	6.102753		
0.038113	6.010198	0.037642	6.097842	0.037642	6.095575		
0.038213	6.002837	0.037741	6.090665	0.037741	6.088395		
0.038312	5.995477	0.037839	6.083487	0.037839	6.081214		
0.038412	5.988118	0.037938	6.076309	0.037938	6.074033		
0.038512	5.98076	0.038036	6.06913	0.038036	6.066851		
0.038612	5.973404	0.038135	6.061951	0.038135	6.059669		
0.038711	5.96605	0.038234	6.054771	0.038234	6.052487		
0.038811	5.958697	0.038332	6.047591	0.038332	6.045304		
0.038911	5.951347	0.038431	6.040411	0.038431	6.038122		
0.039011	5.943998	0.038529	6.033231	0.038529	6.03094		
0.039111	5.936651	0.038628	6.026052	0.038628	6.023758		
0.03921	5.929307	0.038726	6.018873	0.038726	6.016577		
0.03931	5.921965	0.038825	6.011694	0.038825	6.009396		
0.03941	5.914626	0.038923	6.004516	0.038923	6.002216		
0.03951	5.907289	0.039022	5.99734	0.039022	5.995037		
0.039609	5.899955	0.03912	5.990164	0.03912	5.987859		
0.039709	5.892624	0.039219	5.982989	0.039219	5.980682		
0.039809	5.885295	0.039318	5.975815	0.039318	5.973506		
0.039909	5.87797	0.039416	5.968643	0.039416	5.966332		
0.040009	5.870648	0.039515	5.961472	0.039515	5.95916		
0.040108	5.863329	0.039613	5.954303	0.039613	5.951989		
0.040208	5.856014	0.039712	5.947136	0.039712	5.94482		
0.040308	5.848702	0.03981	5.939971	0.03981	5.937653		
0.040408	5.841394	0.039909	5.932807	0.039909	5.930488		
0.040507	5.834089	0.040007	5.925646	0.040007	5.923325		
0.040607	5.826788	0.040106	5.918487	0.040106	5.916164		
0.040707	5.819491	0.040204	5.91133	0.040204	5.909006		
0.040807	5.812198	0.040303	5.904175	0.040303	5.90185		
0.040906	5.804909	0.040401	5.897024	0.040401	5.894696		
0.041006	5.797624	0.0405	5.889874	0.0405	5.887546		
0.041106	5.790344	0.040599	5.882728	0.040599	5.880398		
0.041206	5.783067	0.040697	5.875584	0.040697	5.873253		
0.041306	5.775795	0.040796	5.868443	0.040796	5.866111		
0.041405	5.768528	0.040894	5.861305	0.040894	5.858972		
0.041505	5.761265	0.040993	5.854171	0.040993	5.851836		
0.041605	5.754006	0.041091	5.847039	0.041091	5.844704		
0.041705	5.746753	0.04119	5.839911	0.04119	5.837575		
0.041804	5.739504	0.041288	5.832787	0.041288	5.830449		
0.041904	5.73226	0.041387	5.825665	0.041387	5.823327		
0.042004	5.72502	0.041485	5.818548	0.041485	5.816208		
0.042104	5.717786	0.041584	5.811434	0.041584	5.809093		
0.042204	5.710557	0.041682	5.804323	0.041682	5.801982		
0.042303	5.703333	0.041781	5.797217	0.041781	5.794875		
0.042403	5.696114	0.04188	5.790114	0.04188	5.787772		
0.042503	5.688901	0.041978	5.783016	0.041978	5.780672		
0.042603	5.681692	0.042077	5.775921	0.042077	5.773577		
0.042702	5.674489	0.042175	5.768831	0.042175	5.766486		
0.042802	5.667292	0.042274	5.761745	0.042274	5.759399		
0.042902	5.6601	0.042372	5.754663	0.042372	5.752317		
0.043002	5.652913	0.042471	5.747585	0.042471	5.745239		
0.043101	5.645733	0.042569	5.740512	0.042569	5.738165		
0.043201	5.638558	0.042668	5.733444	0.042668	5.731096		
0.043301	5.631388	0.042766	5.72638	0.042766	5.724032		
0.043401	5.624225	0.042865	5.71932	0.042865	5.716972		
0.043501	5.617067	0.042964	5.712266	0.042964	5.709917		
0.0436	5.609915	0.043062	5.705216	0.043062	5.702867		
0.0437	5.602769	0.043161	5.698171	0.043161	5.695821		
0.0438	5.595629	0.043259	5.69113	0.043259	5.688781		
0.0439	5.588495	0.043358	5.684095	0.043358	5.681745		
0.043999	5.581367	0.043456	5.677065	0.043456	5.674715		
0.044099	5.574245	0.043555	5.670039	0.043555	5.667689		
0.044199	5.56713	0.043653	5.663019	0.043653	5.660669		
0.044299	5.56002	0.043752	5.656004	0.043752	5.653654		
0.044398	5.552917	0.04385	5.648995	0.04385	5.646644		
0.044498	5.54582	0.043949	5.64199	0.043949	5.63964		
0.044598	5.53873	0.044047	5.634991	0.044047	5.632641		
0.044698	5.531646	0.044146	5.627998	0.044146	5.625647		
0.044798	5.524568	0.044245	5.621009	0.044245	5.618659		
0.044897	5.517497	0.044343	5.614027	0.044343	5.611676		
0.044997	5.510433	0.044442	5.607049	0.044442	5.604699		
0.045097	5.503374	0.04454	5.600078	0.04454	5.597728		
0.045197	5.496323	0.044639	5.593112	0.044639	5.590762		
0.045296	5.489278	0.044737	5.586151	0.044737	5.583802		
0.045396	5.48224	0.044836	5.579197	0.044836	5.576847		
0.045496	5.475208	0.044934	5.572248	0.044934	5.569899		
0.045596	5.468183	0.045033	5.565305	0.045033	5.562956		
0.045696	5.461165	0.045131	5.558368	0.045131	5.556019		
0.045795	5.454154	0.04523	5.551436	0.04523	5.549088		
0.045895	5.44715	0.045328	5.544511	0.045328	5.542163		
0.045995	5.440152	0.045427	5.537592	0.045427	5.535244		
0.046095	5.433161	0.045526	5.530678	0.045526	5.528331		
0.046194	5.426177	0.045624	5.523771	0.045624	5.521424		
0.046294	5.4192	0.045723	5.51687	0.045723	5.514524		
0.046394	5.412231	0.045821	5.509975	0.045821	5.507629		
0.046494	5.405268	0.04592	5.503086	0.04592	5.500741		
0.046593	5.398312	0.046018	5.496203	0.046018	5.493858		
0.046693	5.391363	0.046117	5.489327	0.046117	5.486983		
0.046793	5.384421	0.046215	5.482457	0.046215	5.480113		
0.046893	5.377486	0.046314	5.475593	0.046314	5.47325		
0.046993	5.370559	0.046412	5.468735	0.046412	5.466393		
0.047092	5.363638	0.046511	5.461884	0.046511	5.459542		
0.047192	5.356725	0.046609	5.455039	0.046609	5.452698		
0.047292	5.349819	0.046708	5.448201	0.046708	5.44586		
0.047392	5.34292	0.046807	5.441369	0.046807	5.439029		
0.047491	5.336028	0.046905	5.434543	0.046905	5.432204		
0.047591	5.329144	0.047004	5.427724	0.047004	5.425386		
0.047691	5.322267	0.047102	5.420912	0.047102	5.418574		
0.047791	5.315397	0.047201	5.414106	0.047201	5.411769		
0.047891	5.308535	0.047299	5.407307	0.047299	5.404971		
0.04799	5.301679	0.047398	5.400514	0.047398	5.398179		
0.04809	5.294832	0.047496	5.393728	0.047496	5.391394		
0.04819	5.287991	0.047595	5.386949	0.047595	5.384615		
0.04829	5.281158	0.047693	5.380176	0.047693	5.377843		
0.048389	5.274332	0.047792	5.37341	0.047792	5.371078		
0.048489	5.267514	0.047891	5.366651	0.047891	5.36432		
0.048589	5.260703	0.047989	5.359899	0.047989	5.357568		
0.048689	5.2539	0.048088	5.353153	0.048088	5.350824		
0.048788	5.247104	0.048186	5.346414	0.048186	5.344086		
0.048888	5.240316	0.048285	5.339682	0.048285	5.337355		
0.048988	5.233535	0.048383	5.332957	0.048383	5.330631		
0.049088	5.226761	0.048482	5.326239	0.048482	5.323913		
0.049188	5.219995	0.04858	5.319527	0.04858	5.317203		
0.049287	5.213237	0.048679	5.312823	0.048679	5.310499		
0.049387	5.206486	0.048777	5.306125	0.048777	5.303803		
0.049487	5.199743	0.048876	5.299435	0.048876	5.297113		
0.049587	5.193007	0.048974	5.292751	0.048974	5.290431		
0.049686	5.186279	0.049073	5.286074	0.049073	5.283755		
0.049786	5.179559	0.049172	5.279405	0.049172	5.277086		
0.049886	5.172846	0.04927	5.272742	0.04927	5.270425		
0.049986	5.16614	0.049369	5.266086	0.049369	5.26377		
0.050085	5.159443	0.049467	5.259437	0.049467	5.257123		
0.050185	5.152752	0.049566	5.252796	0.049566	5.250482		
0.050285	5.14607	0.049664	5.246161	0.049664	5.243849		
0.050385	5.139395	0.049763	5.239534	0.049763	5.237222		
0.050485	5.132728	0.049861	5.232914	0.049861	5.230603		
0.050584	5.126069	0.04996	5.2263	0.04996	5.223991		
0.050684	5.119417	0.050058	5.219694	0.050058	5.217386		
0.050784	5.112773	0.050157	5.213095	0.050157	5.210788		
0.050884	5.106136	0.050255	5.206503	0.050255	5.204198		
0.050983	5.099508	0.050354	5.199919	0.050354	5.197614		
0.051083	5.092887	0.050453	5.193341	0.050453	5.191038		
0.051183	5.086273	0.050551	5.186771	0.050551	5.184469		
0.051283	5.079668	0.05065	5.180208	0.05065	5.177907		
0.051383	5.07307	0.050748	5.173652	0.050748	5.171353		
0.051482	5.06648	0.050847	5.167103	0.050847	5.164805		
0.051582	5.059897	0.050945	5.160562	0.050945	5.158265		
0.051682	5.053323	0.051044	5.154027	0.051044	5.151732		
0.051782	5.046756	0.051142	5.1475	0.051142	5.145206		
0.051881	5.040196	0.051241	5.140981	0.051241	5.138688		
0.051981	5.033645	0.051339	5.134468	0.051339	5.132177		
0.052081	5.027101	0.051438	5.127963	0.051438	5.125673		
0.052181	5.020565	0.051536	5.121465	0.051536	5.119176		
0.05228	5.014037	0.051635	5.114974	0.051635	5.112687		
0.05238	5.007517	0.051734	5.108491	0.051734	5.106205		
0.05248	5.001004	0.051832	5.102015	0.051832	5.09973		
0.05258	4.994499	0.051931	5.095546	0.051931	5.093263		
0.05268	4.988002	0.052029	5.089084	0.052029	5.086803		
0.052779	4.981513	0.052128	5.08263	0.052128	5.08035		
0.052879	4.975031	0.052226	5.076183	0.052226	5.073904		
0.052979	4.968557	0.052325	5.069744	0.052325	5.067466		
0.053079	4.962091	0.052423	5.063311	0.052423	5.061035		
0.053178	4.955633	0.052522	5.056887	0.052522	5.054612		
0.053278	4.949183	0.05262	5.050469	0.05262	5.048196		
0.053378	4.94274	0.052719	5.044059	0.052719	5.041787		
0.053478	4.936305	0.052818	5.037656	0.052818	5.035386		
0.053578	4.929878	0.052916	5.031261	0.052916	5.028992		
0.053677	4.923459	0.053015	5.024873	0.053015	5.022605		
0.053777	4.917047	0.053113	5.018492	0.053113	5.016226		
0.053877	4.910643	0.053212	5.012119	0.053212	5.009854		
0.053977	4.904248	0.05331	5.005753	0.05331	5.00349		
0.054076	4.897859	0.053409	4.999394	0.053409	4.997133		
0.054176	4.891479	0.053507	4.993043	0.053507	4.990783		
0.054276	4.885106	0.053606	4.986699	0.053606	4.984441		
0.054376	4.878742	0.053704	4.980362	0.053704	4.978106		
0.054475	4.872385	0.053803	4.974033	0.053803	4.971778		
0.054575	4.866035	0.053901	4.967712	0.053901	4.965458		
0.054675	4.859694	0.054	4.961397	0.054	4.959145		
0.054775	4.85336	0.054099	4.95509	0.054099	4.95284		
0.054875	4.847034	0.054197	4.948791	0.054197	4.946542		
0.054974	4.840716	0.054296	4.942499	0.054296	4.940252		
0.055074	4.834406	0.054394	4.936214	0.054394	4.933968		
0.055174	4.828103	0.054493	4.929937	0.054493	4.927693		
0.055274	4.821809	0.054591	4.923667	0.054591	4.921424		
0.055373	4.815522	0.05469	4.917404	0.05469	4.915164		
0.055473	4.809242	0.054788	4.911149	0.054788	4.90891		
0.055573	4.802971	0.054887	4.904902	0.054887	4.902664		
0.055673	4.796707	0.054985	4.898661	0.054985	4.896425		
0.055772	4.790451	0.055084	4.892428	0.055084	4.890194		
0.055872	4.784203	0.055182	4.886203	0.055182	4.88397		
0.055972	4.777963	0.055281	4.879985	0.055281	4.877754		
0.056072	4.77173	0.05538	4.873774	0.05538	4.871545		
0.056172	4.765505	0.055478	4.867571	0.055478	4.865343		
0.056271	4.759288	0.055577	4.861375	0.055577	4.859149		
0.056371	4.753079	0.055675	4.855186	0.055675	4.852962		
0.056471	4.746877	0.055774	4.849005	0.055774	4.846782		
0.056571	4.740683	0.055872	4.842832	0.055872	4.84061		
0.05667	4.734497	0.055971	4.836665	0.055971	4.834446		
0.05677	4.728318	0.056069	4.830506	0.056069	4.828288		
0.05687	4.722147	0.056168	4.824355	0.056168	4.822138		
0.05697	4.715984	0.056266	4.818211	0.056266	4.815996		
0.05707	4.709829	0.056365	4.812074	0.056365	4.809861		
0.057169	4.703681	0.056464	4.805945	0.056464	4.803733		
0.057269	4.697541	0.056562	4.799823	0.056562	4.797613		
0.057369	4.691409	0.056661	4.793708	0.056661	4.7915		
0.057469	4.685285	0.056759	4.787601	0.056759	4.785395		
0.057568	4.679168	0.056858	4.781501	0.056858	4.779297		
0.057668	4.673059	0.056956	4.775409	0.056956	4.773206		
0.057768	4.666957	0.057055	4.769323	0.057055	4.767122		
0.057868	4.660864	0.057153	4.763246	0.057153	4.761046		
0.057967	4.654777	0.057252	4.757175	0.057252	4.754978		
0.058067	4.648699	0.05735	4.751113	0.05735	4.748917		
0.058167	4.642628	0.057449	4.745057	0.057449	4.742863		
0.058267	4.636565	0.057547	4.739009	0.057547	4.736816		
0.058367	4.63051	0.057646	4.732968	0.057646	4.730777		
0.058466	4.624462	0.057745	4.726934	0.057745	4.724745		
0.058566	4.618422	0.057843	4.720908	0.057843	4.718721		
0.058666	4.612389	0.057942	4.714889	0.057942	4.712704		
0.058766	4.606365	0.05804	4.708878	0.05804	4.706694		
0.058865	4.600347	0.058139	4.702874	0.058139	4.700692		
0.058965	4.594338	0.058237	4.696877	0.058237	4.694697		
0.059065	4.588336	0.058336	4.690887	0.058336	4.688709		
0.059165	4.582341	0.058434	4.684905	0.058434	4.682728		
0.059265	4.576355	0.058533	4.67893	0.058533	4.676755		
0.059364	4.570375	0.058631	4.672963	0.058631	4.67079		
0.059464	4.564404	0.05873	4.667003	0.05873	4.664831		
0.059564	4.55844	0.058828	4.66105	0.058828	4.65888		
0.059664	4.552483	0.058927	4.655104	0.058927	4.652936		
0.059763	4.546535	0.059026	4.649166	0.059026	4.647		
0.059863	4.540593	0.059124	4.643235	0.059124	4.641071		
0.059963	4.53466	0.059223	4.637311	0.059223	4.635149		
0.060063	4.528733	0.059321	4.631395	0.059321	4.629234		
0.060162	4.522815	0.05942	4.625486	0.05942	4.623327		
0.060262	4.516904	0.059518	4.619584	0.059518	4.617427		
0.060362	4.511	0.059617	4.61369	0.059617	4.611534		
0.060462	4.505104	0.059715	4.607802	0.059715	4.605649		
0.060562	4.499216	0.059814	4.601922	0.059814	4.59977		
0.060661	4.493335	0.059912	4.59605	0.059912	4.593899		
0.060761	4.487462	0.060011	4.590184	0.060011	4.588036		
0.060861	4.481596	0.060109	4.584326	0.060109	4.582179		
0.060961	4.475737	0.060208	4.578475	0.060208	4.57633		
0.06106	4.469886	0.060307	4.572631	0.060307	4.570488		
0.06116	4.464043	0.060405	4.566795	0.060405	4.564653		
0.06126	4.458207	0.060504	4.560966	0.060504	4.558826		
0.06136	4.452378	0.060602	4.555144	0.060602	4.553006		
0.061459	4.446557	0.060701	4.549329	0.060701	4.547193		
0.061559	4.440744	0.060799	4.543521	0.060799	4.541387		
0.061659	4.434938	0.060898	4.537721	0.060898	4.535588		
0.061759	4.429139	0.060996	4.531928	0.060996	4.529797		
0.061859	4.423348	0.061095	4.526142	0.061095	4.524013		
0.061958	4.417564	0.061193	4.520363	0.061193	4.518236		
0.062058	4.411788	0.061292	4.514591	0.061292	4.512466		
0.062158	4.406019	0.061391	4.508827	0.061391	4.506703		
0.062258	4.400257	0.061489	4.50307	0.061489	4.500948		
0.062357	4.394503	0.061588	4.497319	0.061588	4.4952		
0.062457	4.388756	0.061686	4.491576	0.061686	4.489458		
0.062557	4.383017	0.061785	4.485841	0.061785	4.483725		
0.062657	4.377285	0.061883	4.480112	0.061883	4.477998		
0.062757	4.37156	0.061982	4.474391	0.061982	4.472278		
0.062856	4.365843	0.06208	4.468676	0.06208	4.466565		
0.062956	4.360133	0.062179	4.462969	0.062179	4.46086		
0.063056	4.354431	0.062277	4.457269	0.062277	4.455162		
0.063156	4.348735	0.062376	4.451576	0.062376	4.449471		
0.063255	4.343047	0.062474	4.44589	0.062474	4.443787		
0.063355	4.337367	0.062573	4.440211	0.062573	4.43811		
0.063455	4.331694	0.062672	4.43454	0.062672	4.43244		
0.063555	4.326028	0.06277	4.428875	0.06277	4.426777		
0.063654	4.320369	0.062869	4.423218	0.062869	4.421122		
0.063754	4.314718	0.062967	4.417567	0.062967	4.415473		
0.063854	4.309074	0.063066	4.411924	0.063066	4.409831		
0.063954	4.303437	0.063164	4.406288	0.063164	4.404197		
0.064054	4.297808	0.063263	4.400659	0.063263	4.39857		
0.064153	4.292185	0.063361	4.395037	0.063361	4.392949		
0.064253	4.28657	0.06346	4.389421	0.06346	4.387336		
0.064353	4.280963	0.063558	4.383813	0.063558	4.38173		
0.064453	4.275362	0.063657	4.378212	0.063657	4.376131		
0.064552	4.269769	0.063755	4.372618	0.063755	4.370539		
0.064652	4.264183	0.063854	4.367032	0.063854	4.364953		
0.064752	4.258604	0.063953	4.361452	0.063953	4.359375		
0.064852	4.253033	0.064051	4.355879	0.064051	4.353804		
0.064952	4.247468	0.06415	4.350313	0.06415	4.34824		
0.065051	4.241911	0.064248	4.344754	0.064248	4.342683		
0.065151	4.236361	0.064347	4.339202	0.064347	4.337133		
0.065251	4.230818	0.064445	4.333657	0.064445	4.33159		
0.065351	4.225283	0.064544	4.328119	0.064544	4.326054		
0.06545	4.219754	0.064642	4.322588	0.064642	4.320524		
0.06555	4.214233	0.064741	4.317064	0.064741	4.315002		
0.06565	4.208719	0.064839	4.311547	0.064839	4.309487		
0.06575	4.203212	0.064938	4.306037	0.064938	4.303979		
0.065849	4.197712	0.065036	4.300533	0.065036	4.298477		
0.065949	4.192219	0.065135	4.295037	0.065135	4.292983		
0.066049	4.186734	0.065234	4.289548	0.065234	4.287495		
0.066149	4.181255	0.065332	4.284065	0.065332	4.282015		
0.066249	4.175784	0.065431	4.27859	0.065431	4.276541		
0.066348	4.170319	0.065529	4.273121	0.065529	4.271074		
0.066448	4.164862	0.065628	4.267659	0.065628	4.265614		
0.066548	4.159412	0.065726	4.262204	0.065726	4.260161		
0.066648	4.153969	0.065825	4.256756	0.065825	4.254715		
0.066747	4.148533	0.065923	4.251315	0.065923	4.249276		
0.066847	4.143104	0.066022	4.245881	0.066022	4.243843		
0.066947	4.137682	0.06612	4.240454	0.06612	4.238418		
0.067047	4.132267	0.066219	4.235033	0.066219	4.232999		
0.067146	4.126859	0.066318	4.22962	0.066318	4.227587		
0.067246	4.121458	0.066416	4.224213	0.066416	4.222182		
0.067346	4.116064	0.066515	4.218813	0.066515	4.216784		
0.067446	4.110677	0.066613	4.21342	0.066613	4.211393		
0.067546	4.105298	0.066712	4.208033	0.066712	4.206008		
0.067645	4.099925	0.06681	4.202654	0.06681	4.20063		
0.067745	4.094559	0.066909	4.197281	0.066909	4.195259		
0.067845	4.0892	0.067007	4.191915	0.067007	4.189895		
0.067945	4.083848	0.067106	4.186556	0.067106	4.184538		
0.068044	4.078503	0.067204	4.181203	0.067204	4.179187		
0.068144	4.073165	0.067303	4.175858	0.067303	4.173844		
0.068244	4.067834	0.067401	4.170519	0.067401	4.168506		
0.068344	4.062509	0.0675	4.165187	0.0675	4.163176		
0.068444	4.057192	0.067599	4.159861	0.067599	4.157853		
0.068543	4.051882	0.067697	4.154543	0.067697	4.152536		
0.068643	4.046578	0.067796	4.149231	0.067796	4.147226		
0.068743	4.041282	0.067894	4.143926	0.067894	4.141922		
0.068843	4.035992	0.067993	4.138627	0.067993	4.136626		
0.068942	4.030709	0.068091	4.133336	0.068091	4.131336		
0.069042	4.025433	0.06819	4.128051	0.06819	4.126053		
0.069142	4.020164	0.068288	4.122772	0.068288	4.120776		
0.069242	4.014902	0.068387	4.117501	0.068387	4.115506		
0.069341	4.009647	0.068485	4.112236	0.068485	4.110243		
0.069441	4.004398	0.068584	4.106977	0.068584	4.104987		
0.069541	3.999157	0.068682	4.101726	0.068682	4.099737		
0.069641	3.993922	0.068781	4.096481	0.068781	4.094494		
0.069741	3.988694	0.06888	4.091243	0.06888	4.089257		
0.06984	3.983472	0.068978	4.086011	0.068978	4.084028		
0.06994	3.978258	0.069077	4.080786	0.069077	4.078804		
0.07004	3.97305	0.069175	4.075568	0.069175	4.073588		
0.07014	3.967849	0.069274	4.070356	0.069274	4.068378		
0.070239	3.962655	0.069372	4.065151	0.069372	4.063175		
0.070339	3.957468	0.069471	4.059952	0.069471	4.057978		
0.070439	3.952287	0.069569	4.05476	0.069569	4.052788		
0.070539	3.947114	0.069668	4.049575	0.069668	4.047604		
0.070639	3.941946	0.069766	4.044396	0.069766	4.042427		
0.070738	3.936786	0.069865	4.039224	0.069865	4.037257		
0.070838	3.931632	0.069964	4.034058	0.069964	4.032093		
0.070938	3.926486	0.070062	4.028899	0.070062	4.026936		
0.071038	3.921345	0.070161	4.023747	0.070161	4.021785		
0.071137	3.916212	0.070259	4.018601	0.070259	4.016641		
0.071237	3.911085	0.070358	4.013461	0.070358	4.011503		
0.071337	3.905965	0.070456	4.008328	0.070456	4.006372		
0.071437	3.900851	0.070555	4.003202	0.070555	4.001248		
0.071536	3.895745	0.070653	3.998082	0.070653	3.99613		
0.071636	3.890644	0.070752	3.992969	0.070752	3.991018		
0.071736	3.885551	0.07085	3.987862	0.07085	3.985913		
0.071836	3.880464	0.070949	3.982762	0.070949	3.980814		
0.071936	3.875384	0.071047	3.977668	0.071047	3.975722		
0.072035	3.87031	0.071146	3.97258	0.071146	3.970637		
0.072135	3.865243	0.071245	3.967499	0.071245	3.965558		
0.072235	3.860183	0.071343	3.962425	0.071343	3.960485		
0.072335	3.855129	0.071442	3.957357	0.071442	3.955419		
0.072434	3.850082	0.07154	3.952295	0.07154	3.950359		
0.072534	3.845041	0.071639	3.94724	0.071639	3.945306		
0.072634	3.840007	0.071737	3.942192	0.071737	3.940259		
0.072734	3.83498	0.071836	3.937149	0.071836	3.935218		
0.072833	3.829959	0.071934	3.932114	0.071934	3.930184		
0.072933	3.824945	0.072033	3.927084	0.072033	3.925157		
0.073033	3.819937	0.072131	3.922061	0.072131	3.920135		
0.073133	3.814936	0.07223	3.917044	0.07223	3.915121		
0.073233	3.809941	0.072328	3.912034	0.072328	3.910112		
0.073332	3.804953	0.072427	3.90703	0.072427	3.90511		
0.073432	3.799971	0.072526	3.902033	0.072526	3.900114		
0.073532	3.794996	0.072624	3.897042	0.072624	3.895125		
0.073632	3.790027	0.072723	3.892057	0.072723	3.890142		
0.073731	3.785065	0.072821	3.887078	0.072821	3.885165		
0.073831	3.780109	0.07292	3.882106	0.07292	3.880195		
0.073931	3.77516	0.073018	3.877141	0.073018	3.875231		
0.074031	3.770217	0.073117	3.872181	0.073117	3.870273		
0.074131	3.765281	0.073215	3.867228	0.073215	3.865322		
0.07423	3.760351	0.073314	3.862281	0.073314	3.860377		
0.07433	3.755427	0.073412	3.857341	0.073412	3.855438		
0.07443	3.75051	0.073511	3.852406	0.073511	3.850506		
0.07453	3.7456	0.073609	3.847479	0.073609	3.84558		
0.074629	3.740695	0.073708	3.842557	0.073708	3.84066		
0.074729	3.735798	0.073807	3.837641	0.073807	3.835746		
0.074829	3.730906	0.073905	3.832732	0.073905	3.830839		
0.074929	3.726021	0.074004	3.82783	0.074004	3.825938		
0.075028	3.721143	0.074102	3.822933	0.074102	3.821043		
0.075128	3.71627	0.074201	3.818043	0.074201	3.816154		
0.075228	3.711404	0.074299	3.813158	0.074299	3.811272		
0.075328	3.706545	0.074398	3.80828	0.074398	3.806396		
0.075428	3.701692	0.074496	3.803409	0.074496	3.801526		
0.075527	3.696845	0.074595	3.798543	0.074595	3.796662		
0.075627	3.692004	0.074693	3.793684	0.074693	3.791804		
0.075727	3.68717	0.074792	3.788831	0.074792	3.786953		
0.075827	3.682342	0.074891	3.783984	0.074891	3.782108		
0.075926	3.677521	0.074989	3.779143	0.074989	3.777269		
0.076026	3.672705	0.075088	3.774309	0.075088	3.772436		
0.076126	3.667896	0.075186	3.76948	0.075186	3.76761		
0.076226	3.663094	0.075285	3.764658	0.075285	3.762789		
0.076326	3.658297	0.075383	3.759842	0.075383	3.757975		
0.076425	3.653507	0.075482	3.755032	0.075482	3.753167		
0.076525	3.648723	0.07558	3.750228	0.07558	3.748365		
0.076625	3.643946	0.075679	3.745431	0.075679	3.743569		
0.076725	3.639174	0.075777	3.740639	0.075777	3.738779		
0.076824	3.634409	0.075876	3.735854	0.075876	3.733995		
0.076924	3.62965	0.075974	3.731074	0.075974	3.729218		
0.077024	3.624897	0.076073	3.726301	0.076073	3.724446		
0.077124	3.620151	0.076172	3.721534	0.076172	3.719681		
0.077223	3.615411	0.07627	3.716773	0.07627	3.714921		
0.077323	3.610677	0.076369	3.712018	0.076369	3.710168		
0.077423	3.605949	0.076467	3.707269	0.076467	3.705421		
0.077523	3.601227	0.076566	3.702526	0.076566	3.70068		
0.077623	3.596511	0.076664	3.697789	0.076664	3.695945		
0.077722	3.591802	0.076763	3.693059	0.076763	3.691216		
0.077822	3.587099	0.076861	3.688334	0.076861	3.686493		
0.077922	3.582402	0.07696	3.683615	0.07696	3.681776		
0.078022	3.577711	0.077058	3.678903	0.077058	3.677065		
0.078121	3.573026	0.077157	3.674196	0.077157	3.67236		
0.078221	3.568347	0.077255	3.669495	0.077255	3.667661		
0.078321	3.563675	0.077354	3.664801	0.077354	3.662968		
0.078421	3.559008	0.077453	3.660112	0.077453	3.658281		
0.07852	3.554348	0.077551	3.655429	0.077551	3.6536		
0.07862	3.549694	0.07765	3.650753	0.07765	3.648925		
0.07872	3.545045	0.077748	3.646082	0.077748	3.644256		
0.07882	3.540403	0.077847	3.641417	0.077847	3.639593		
0.07892	3.535767	0.077945	3.636758	0.077945	3.634936		
0.079019	3.531137	0.078044	3.632106	0.078044	3.630285		
0.079119	3.526513	0.078142	3.627459	0.078142	3.62564		
0.079219	3.521896	0.078241	3.622818	0.078241	3.621001		
0.079319	3.517284	0.078339	3.618183	0.078339	3.616367		
0.079418	3.512678	0.078438	3.613553	0.078438	3.61174		
0.079518	3.508078	0.078536	3.60893	0.078536	3.607119		
0.079618	3.503484	0.078635	3.604313	0.078635	3.602503		
0.079718	3.498897	0.078734	3.599702	0.078734	3.597893		
0.079818	3.494315	0.078832	3.595096	0.078832	3.593289		
0.079917	3.489739	0.078931	3.590496	0.078931	3.588691		
0.080017	3.485169	0.079029	3.585903	0.079029	3.584099		
0.080117	3.480606	0.079128	3.581315	0.079128	3.579513		
0.080217	3.476048	0.079226	3.576733	0.079226	3.574933		
0.080316	3.471496	0.079325	3.572156	0.079325	3.570358		
0.080416	3.46695	0.079423	3.567586	0.079423	3.56579		
0.080516	3.46241	0.079522	3.563022	0.079522	3.561227		
0.080616	3.457876	0.07962	3.558463	0.07962	3.55667		
0.080715	3.453348	0.079719	3.55391	0.079719	3.552119		
0.080815	3.448826	0.079818	3.549363	0.079818	3.547574		
0.080915	3.44431	0.079916	3.544822	0.079916	3.543034		
0.081015	3.439799	0.080015	3.540286	0.080015	3.5385		
0.081115	3.435295	0.080113	3.535757	0.080113	3.533972		
0.081214	3.430796	0.080212	3.531233	0.080212	3.52945		
0.081314	3.426304	0.08031	3.526715	0.08031	3.524934		
0.081414	3.421817	0.080409	3.522203	0.080409	3.520423		
0.081514	3.417336	0.080507	3.517696	0.080507	3.515918		
0.081613	3.412861	0.080606	3.513195	0.080606	3.511419		
0.081713	3.408392	0.080704	3.5087	0.080704	3.506926		
0.081813	3.403928	0.080803	3.504211	0.080803	3.502438		
0.081913	3.399471	0.080901	3.499727	0.080901	3.497957		
0.082013	3.395019	0.081	3.49525	0.081	3.49348		
0.082112	3.390573	0.081099	3.490778	0.081099	3.48901		
0.082212	3.386133	0.081197	3.486311	0.081197	3.484545		
0.082312	3.381699	0.081296	3.481851	0.081296	3.480086		
0.082412	3.377271	0.081394	3.477396	0.081394	3.475633		
0.082511	3.372848	0.081493	3.472946	0.081493	3.471185		
0.082611	3.368431	0.081591	3.468503	0.081591	3.466744		
0.082711	3.36402	0.08169	3.464065	0.08169	3.462307		
0.082811	3.359615	0.081788	3.459633	0.081788	3.457877		
0.08291	3.355215	0.081887	3.455206	0.081887	3.453452		
0.08301	3.350822	0.081985	3.450785	0.081985	3.449033		
0.08311	3.346434	0.082084	3.44637	0.082084	3.444619		
0.08321	3.342051	0.082182	3.44196	0.082182	3.440211		
0.08331	3.337675	0.082281	3.437556	0.082281	3.435809		
0.083409	3.333304	0.08238	3.433158	0.08238	3.431412		
0.083509	3.328939	0.082478	3.428765	0.082478	3.427021		
0.083609	3.32458	0.082577	3.424378	0.082577	3.422636		
0.083709	3.320226	0.082675	3.419997	0.082675	3.418256		
0.083808	3.315878	0.082774	3.415621	0.082774	3.413881		
0.083908	3.311536	0.082872	3.41125	0.082872	3.409513		
0.084008	3.307199	0.082971	3.406886	0.082971	3.40515		
0.084108	3.302868	0.083069	3.402526	0.083069	3.400792		
0.084207	3.298543	0.083168	3.398173	0.083168	3.39644		
0.084307	3.294223	0.083266	3.393825	0.083266	3.392094		
0.084407	3.289909	0.083365	3.389482	0.083365	3.387753		
0.084507	3.285601	0.083464	3.385145	0.083464	3.383418		
0.084607	3.281299	0.083562	3.380814	0.083562	3.379088		
0.084706	3.277001	0.083661	3.376488	0.083661	3.374764		
0.084806	3.27271	0.083759	3.372168	0.083759	3.370445		
0.084906	3.268424	0.083858	3.367853	0.083858	3.366132		
0.085006	3.264144	0.083956	3.363544	0.083956	3.361825		
0.085105	3.25987	0.084055	3.35924	0.084055	3.357523		
0.085205	3.255601	0.084153	3.354942	0.084153	3.353226		
0.085305	3.251337	0.084252	3.350649	0.084252	3.348935		
0.085405	3.247079	0.08435	3.346362	0.08435	3.344649		
0.085505	3.242827	0.084449	3.34208	0.084449	3.340369		
0.085604	3.238581	0.084547	3.337804	0.084547	3.336094		
0.085704	3.234339	0.084646	3.333533	0.084646	3.331825		
0.085804	3.230104	0.084745	3.329268	0.084745	3.327562		
0.085904	3.225874	0.084843	3.325008	0.084843	3.323303		
0.086003	3.221649	0.084942	3.320753	0.084942	3.31905		
0.086103	3.21743	0.08504	3.316504	0.08504	3.314803		
0.086203	3.213217	0.085139	3.312261	0.085139	3.310561		
0.086303	3.209009	0.085237	3.308023	0.085237	3.306325		
0.086402	3.204807	0.085336	3.30379	0.085336	3.302093		
0.086502	3.20061	0.085434	3.299563	0.085434	3.297868		
0.086602	3.196418	0.085533	3.295341	0.085533	3.293647		
0.086702	3.192233	0.085631	3.291124	0.085631	3.289432		
0.086802	3.188052	0.08573	3.286913	0.08573	3.285223		
0.086901	3.183877	0.085828	3.282707	0.085828	3.281019		
0.087001	3.179708	0.085927	3.278507	0.085927	3.27682		
0.087101	3.175544	0.086026	3.274312	0.086026	3.272627		
0.087201	3.171385	0.086124	3.270122	0.086124	3.268439		
0.0873	3.167232	0.086223	3.265938	0.086223	3.264256		
0.0874	3.163084	0.086321	3.261759	0.086321	3.260079		
0.0875	3.158942	0.08642	3.257585	0.08642	3.255907		
0.0876	3.154805	0.086518	3.253417	0.086518	3.25174		
0.087699	3.150674	0.086617	3.249254	0.086617	3.247579		
0.087799	3.146548	0.086715	3.245097	0.086715	3.243423		
0.087899	3.142427	0.086814	3.240944	0.086814	3.239272		
0.087999	3.138312	0.086912	3.236797	0.086912	3.235127		
0.088099	3.134202	0.087011	3.232656	0.087011	3.230987		
0.088198	3.130097	0.087109	3.228519	0.087109	3.226852		
0.088298	3.125998	0.087208	3.224388	0.087208	3.222722		
0.088398	3.121905	0.087307	3.220262	0.087307	3.218598		
0.088498	3.117816	0.087405	3.216142	0.087405	3.214479		
0.088597	3.113733	0.087504	3.212027	0.087504	3.210366		
0.088697	3.109656	0.087602	3.207917	0.087602	3.206257		
0.088797	3.105583	0.087701	3.203812	0.087701	3.202154		
0.088897	3.101516	0.087799	3.199712	0.087799	3.198056		
0.088997	3.097455	0.087898	3.195618	0.087898	3.193964		
0.089096	3.093398	0.087996	3.191529	0.087996	3.189876		
0.089196	3.089347	0.088095	3.187445	0.088095	3.185794		
0.089296	3.085301	0.088193	3.183367	0.088193	3.181717		
0.089396	3.081261	0.088292	3.179294	0.088292	3.177645		
0.089495	3.077226	0.088391	3.175225	0.088391	3.173579		
0.089595	3.073196	0.088489	3.171163	0.088489	3.169517		
0.089695	3.069171	0.088588	3.167105	0.088588	3.165461		
0.089795	3.065152	0.088686	3.163052	0.088686	3.16141		
0.089894	3.061138	0.088785	3.159005	0.088785	3.157365		
0.089994	3.057129	0.088883	3.154963	0.088883	3.153324		
0.090094	3.053126	0.088982	3.150926	0.088982	3.149289		
0.090194	3.049127	0.08908	3.146894	0.08908	3.145258		
0.090294	3.045134	0.089179	3.142867	0.089179	3.141233		
0.090393	3.041146	0.089277	3.138846	0.089277	3.137213		
0.090493	3.037164	0.089376	3.134829	0.089376	3.133198		
0.090593	3.033186	0.089474	3.130818	0.089474	3.129189		
0.090693	3.029214	0.089573	3.126812	0.089573	3.125184		
0.090792	3.025247	0.089672	3.122811	0.089672	3.121185		
0.090892	3.021285	0.08977	3.118815	0.08977	3.11719		
0.090992	3.017329	0.089869	3.114824	0.089869	3.113201		
0.091092	3.013377	0.089967	3.110839	0.089967	3.109217		
0.091192	3.009431	0.090066	3.106858	0.090066	3.105238		
0.091291	3.00549	0.090164	3.102883	0.090164	3.101264		
0.091391	3.001554	0.090263	3.098912	0.090263	3.097295		
0.091491	2.997623	0.090361	3.094947	0.090361	3.093332		
0.091591	2.993697	0.09046	3.090987	0.09046	3.089373		
0.09169	2.989777	0.090558	3.087032	0.090558	3.085419		
0.09179	2.985862	0.090657	3.083081	0.090657	3.081471		
0.09189	2.981951	0.090755	3.079136	0.090755	3.077527		
0.09199	2.978046	0.090854	3.075196	0.090854	3.073589		
0.092089	2.974146	0.090953	3.071261	0.090953	3.069656		
0.092189	2.970251	0.091051	3.067332	0.091051	3.065727		
0.092289	2.966361	0.09115	3.063407	0.09115	3.061804		
0.092389	2.962477	0.091248	3.059487	0.091248	3.057885		
0.092489	2.958597	0.091347	3.055572	0.091347	3.053972		
0.092588	2.954723	0.091445	3.051662	0.091445	3.050064		
0.092688	2.950853	0.091544	3.047757	0.091544	3.04616		
0.092788	2.946989	0.091642	3.043857	0.091642	3.042262		
0.092888	2.943129	0.091741	3.039962	0.091741	3.038369		
0.092987	2.939275	0.091839	3.036072	0.091839	3.03448		
0.093087	2.935426	0.091938	3.032188	0.091938	3.030597		
0.093187	2.931582	0.092036	3.028308	0.092036	3.026719		
0.093287	2.927742	0.092135	3.024433	0.092135	3.022845		
0.093386	2.923908	0.092234	3.020563	0.092234	3.018977		
0.093486	2.920079	0.092332	3.016698	0.092332	3.015113		
0.093586	2.916255	0.092431	3.012837	0.092431	3.011255		
0.093686	2.912436	0.092529	3.008982	0.092529	3.007401		
0.093786	2.908622	0.092628	3.005132	0.092628	3.003552		
0.093885	2.904813	0.092726	3.001287	0.092726	2.999708		
0.093985	2.901009	0.092825	2.997446	0.092825	2.99587		
0.094085	2.897209	0.092923	2.993611	0.092923	2.992036		
0.094185	2.893415	0.093022	2.98978	0.093022	2.988206		
0.094284	2.889626	0.09312	2.985954	0.09312	2.984382		
0.094384	2.885842	0.093219	2.982134	0.093219	2.980563		
0.094484	2.882063	0.093318	2.978318	0.093318	2.976749		
0.094584	2.878288	0.093416	2.974507	0.093416	2.972939		
0.094684	2.874519	0.093515	2.970701	0.093515	2.969135		
0.094783	2.870754	0.093613	2.966899	0.093613	2.965335		
0.094883	2.866995	0.093712	2.963103	0.093712	2.96154		
0.094983	2.86324	0.09381	2.959311	0.09381	2.95775		
0.095083	2.859491	0.093909	2.955525	0.093909	2.953965		
0.095182	2.855746	0.094007	2.951743	0.094007	2.950184		
0.095282	2.852006	0.094106	2.947966	0.094106	2.946409		
0.095382	2.848271	0.094204	2.944193	0.094204	2.942638		
0.095482	2.844541	0.094303	2.940426	0.094303	2.938872		
0.095581	2.840816	0.094401	2.936664	0.094401	2.935111		
0.095681	2.837095	0.0945	2.932906	0.0945	2.931355		
0.095781	2.83338	0.094599	2.929153	0.094599	2.927603		
0.095881	2.829669	0.094697	2.925405	0.094697	2.923857		
0.095981	2.825964	0.094796	2.921661	0.094796	2.920115		
0.09608	2.822263	0.094894	2.917923	0.094894	2.916378		
0.09618	2.818567	0.094993	2.914189	0.094993	2.912646		
0.09628	2.814876	0.095091	2.91046	0.095091	2.908918		
0.09638	2.811189	0.09519	2.906736	0.09519	2.905195		
0.096479	2.807508	0.095288	2.903016	0.095288	2.901477		
0.096579	2.803831	0.095387	2.899302	0.095387	2.897764		
0.096679	2.800159	0.095485	2.895592	0.095485	2.894056		
0.096779	2.796492	0.095584	2.891887	0.095584	2.890352		
0.096879	2.79283	0.095682	2.888186	0.095682	2.886653		
0.096978	2.789172	0.095781	2.88449	0.095781	2.882959		
0.097078	2.78552	0.09588	2.880799	0.09588	2.879269		
0.097178	2.781872	0.095978	2.877113	0.095978	2.875585		
0.097278	2.778228	0.096077	2.873432	0.096077	2.871905		
0.097377	2.77459	0.096175	2.869755	0.096175	2.868229		
0.097477	2.770957	0.096274	2.866083	0.096274	2.864559		
0.097577	2.767328	0.096372	2.862415	0.096372	2.860893		
0.097677	2.763704	0.096471	2.858752	0.096471	2.857231		
0.097776	2.760084	0.096569	2.855094	0.096569	2.853575		
0.097876	2.75647	0.096668	2.851441	0.096668	2.849923		
0.097976	2.75286	0.096766	2.847792	0.096766	2.846276		
0.098076	2.749255	0.096865	2.844148	0.096865	2.842633		
0.098176	2.745654	0.096964	2.840509	0.096964	2.838995		
0.098275	2.742059	0.097062	2.836874	0.097062	2.835362		
0.098375	2.738468	0.097161	2.833244	0.097161	2.831733		
0.098475	2.734881	0.097259	2.829619	0.097259	2.828109		
0.098575	2.7313	0.097358	2.825998	0.097358	2.82449		
0.098674	2.727723	0.097456	2.822382	0.097456	2.820875		
0.098774	2.72415	0.097555	2.81877	0.097555	2.817265		
0.098874	2.720583	0.097653	2.815163	0.097653	2.81366		
0.098974	2.71702	0.097752	2.811561	0.097752	2.810059		
0.099073	2.713462	0.09785	2.807963	0.09785	2.806463		
0.099173	2.709908	0.097949	2.80437	0.097949	2.802871		
0.099273	2.706359	0.098047	2.800782	0.098047	2.799284		
0.099373	2.702815	0.098146	2.797198	0.098146	2.795702		
0.099473	2.699276	0.098245	2.793619	0.098245	2.792124		
0.099572	2.695741	0.098343	2.790044	0.098343	2.788551		
0.099672	2.69221	0.098442	2.786474	0.098442	2.784982		


==> Netzsch_T_a.txt <==
400	62.2760000000000
500	56.3070000000000
600	51.6510000000000
700	48.5950000000000
800	45.9990000000000
900	43.8290000000000
1000	42.0760000000000
1200	38.7150000000000
1400	36.1940000000000
1600	33.8110000000000
1800	31.5540000000000
2000	29.7150000000000
2200	28.1710000000000
2400	26.7950000000000

==> PulseWidth.csv <==
Time	Smallest	Time	1.5ms	Time	5ms
0	0	0	0	0	0
9.9E-05	0	9.9E-05	0	9.9E-05	0
0.000197	0	0.000197	0	0.000197	0
0.000296	0	0.000296	0	0.000296	0
0.000394	0	0.000394	0	0.000394	0
0.000493	0	0.000493	0	0.000493	0
0.000591	0	0.000591	0	0.000591	0
0.00069	0	0.00069	0	0.00069	0
0.000788	1E-06	0.000788	0	0.000788	0
0.000887	4E-06	0.000887	0	0.000887	0
0.000985	1.4E-05	0.000985	1E-06	0.000985	0
0.001084	3.8E-05	0.001084	3E-06	0.001084	1E-06
0.001182	9.4E-05	0.001182	8E-06	0.001182	2E-06
0.001281	0.000208	0.001281	1.9E-05	0.001281	6E-06
0.00138	0.000422	0.00138	4.2E-05	0.00138	1.2E-05
0.001478	0.000793	0.001478	8.6E-05	0.001478	2.6E-05
0.001577	0.001398	0.001577	0.000164	0.001577	4.9E-05
0.001675	0.002332	0.001675	0.000298	0.001675	8.9E-05
0.001774	0.003705	0.001774	0.000512	0.001774	0.000153
0.001872	0.005642	0.001872	0.000842	0.001872	0.000252
0.001971	0.008282	0.001971	0.001331	0.001971	0.000398
0.002069	0.011767	0.002069	0.002032	0.002069	0.000608
0.002168	0.016244	0.002168	0.003008	0.002168	0.0009
0.002266	0.021858	0.002266	0.004329	0.002266	0.001295
0.002365	0.02875	0.002365	0.006079	0.002365	0.001819
0.002464	0.03705	0.002464	0.008345	0.002464	0.002497
0.002562	0.04688	0.002562	0.011226	0.002562	0.00336
0.002661	0.058347	0.002661	0.014827	0.002661	0.004438
0.002759	0.071543	0.002759	0.019255	0.002759	0.005766
0.002858	0.086547	0.002858	0.024625	0.002858	0.007379
0.002956	0.10342	0.002956	0.031048	0.002956	0.009312
0.003055	0.122208	0.003055	0.038638	0.003055	0.011604
0.003153	0.142941	0.003153	0.047503	0.003153	0.014293
0.003252	0.165635	0.003252	0.057748	0.003252	0.017417
0.00335	0.190292	0.00335	0.069468	0.00335	0.021014
0.003449	0.216902	0.003449	0.08275	0.003449	0.025124
0.003547	0.245443	0.003547	0.097671	0.003547	0.029785
0.003646	0.275881	0.003646	0.114297	0.003646	0.035033
0.003745	0.308177	0.003745	0.132679	0.003745	0.040906
0.003843	0.342279	0.003843	0.15286	0.003843	0.04744
0.003942	0.378133	0.003942	0.174866	0.003942	0.05467
0.00404	0.415676	0.00404	0.198713	0.00404	0.062628
0.004139	0.454842	0.004139	0.224405	0.004139	0.071348
0.004237	0.49556	0.004237	0.251935	0.004237	0.080861
0.004336	0.537757	0.004336	0.281284	0.004336	0.091196
0.004434	0.581358	0.004434	0.312427	0.004434	0.10238
0.004533	0.626287	0.004533	0.345327	0.004533	0.114442
0.004631	0.672466	0.004631	0.379941	0.004631	0.127405
0.00473	0.719818	0.00473	0.416219	0.00473	0.141293
0.004828	0.768265	0.004828	0.454105	0.004828	0.156129
0.004927	0.817731	0.004927	0.493539	0.004927	0.171933
0.005026	0.868141	0.005026	0.534457	0.005026	0.188723
0.005124	0.91942	0.005124	0.576792	0.005124	0.206518
0.005223	0.971496	0.005223	0.620473	0.005223	0.225333
0.005321	1.024299	0.005321	0.66543	0.005321	0.245184
0.00542	1.07776	0.00542	0.711589	0.00542	0.266083
0.005518	1.131813	0.005518	0.758879	0.005518	0.288043
0.005617	1.186393	0.005617	0.807226	0.005617	0.311074
0.005715	1.241439	0.005715	0.856556	0.005715	0.335186
0.005814	1.296892	0.005814	0.9068	0.005814	0.360388
0.005912	1.352694	0.005912	0.957885	0.005912	0.386686
0.006011	1.408791	0.006011	1.009743	0.006011	0.414086
0.006109	1.465131	0.006109	1.062305	0.006109	0.442593
0.006208	1.521664	0.006208	1.115506	0.006208	0.472211
0.006307	1.578344	0.006307	1.169281	0.006307	0.502943
0.006405	1.635124	0.006405	1.223569	0.006405	0.534787
0.006504	1.691962	0.006504	1.27831	0.006504	0.567743
0.006602	1.748818	0.006602	1.333445	0.006602	0.601806
0.006701	1.805654	0.006701	1.38892	0.006701	0.636971
0.006799	1.862433	0.006799	1.444681	0.006799	0.673228
0.006898	1.919121	0.006898	1.500677	0.006898	0.710564
0.006996	1.975686	0.006996	1.556861	0.006996	0.748964
0.007095	2.032098	0.007095	1.613185	0.007095	0.788408
0.007193	2.088328	0.007193	1.669606	0.007193	0.828875
0.007292	2.144351	0.007292	1.726082	0.007292	0.870337
0.007391	2.200139	0.007391	1.782572	0.007391	0.912765
0.007489	2.255672	0.007489	1.83904	0.007489	0.956128
0.007588	2.310926	0.007588	1.89545	0.007588	1.00039
0.007686	2.365882	0.007686	1.951768	0.007686	1.045512
0.007785	2.42052	0.007785	2.007963	0.007785	1.091456
0.007883	2.474823	0.007883	2.064004	0.007883	1.138179
0.007982	2.528776	0.007982	2.119864	0.007982	1.185638
0.00808	2.582362	0.00808	2.175517	0.00808	1.233788
0.008179	2.635569	0.008179	2.230938	0.008179	1.282583
0.008277	2.688382	0.008277	2.286103	0.008277	1.331977
0.008376	2.740792	0.008376	2.340992	0.008376	1.381924
0.008474	2.792787	0.008474	2.395584	0.008474	1.432376
0.008573	2.844357	0.008573	2.449861	0.008573	1.483289
0.008672	2.895494	0.008672	2.503806	0.008672	1.534615
0.00877	2.94619	0.00877	2.557401	0.00877	1.58631
0.008869	2.996437	0.008869	2.610633	0.008869	1.638328
0.008967	3.046229	0.008967	2.663488	0.008967	1.690627
0.009066	3.095561	0.009066	2.715953	0.009066	1.743165
0.009164	3.144428	0.009164	2.768017	0.009164	1.795899
0.009263	3.192825	0.009263	2.819669	0.009263	1.84879
0.009361	3.240748	0.009361	2.870899	0.009361	1.901799
0.00946	3.288194	0.00946	2.921699	0.00946	1.95489
0.009558	3.335162	0.009558	2.972061	0.009558	2.008027
0.009657	3.381648	0.009657	3.021978	0.009657	2.061174
0.009755	3.42765	0.009755	3.071444	0.009755	2.1143
0.009854	3.473169	0.009854	3.120452	0.009854	2.167374
0.009953	3.518202	0.009953	3.168998	0.009953	2.220365
0.010051	3.56275	0.010051	3.217077	0.010051	2.273246
0.01015	3.606813	0.01015	3.264687	0.01015	2.325989
0.010248	3.65039	0.010248	3.311823	0.010248	2.378569
0.010347	3.693483	0.010347	3.358483	0.010347	2.430962
0.010445	3.736092	0.010445	3.404665	0.010445	2.483146
0.010544	3.778219	0.010544	3.450368	0.010544	2.535099
0.010642	3.819865	0.010642	3.495589	0.010642	2.586802
0.010741	3.861032	0.010741	3.540329	0.010741	2.638235
0.010839	3.901721	0.010839	3.584587	0.010839	2.68938
0.010938	3.941936	0.010938	3.628363	0.010938	2.740223
0.011036	3.981678	0.011036	3.671656	0.011036	2.790747
0.011135	4.020949	0.011135	3.714469	0.011135	2.840938
0.011234	4.059754	0.011234	3.756802	0.011234	2.890783
0.011332	4.098093	0.011332	3.798655	0.011332	2.94027
0.011431	4.135972	0.011431	3.840031	0.011431	2.989388
0.011529	4.173392	0.011529	3.880931	0.011529	3.038127
0.011628	4.210356	0.011628	3.921356	0.011628	3.086477
0.011726	4.246869	0.011726	3.961311	0.011726	3.134429
0.011825	4.282934	0.011825	4.000795	0.011825	3.181976
0.011923	4.318554	0.011923	4.039813	0.011923	3.229111
0.012022	4.353733	0.012022	4.078366	0.012022	3.275827
0.01212	4.388475	0.01212	4.116458	0.01212	3.322119
0.012219	4.422783	0.012219	4.154092	0.012219	3.367982
0.012318	4.456662	0.012318	4.19127	0.012318	3.41341
0.012416	4.490115	0.012416	4.227996	0.012416	3.458402
0.012515	4.523146	0.012515	4.264274	0.012515	3.502952
0.012613	4.555759	0.012613	4.300106	0.012613	3.547058
0.012712	4.587959	0.012712	4.335496	0.012712	3.590718
0.01281	4.619749	0.01281	4.370448	0.01281	3.633931
0.012909	4.651133	0.012909	4.404966	0.012909	3.676693
0.013007	4.682116	0.013007	4.439054	0.013007	3.719006
0.013106	4.712702	0.013106	4.472714	0.013106	3.760867
0.013204	4.742895	0.013204	4.505952	0.013204	3.802277
0.013303	4.772699	0.013303	4.53877	0.013303	3.843235
0.013401	4.802117	0.013401	4.571174	0.013401	3.883742
0.0135	4.831156	0.0135	4.603167	0.0135	3.923799
0.013599	4.859817	0.013599	4.634752	0.013599	3.963406
0.013697	4.888107	0.013697	4.665935	0.013697	4.002565
0.013796	4.916028	0.013796	4.696719	0.013796	4.041276
0.013894	4.943585	0.013894	4.727108	0.013894	4.079543
0.013993	4.970783	0.013993	4.757107	0.013993	4.117366
0.014091	4.997625	0.014091	4.786719	0.014091	4.154747
0.01419	5.024115	0.01419	4.815949	0.01419	4.191689
0.014288	5.050257	0.014288	4.844801	0.014288	4.228194
0.014387	5.076056	0.014387	4.873279	0.014387	4.264264
0.014485	5.101516	0.014485	4.901387	0.014485	4.299903
0.014584	5.12664	0.014584	4.929129	0.014584	4.335113
0.014682	5.151433	0.014682	4.95651	0.014682	4.369896
0.014781	5.175898	0.014781	4.983533	0.014781	4.404257
0.01488	5.20004	0.01488	5.010202	0.01488	4.438198
0.014978	5.223863	0.014978	5.036523	0.014978	4.471723
0.015077	5.24737	0.015077	5.062497	0.015077	4.504834
0.015175	5.270565	0.015175	5.088131	0.015175	4.537535
0.015274	5.293452	0.015274	5.113428	0.015274	4.569829
0.015372	5.316035	0.015372	5.138391	0.015372	4.601721
0.015471	5.338318	0.015471	5.163025	0.015471	4.633214
0.015569	5.360304	0.015569	5.187334	0.015569	4.664311
0.015668	5.381997	0.015668	5.211321	0.015668	4.695015
0.015766	5.403401	0.015766	5.234991	0.015766	4.725332
0.015865	5.424519	0.015865	5.258347	0.015865	4.755264
0.015964	5.445356	0.015964	5.281394	0.015964	4.784815
0.016062	5.465914	0.016062	5.304135	0.016062	4.81399
0.016161	5.486197	0.016161	5.326573	0.016161	4.842791
0.016259	5.506208	0.016259	5.348713	0.016259	4.871223
0.016358	5.525952	0.016358	5.370559	0.016358	4.89929
0.016456	5.545432	0.016456	5.392113	0.016456	4.926995
0.016555	5.56465	0.016555	5.41338	0.016555	4.954342
0.016653	5.58361	0.016653	5.434363	0.016653	4.981336
0.016752	5.602317	0.016752	5.455066	0.016752	5.00798
0.01685	5.620772	0.01685	5.475493	0.01685	5.034277
0.016949	5.638979	0.016949	5.495646	0.016949	5.060233
0.017047	5.656941	0.017047	5.51553	0.017047	5.08585
0.017146	5.674663	0.017146	5.535147	0.017146	5.111133
0.017245	5.692145	0.017245	5.554502	0.017245	5.136085
0.017343	5.709393	0.017343	5.573597	0.017343	5.16071
0.017442	5.726409	0.017442	5.592437	0.017442	5.185012
0.01754	5.743195	0.01754	5.611023	0.01754	5.208995
0.017639	5.759755	0.017639	5.62936	0.017639	5.232662
0.017737	5.776093	0.017737	5.647451	0.017737	5.256018
0.017836	5.79221	0.017836	5.665299	0.017836	5.279065
0.017934	5.808109	0.017934	5.682907	0.017934	5.301809
0.018033	5.823795	0.018033	5.700278	0.018033	5.324251
0.018131	5.839269	0.018131	5.717415	0.018131	5.346397
0.01823	5.854534	0.01823	5.734322	0.01823	5.368249
0.018328	5.869593	0.018328	5.751001	0.018328	5.389811
0.018427	5.884448	0.018427	5.767455	0.018427	5.411087
0.018526	5.899103	0.018526	5.783688	0.018526	5.432081
0.018624	5.91356	0.018624	5.799702	0.018624	5.452795
0.018723	5.927822	0.018723	5.8155	0.018723	5.473234
0.018821	5.941891	0.018821	5.831086	0.018821	5.4934
0.01892	5.95577	0.01892	5.84646	0.01892	5.513297
0.019018	5.969462	0.019018	5.861628	0.019018	5.532929
0.019117	5.982968	0.019117	5.876591	0.019117	5.552299
0.019215	5.996291	0.019215	5.891351	0.019215	5.57141
0.019314	6.009435	0.019314	5.905913	0.019314	5.590265
0.019412	6.0224	0.019412	5.920278	0.019412	5.608869
0.019511	6.03519	0.019511	5.934448	0.019511	5.627223
0.019609	6.047807	0.019609	5.948427	0.019609	5.645331
0.019708	6.060254	0.019708	5.962218	0.019708	5.663197
0.019807	6.072532	0.019807	5.975822	0.019807	5.680823
0.019905	6.084643	0.019905	5.989241	0.019905	5.698213
0.020004	6.096591	0.020004	6.00248	0.020004	5.715369
0.020102	6.108377	0.020102	6.015539	0.020102	5.732295
0.020201	6.120003	0.020201	6.028422	0.020201	5.748993
0.020299	6.131471	0.020299	6.04113	0.020299	5.765467
0.020398	6.142785	0.020398	6.053667	0.020398	5.781719
0.020496	6.153945	0.020496	6.066034	0.020496	5.797753
0.020595	6.164954	0.020595	6.078233	0.020595	5.813571
0.020693	6.175813	0.020693	6.090267	0.020693	5.829176
0.020792	6.186526	0.020792	6.102138	0.020792	5.844571
0.020891	6.197093	0.020891	6.113849	0.020891	5.859758
0.020989	6.207517	0.020989	6.125401	0.020989	5.874741
0.021088	6.2178	0.021088	6.136796	0.021088	5.889522
0.021186	6.227943	0.021186	6.148037	0.021186	5.904104
0.021285	6.237949	0.021285	6.159126	0.021285	5.918488
0.021383	6.24782	0.021383	6.170065	0.021383	5.932679
0.021482	6.257556	0.021482	6.180855	0.021482	5.946678
0.02158	6.26716	0.02158	6.191499	0.02158	5.960488
0.021679	6.276634	0.021679	6.201999	0.021679	5.974112
0.021777	6.28598	0.021777	6.212356	0.021777	5.987552
0.021876	6.295199	0.021876	6.222573	0.021876	6.00081
0.021974	6.304292	0.021974	6.232652	0.021974	6.013889
0.022073	6.313263	0.022073	6.242594	0.022073	6.026791
0.022172	6.322112	0.022172	6.252401	0.022172	6.039519
0.02227	6.33084	0.02227	6.262075	0.02227	6.052075
0.022369	6.33945	0.022369	6.271618	0.022369	6.064461
0.022467	6.347944	0.022467	6.281032	0.022467	6.076679
0.022566	6.356322	0.022566	6.290318	0.022566	6.088732
0.022664	6.364587	0.022664	6.299478	0.022664	6.100622
0.022763	6.372739	0.022763	6.308513	0.022763	6.112351
0.022861	6.380781	0.022861	6.317426	0.022861	6.123922
0.02296	6.388713	0.02296	6.326219	0.02296	6.135336
0.023058	6.396538	0.023058	6.334892	0.023058	6.146595
0.023157	6.404257	0.023157	6.343447	0.023157	6.157702
0.023255	6.411871	0.023255	6.351886	0.023255	6.168658
0.023354	6.419382	0.023354	6.360211	0.023354	6.179466
0.023453	6.42679	0.023453	6.368422	0.023453	6.190128
0.023551	6.434099	0.023551	6.376523	0.023551	6.200645
0.02365	6.441307	0.02365	6.384513	0.02365	6.21102
0.023748	6.448419	0.023748	6.392395	0.023748	6.221254
0.023847	6.455433	0.023847	6.40017	0.023847	6.231349
0.023945	6.462352	0.023945	6.407839	0.023945	6.241308
0.024044	6.469178	0.024044	6.415405	0.024044	6.251132
0.024142	6.475911	0.024142	6.422867	0.024142	6.260822
0.024241	6.482552	0.024241	6.430229	0.024241	6.270381
0.024339	6.489103	0.024339	6.43749	0.024339	6.279811
0.024438	6.495565	0.024438	6.444653	0.024438	6.289113
0.024536	6.50194	0.024536	6.451719	0.024536	6.298288
0.024635	6.508228	0.024635	6.458689	0.024635	6.307339
0.024734	6.51443	0.024734	6.465564	0.024734	6.316268
0.024832	6.520549	0.024832	6.472346	0.024832	6.325075
0.024931	6.526584	0.024931	6.479035	0.024931	6.333763
0.025029	6.532537	0.025029	6.485634	0.025029	6.342333
0.025128	6.53841	0.025128	6.492144	0.025128	6.350787
0.025226	6.544203	0.025226	6.498565	0.025226	6.359126
0.025325	6.549917	0.025325	6.504898	0.025325	6.367352
0.025423	6.555553	0.025423	6.511146	0.025423	6.375467
0.025522	6.561113	0.025522	6.517309	0.025522	6.383471
0.02562	6.566598	0.02562	6.523388	0.02562	6.391367
0.025719	6.572008	0.025719	6.529385	0.025719	6.399155
0.025818	6.577344	0.025818	6.535301	0.025818	6.406838
0.025916	6.582608	0.025916	6.541136	0.025916	6.414417
0.026015	6.587801	0.026015	6.546891	0.026015	6.421893
0.026113	6.592923	0.026113	6.552569	0.026113	6.429267
0.026212	6.597976	0.026212	6.558169	0.026212	6.436542
0.02631	6.60296	0.02631	6.563694	0.02631	6.443717
0.026409	6.607876	0.026409	6.569143	0.026409	6.450795
0.026507	6.612725	0.026507	6.574519	0.026507	6.457777
0.026606	6.617509	0.026606	6.579821	0.026606	6.464665
0.026704	6.622227	0.026704	6.585052	0.026704	6.471459
0.026803	6.626882	0.026803	6.590211	0.026803	6.47816
0.026901	6.631473	0.026901	6.595301	0.026901	6.484771
0.027	6.636002	0.027	6.600321	0.027	6.491292
0.027099	6.64047	0.027099	6.605273	0.027099	6.497724
0.027197	6.644877	0.027197	6.610158	0.027197	6.504069
0.027296	6.649224	0.027296	6.614976	0.027296	6.510328
0.027394	6.653511	0.027394	6.619729	0.027394	6.516502
0.027493	6.657741	0.027493	6.624418	0.027493	6.522593
0.027591	6.661913	0.027591	6.629043	0.027591	6.5286
0.02769	6.666029	0.02769	6.633605	0.02769	6.534526
0.027788	6.670089	0.027788	6.638105	0.027788	6.540371
0.027887	6.674093	0.027887	6.642544	0.027887	6.546138
0.027985	6.678043	0.027985	6.646922	0.027985	6.551825
0.028084	6.68194	0.028084	6.651241	0.028084	6.557436
0.028182	6.685783	0.028182	6.655502	0.028182	6.56297
0.028281	6.689575	0.028281	6.659705	0.028281	6.56843
0.02838	6.693315	0.02838	6.66385	0.02838	6.573815
0.028478	6.697004	0.028478	6.667939	0.028478	6.579127
0.028577	6.700643	0.028577	6.671973	0.028577	6.584367
0.028675	6.704232	0.028675	6.675952	0.028675	6.589535
0.028774	6.707773	0.028774	6.679877	0.028774	6.594634
0.028872	6.711266	0.028872	6.683749	0.028872	6.599663
0.028971	6.714711	0.028971	6.687568	0.028971	6.604624
0.029069	6.718109	0.029069	6.691335	0.029069	6.609518
0.029168	6.721462	0.029168	6.695051	0.029168	6.614345
0.029266	6.724768	0.029266	6.698716	0.029266	6.619107
0.029365	6.72803	0.029365	6.702332	0.029365	6.623804
0.029464	6.731248	0.029464	6.705899	0.029464	6.628437
0.029562	6.734422	0.029562	6.709417	0.029562	6.633007
0.029661	6.737552	0.029661	6.712887	0.029661	6.637515
0.029759	6.740641	0.029759	6.716311	0.029759	6.641962
0.029858	6.743687	0.029858	6.719687	0.029858	6.646349
0.029956	6.746692	0.029956	6.723018	0.029956	6.650676
0.030055	6.749656	0.030055	6.726304	0.030055	6.654944
0.030153	6.75258	0.030153	6.729545	0.030153	6.659154
0.030252	6.755464	0.030252	6.732742	0.030252	6.663308
0.03035	6.758309	0.03035	6.735895	0.03035	6.667404
0.030449	6.761115	0.030449	6.739006	0.030449	6.671445
0.030547	6.763883	0.030547	6.742075	0.030547	6.675431
0.030646	6.766614	0.030646	6.745102	0.030646	6.679364
0.030745	6.769307	0.030745	6.748087	0.030745	6.683242
0.030843	6.771964	0.030843	6.751032	0.030843	6.687068
0.030942	6.774585	0.030942	6.753938	0.030942	6.690842
0.03104	6.77717	0.03104	6.756803	0.03104	6.694565
0.031139	6.77972	0.031139	6.75963	0.031139	6.698237
0.031237	6.782236	0.031237	6.762418	0.031237	6.701859
0.031336	6.784717	0.031336	6.765169	0.031336	6.705432
0.031434	6.787165	0.031434	6.767882	0.031434	6.708957
0.031533	6.789579	0.031533	6.770558	0.031533	6.712434
0.031631	6.791961	0.031631	6.773198	0.031631	6.715863
0.03173	6.79431	0.03173	6.775802	0.03173	6.719246
0.031828	6.796627	0.031828	6.778371	0.031828	6.722583
0.031927	6.798913	0.031927	6.780905	0.031927	6.725875
0.032026	6.801168	0.032026	6.783404	0.032026	6.729122
0.032124	6.803392	0.032124	6.78587	0.032124	6.732324
0.032223	6.805586	0.032223	6.788302	0.032223	6.735484
0.032321	6.80775	0.032321	6.7907	0.032321	6.7386
0.03242	6.809885	0.03242	6.793067	0.03242	6.741674
0.032518	6.81199	0.032518	6.795401	0.032518	6.744706
0.032617	6.814067	0.032617	6.797703	0.032617	6.747698
0.032715	6.816116	0.032715	6.799975	0.032715	6.750648
0.032814	6.818137	0.032814	6.802215	0.032814	6.753559
0.032912	6.820131	0.032912	6.804425	0.032912	6.756429
0.033011	6.822098	0.033011	6.806605	0.033011	6.759261
0.033109	6.824037	0.033109	6.808755	0.033109	6.762055
0.033208	6.825951	0.033208	6.810876	0.033208	6.76481
0.033307	6.827838	0.033307	6.812969	0.033307	6.767528
0.033405	6.8297	0.033405	6.815032	0.033405	6.770209
0.033504	6.831537	0.033504	6.817068	0.033504	6.772854
0.033602	6.833348	0.033602	6.819076	0.033602	6.775463
0.033701	6.835135	0.033701	6.821057	0.033701	6.778036
0.033799	6.836898	0.033799	6.823011	0.033799	6.780575
0.033898	6.838637	0.033898	6.824939	0.033898	6.783079
0.033996	6.840352	0.033996	6.82684	0.033996	6.785549
0.034095	6.842044	0.034095	6.828716	0.034095	6.787985
0.034193	6.843713	0.034193	6.830566	0.034193	6.790388
0.034292	6.845359	0.034292	6.83239	0.034292	6.792759
0.034391	6.846983	0.034391	6.83419	0.034391	6.795097
0.034489	6.848585	0.034489	6.835966	0.034489	6.797404
0.034588	6.850165	0.034588	6.837718	0.034588	6.79968
0.034686	6.851724	0.034686	6.839445	0.034686	6.801924
0.034785	6.853261	0.034785	6.841149	0.034785	6.804138
0.034883	6.854778	0.034883	6.842831	0.034883	6.806322
0.034982	6.856273	0.034982	6.844489	0.034982	6.808476
0.03508	6.857749	0.03508	6.846124	0.03508	6.810601
0.035179	6.859205	0.035179	6.847738	0.035179	6.812697
0.035277	6.86064	0.035277	6.84933	0.035277	6.814765
0.035376	6.862057	0.035376	6.8509	0.035376	6.816804
0.035474	6.863454	0.035474	6.852448	0.035474	6.818816
0.035573	6.864832	0.035573	6.853976	0.035573	6.820801
0.035672	6.866191	0.035672	6.855483	0.035672	6.822758
0.03577	6.867532	0.03577	6.856969	0.03577	6.824689
0.035869	6.868855	0.035869	6.858435	0.035869	6.826594
0.035967	6.87016	0.035967	6.859881	0.035967	6.828473
0.036066	6.871447	0.036066	6.861308	0.036066	6.830326
0.036164	6.872716	0.036164	6.862715	0.036164	6.832154
0.036263	6.873968	0.036263	6.864104	0.036263	6.833958
0.036361	6.875204	0.036361	6.865473	0.036361	6.835736
0.03646	6.876422	0.03646	6.866823	0.03646	6.837491
0.036558	6.877624	0.036558	6.868156	0.036558	6.839222
0.036657	6.87881	0.036657	6.86947	0.036657	6.840929
0.036755	6.879979	0.036755	6.870766	0.036755	6.842613
0.036854	6.881133	0.036854	6.872045	0.036854	6.844275
0.036953	6.882271	0.036953	6.873307	0.036953	6.845913
0.037051	6.883393	0.037051	6.874551	0.037051	6.84753
0.03715	6.8845	0.03715	6.875778	0.03715	6.849124
0.037248	6.885593	0.037248	6.876989	0.037248	6.850697
0.037347	6.88667	0.037347	6.878183	0.037347	6.852249
0.037445	6.887733	0.037445	6.879361	0.037445	6.853779
0.037544	6.888781	0.037544	6.880523	0.037544	6.855289
0.037642	6.889815	0.037642	6.88167	0.037642	6.856778
0.037741	6.890835	0.037741	6.8828	0.037741	6.858247
0.037839	6.891841	0.037839	6.883916	0.037839	6.859695
0.037938	6.892834	0.037938	6.885016	0.037938	6.861125
0.038036	6.893813	0.038036	6.886101	0.038036	6.862534
0.038135	6.894778	0.038135	6.887171	0.038135	6.863925
0.038234	6.895731	0.038234	6.888227	0.038234	6.865297
0.038332	6.896671	0.038332	6.889269	0.038332	6.86665
0.038431	6.897598	0.038431	6.890296	0.038431	6.867985
0.038529	6.898512	0.038529	6.89131	0.038529	6.869301
0.038628	6.899414	0.038628	6.89231	0.038628	6.8706
0.038726	6.900303	0.038726	6.893296	0.038726	6.871881
0.038825	6.901181	0.038825	6.894269	0.038825	6.873145
0.038923	6.902047	0.038923	6.895228	0.038923	6.874392
0.039022	6.9029	0.039022	6.896175	0.039022	6.875621
0.03912	6.903743	0.03912	6.897108	0.03912	6.876834
0.039219	6.904574	0.039219	6.898029	0.039219	6.878031
0.039318	6.905393	0.039318	6.898938	0.039318	6.879211
0.039416	6.906201	0.039416	6.899834	0.039416	6.880375
0.039515	6.906999	0.039515	6.900718	0.039515	6.881523
0.039613	6.907785	0.039613	6.90159	0.039613	6.882656
0.039712	6.908561	0.039712	6.90245	0.039712	6.883773
0.03981	6.909327	0.03981	6.903298	0.03981	6.884875
0.039909	6.910082	0.039909	6.904135	0.039909	6.885963
0.040007	6.910826	0.040007	6.904961	0.040007	6.887035
0.040106	6.911561	0.040106	6.905775	0.040106	6.888093
0.040204	6.912286	0.040204	6.906578	0.040204	6.889136
0.040303	6.913	0.040303	6.90737	0.040303	6.890166
0.040401	6.913706	0.040401	6.908152	0.040401	6.891181
0.0405	6.914401	0.0405	6.908923	0.0405	6.892183
0.040599	6.915087	0.040599	6.909683	0.040599	6.893171
0.040697	6.915764	0.040697	6.910434	0.040697	6.894145
0.040796	6.916431	0.040796	6.911174	0.040796	6.895106
0.040894	6.91709	0.040894	6.911904	0.040894	6.896055
0.040993	6.917739	0.040993	6.912624	0.040993	6.89699
0.041091	6.91838	0.041091	6.913334	0.041091	6.897913
0.04119	6.919012	0.04119	6.914034	0.04119	6.898823
0.041288	6.919635	0.041288	6.914725	0.041288	6.899721
0.041387	6.92025	0.041387	6.915407	0.041387	6.900606
0.041485	6.920857	0.041485	6.916079	0.041485	6.90148
0.041584	6.921455	0.041584	6.916743	0.041584	6.902341
0.041682	6.922046	0.041682	6.917397	0.041682	6.903191
0.041781	6.922628	0.041781	6.918042	0.041781	6.90403
0.04188	6.923202	0.04188	6.918679	0.04188	6.904857
0.041978	6.923769	0.041978	6.919307	0.041978	6.905672
0.042077	6.924327	0.042077	6.919926	0.042077	6.906477
0.042175	6.924879	0.042175	6.920537	0.042175	6.907271
0.042274	6.925422	0.042274	6.92114	0.042274	6.908054
0.042372	6.925959	0.042372	6.921735	0.042372	6.908826
0.042471	6.926488	0.042471	6.922321	0.042471	6.909588
0.042569	6.92701	0.042569	6.9229	0.042569	6.91034
0.042668	6.927524	0.042668	6.92347	0.042668	6.911081
0.042766	6.928032	0.042766	6.924033	0.042766	6.911812
0.042865	6.928533	0.042865	6.924588	0.042865	6.912534
0.042964	6.929027	0.042964	6.925136	0.042964	6.913245
0.043062	6.929515	0.043062	6.925676	0.043062	6.913947
0.043161	6.929995	0.043161	6.926209	0.043161	6.914639
0.043259	6.93047	0.043259	6.926735	0.043259	6.915322
0.043358	6.930937	0.043358	6.927253	0.043358	6.915996
0.043456	6.931399	0.043456	6.927765	0.043456	6.91666
0.043555	6.931854	0.043555	6.928269	0.043555	6.917316
0.043653	6.932303	0.043653	6.928767	0.043653	6.917962
0.043752	6.932746	0.043752	6.929258	0.043752	6.9186
0.04385	6.933183	0.04385	6.929742	0.04385	6.919229
0.043949	6.933614	0.043949	6.93022	0.043949	6.91985
0.044047	6.934039	0.044047	6.930691	0.044047	6.920462
0.044146	6.934458	0.044146	6.931156	0.044146	6.921066
0.044245	6.934872	0.044245	6.931615	0.044245	6.921661
0.044343	6.93528	0.044343	6.932067	0.044343	6.922249
0.044442	6.935682	0.044442	6.932513	0.044442	6.922828
0.04454	6.936079	0.04454	6.932953	0.04454	6.9234
0.044639	6.936471	0.044639	6.933387	0.044639	6.923964
0.044737	6.936857	0.044737	6.933815	0.044737	6.92452
0.044836	6.937238	0.044836	6.934238	0.044836	6.925069
0.044934	6.937614	0.044934	6.934654	0.044934	6.92561
0.045033	6.937984	0.045033	6.935065	0.045033	6.926144
0.045131	6.93835	0.045131	6.935471	0.045131	6.926671
0.04523	6.938711	0.04523	6.93587	0.04523	6.92719
0.045328	6.939067	0.045328	6.936265	0.045328	6.927703
0.045427	6.939418	0.045427	6.936654	0.045427	6.928208
0.045526	6.939764	0.045526	6.937038	0.045526	6.928707
0.045624	6.940105	0.045624	6.937416	0.045624	6.929198
0.045723	6.940442	0.045723	6.93779	0.045723	6.929684
0.045821	6.940775	0.045821	6.938158	0.045821	6.930162
0.04592	6.941103	0.04592	6.938522	0.04592	6.930634
0.046018	6.941426	0.046018	6.93888	0.046018	6.9311
0.046117	6.941745	0.046117	6.939234	0.046117	6.931559
0.046215	6.942059	0.046215	6.939582	0.046215	6.932012
0.046314	6.94237	0.046314	6.939926	0.046314	6.932459
0.046412	6.942676	0.046412	6.940266	0.046412	6.9329
0.046511	6.942978	0.046511	6.9406	0.046511	6.933335
0.046609	6.943276	0.046609	6.940931	0.046609	6.933764
0.046708	6.94357	0.046708	6.941256	0.046708	6.934187
0.046807	6.943859	0.046807	6.941578	0.046807	6.934604
0.046905	6.944145	0.046905	6.941895	0.046905	6.935016
0.047004	6.944427	0.047004	6.942207	0.047004	6.935422
0.047102	6.944706	0.047102	6.942515	0.047102	6.935823
0.047201	6.94498	0.047201	6.94282	0.047201	6.936218
0.047299	6.945251	0.047299	6.94312	0.047299	6.936608
0.047398	6.945518	0.047398	6.943416	0.047398	6.936992
0.047496	6.945781	0.047496	6.943708	0.047496	6.937372
0.047595	6.946041	0.047595	6.943996	0.047595	6.937746
0.047693	6.946297	0.047693	6.94428	0.047693	6.938115
0.047792	6.94655	0.047792	6.94456	0.047792	6.938479
0.047891	6.946799	0.047891	6.944836	0.047891	6.938838
0.047989	6.947045	0.047989	6.945109	0.047989	6.939192
0.048088	6.947288	0.048088	6.945378	0.048088	6.939541
0.048186	6.947527	0.048186	6.945643	0.048186	6.939886
0.048285	6.947763	0.048285	6.945905	0.048285	6.940226
0.048383	6.947996	0.048383	6.946163	0.048383	6.940561
0.048482	6.948226	0.048482	6.946418	0.048482	6.940892
0.04858	6.948452	0.04858	6.946669	0.04858	6.941219
0.048679	6.948676	0.048679	6.946917	0.048679	6.94154
0.048777	6.948896	0.048777	6.947161	0.048777	6.941858
0.048876	6.949114	0.048876	6.947402	0.048876	6.942171
0.048974	6.949328	0.048974	6.94764	0.048974	6.94248
0.049073	6.94954	0.049073	6.947875	0.049073	6.942785
0.049172	6.949749	0.049172	6.948106	0.049172	6.943085
0.04927	6.949955	0.04927	6.948334	0.04927	6.943382
0.049369	6.950158	0.049369	6.948559	0.049369	6.943674
0.049467	6.950358	0.049467	6.948781	0.049467	6.943963
0.049566	6.950556	0.049566	6.949	0.049566	6.944247
0.049664	6.950751	0.049664	6.949217	0.049664	6.944528
0.049763	6.950943	0.049763	6.94943	0.049763	6.944805
0.049861	6.951133	0.049861	6.94964	0.049861	6.945078
0.04996	6.95132	0.04996	6.949847	0.04996	6.945348
0.050058	6.951504	0.050058	6.950052	0.050058	6.945614
0.050157	6.951686	0.050157	6.950254	0.050157	6.945876
0.050255	6.951866	0.050255	6.950453	0.050255	6.946134
0.050354	6.952043	0.050354	6.950649	0.050354	6.946389
0.050453	6.952218	0.050453	6.950843	0.050453	6.946641
0.050551	6.95239	0.050551	6.951034	0.050551	6.946889
0.05065	6.95256	0.05065	6.951222	0.05065	6.947134
0.050748	6.952728	0.050748	6.951408	0.050748	6.947376
0.050847	6.952893	0.050847	6.951592	0.050847	6.947614
0.050945	6.953057	0.050945	6.951773	0.050945	6.947849
0.051044	6.953218	0.051044	6.951951	0.051044	6.948081
0.051142	6.953376	0.051142	6.952127	0.051142	6.948309
0.051241	6.953533	0.051241	6.952301	0.051241	6.948535
0.051339	6.953688	0.051339	6.952472	0.051339	6.948757
0.051438	6.95384	0.051438	6.952641	0.051438	6.948977
0.051536	6.95399	0.051536	6.952808	0.051536	6.949193
0.051635	6.954139	0.051635	6.952972	0.051635	6.949407
0.051734	6.954285	0.051734	6.953134	0.051734	6.949618
0.051832	6.954429	0.051832	6.953294	0.051832	6.949825
0.051931	6.954571	0.051931	6.953452	0.051931	6.95003
0.052029	6.954712	0.052029	6.953607	0.052029	6.950232
0.052128	6.95485	0.052128	6.953761	0.052128	6.950432
0.052226	6.954987	0.052226	6.953912	0.052226	6.950629
0.052325	6.955122	0.052325	6.954062	0.052325	6.950823
0.052423	6.955255	0.052423	6.954209	0.052423	6.951014
0.052522	6.955386	0.052522	6.954354	0.052522	6.951203
0.05262	6.955515	0.05262	6.954498	0.05262	6.951389
0.052719	6.955643	0.052719	6.954639	0.052719	6.951573
0.052818	6.955769	0.052818	6.954779	0.052818	6.951754
0.052916	6.955893	0.052916	6.954916	0.052916	6.951933
0.053015	6.956015	0.053015	6.955052	0.053015	6.952109
0.053113	6.956136	0.053113	6.955186	0.053113	6.952283
0.053212	6.956255	0.053212	6.955318	0.053212	6.952455
0.05331	6.956373	0.05331	6.955448	0.05331	6.952624
0.053409	6.956488	0.053409	6.955577	0.053409	6.952791
0.053507	6.956603	0.053507	6.955704	0.053507	6.952956
0.053606	6.956716	0.053606	6.955829	0.053606	6.953118
0.053704	6.956827	0.053704	6.955952	0.053704	6.953278
0.053803	6.956937	0.053803	6.956074	0.053803	6.953436
0.053901	6.957045	0.053901	6.956194	0.053901	6.953592
0.054	6.957152	0.054	6.956312	0.054	6.953746
0.054099	6.957257	0.054099	6.956429	0.054099	6.953898
0.054197	6.957361	0.054197	6.956544	0.054197	6.954047
0.054296	6.957464	0.054296	6.956658	0.054296	6.954195
0.054394	6.957565	0.054394	6.95677	0.054394	6.954341
0.054493	6.957664	0.054493	6.95688	0.054493	6.954484
0.054591	6.957763	0.054591	6.956989	0.054591	6.954626
0.05469	6.95786	0.05469	6.957097	0.05469	6.954766
0.054788	6.957956	0.054788	6.957203	0.054788	6.954904
0.054887	6.95805	0.054887	6.957308	0.054887	6.955039
0.054985	6.958143	0.054985	6.957411	0.054985	6.955174
0.055084	6.958235	0.055084	6.957513	0.055084	6.955306
0.055182	6.958326	0.055182	6.957613	0.055182	6.955436
0.055281	6.958415	0.055281	6.957712	0.055281	6.955565
0.05538	6.958503	0.05538	6.95781	0.05538	6.955692
0.055478	6.95859	0.055478	6.957907	0.055478	6.955817
0.055577	6.958676	0.055577	6.958002	0.055577	6.955941
0.055675	6.958761	0.055675	6.958096	0.055675	6.956063
0.055774	6.958844	0.055774	6.958188	0.055774	6.956183
0.055872	6.958926	0.055872	6.958279	0.055872	6.956302
0.055971	6.959008	0.055971	6.958369	0.055971	6.956419
0.056069	6.959088	0.056069	6.958458	0.056069	6.956534
0.056168	6.959167	0.056168	6.958546	0.056168	6.956648
0.056266	6.959245	0.056266	6.958632	0.056266	6.95676
0.056365	6.959322	0.056365	6.958718	0.056365	6.956871
0.056464	6.959398	0.056464	6.958802	0.056464	6.95698
0.056562	6.959473	0.056562	6.958885	0.056562	6.957088
0.056661	6.959546	0.056661	6.958966	0.056661	6.957194
0.056759	6.959619	0.056759	6.959047	0.056759	6.957299
0.056858	6.959691	0.056858	6.959127	0.056858	6.957403
0.056956	6.959762	0.056956	6.959205	0.056956	6.957505
0.057055	6.959832	0.057055	6.959283	0.057055	6.957605
0.057153	6.959901	0.057153	6.959359	0.057153	6.957705
0.057252	6.959969	0.057252	6.959435	0.057252	6.957803
0.05735	6.960036	0.05735	6.959509	0.05735	6.957899
0.057449	6.960102	0.057449	6.959582	0.057449	6.957994
0.057547	6.960167	0.057547	6.959655	0.057547	6.958088
0.057646	6.960232	0.057646	6.959726	0.057646	6.958181
0.057745	6.960295	0.057745	6.959796	0.057745	6.958273
0.057843	6.960358	0.057843	6.959866	0.057843	6.958363
0.057942	6.96042	0.057942	6.959934	0.057942	6.958452
0.05804	6.960481	0.05804	6.960002	0.05804	6.95854
0.058139	6.960541	0.058139	6.960069	0.058139	6.958626
0.058237	6.9606	0.058237	6.960134	0.058237	6.958712
0.058336	6.960658	0.058336	6.960199	0.058336	6.958796
0.058434	6.960716	0.058434	6.960263	0.058434	6.958879
0.058533	6.960773	0.058533	6.960326	0.058533	6.958961
0.058631	6.960829	0.058631	6.960389	0.058631	6.959042
0.05873	6.960885	0.05873	6.96045	0.05873	6.959122
0.058828	6.960939	0.058828	6.960511	0.058828	6.9592
0.058927	6.960993	0.058927	6.96057	0.058927	6.959278
0.059026	6.961046	0.059026	6.960629	0.059026	6.959355
0.059124	6.961099	0.059124	6.960687	0.059124	6.95943
0.059223	6.961151	0.059223	6.960745	0.059223	6.959505
0.059321	6.961202	0.059321	6.960801	0.059321	6.959578
0.05942	6.961252	0.05942	6.960857	0.05942	6.959651
0.059518	6.961302	0.059518	6.960912	0.059518	6.959722
0.059617	6.961351	0.059617	6.960966	0.059617	6.959793
0.059715	6.961399	0.059715	6.96102	0.059715	6.959862
0.059814	6.961447	0.059814	6.961073	0.059814	6.959931
0.059912	6.961494	0.059912	6.961125	0.059912	6.959998
0.060011	6.96154	0.060011	6.961176	0.060011	6.960065
0.060109	6.961586	0.060109	6.961227	0.060109	6.960131
0.060208	6.961631	0.060208	6.961277	0.060208	6.960196
0.060307	6.961675	0.060307	6.961326	0.060307	6.96026
0.060405	6.961719	0.060405	6.961375	0.060405	6.960323
0.060504	6.961762	0.060504	6.961423	0.060504	6.960386
0.060602	6.961805	0.060602	6.96147	0.060602	6.960447
0.060701	6.961847	0.060701	6.961517	0.060701	6.960508
0.060799	6.961889	0.060799	6.961563	0.060799	6.960568
0.060898	6.96193	0.060898	6.961609	0.060898	6.960627
0.060996	6.96197	0.060996	6.961653	0.060996	6.960685
0.061095	6.96201	0.061095	6.961698	0.061095	6.960743
0.061193	6.96205	0.061193	6.961741	0.061193	6.960799
0.061292	6.962088	0.061292	6.961784	0.061292	6.960855
0.061391	6.962127	0.061391	6.961827	0.061391	6.96091
0.061489	6.962164	0.061489	6.961869	0.061489	6.960965
0.061588	6.962202	0.061588	6.96191	0.061588	6.961018
0.061686	6.962238	0.061686	6.961951	0.061686	6.961071
0.061785	6.962275	0.061785	6.961991	0.061785	6.961123
0.061883	6.96231	0.061883	6.962031	0.061883	6.961175
0.061982	6.962346	0.061982	6.96207	0.061982	6.961226
0.06208	6.962381	0.06208	6.962108	0.06208	6.961276
0.062179	6.962415	0.062179	6.962146	0.062179	6.961325
0.062277	6.962449	0.062277	6.962184	0.062277	6.961374
0.062376	6.962482	0.062376	6.962221	0.062376	6.961422
0.062474	6.962515	0.062474	6.962257	0.062474	6.96147
0.062573	6.962548	0.062573	6.962293	0.062573	6.961516
0.062672	6.96258	0.062672	6.962329	0.062672	6.961562
0.06277	6.962611	0.06277	6.962364	0.06277	6.961608
0.062869	6.962642	0.062869	6.962398	0.062869	6.961653
0.062967	6.962673	0.062967	6.962433	0.062967	6.961697
0.063066	6.962704	0.063066	6.962466	0.063066	6.961741
0.063164	6.962733	0.063164	6.962499	0.063164	6.961784
0.063263	6.962763	0.063263	6.962532	0.063263	6.961827
0.063361	6.962792	0.063361	6.962564	0.063361	6.961868
0.06346	6.962821	0.06346	6.962596	0.06346	6.96191
0.063558	6.962849	0.063558	6.962628	0.063558	6.961951
0.063657	6.962877	0.063657	6.962659	0.063657	6.961991
0.063755	6.962905	0.063755	6.962689	0.063755	6.962031
0.063854	6.962932	0.063854	6.962719	0.063854	6.96207
0.063953	6.962959	0.063953	6.962749	0.063953	6.962108
0.064051	6.962985	0.064051	6.962778	0.064051	6.962147
0.06415	6.963011	0.06415	6.962807	0.06415	6.962184
0.064248	6.963037	0.064248	6.962836	0.064248	6.962221
0.064347	6.963063	0.064347	6.962864	0.064347	6.962258
0.064445	6.963088	0.064445	6.962892	0.064445	6.962294
0.064544	6.963112	0.064544	6.962919	0.064544	6.96233
0.064642	6.963137	0.064642	6.962946	0.064642	6.962365
0.064741	6.963161	0.064741	6.962973	0.064741	6.962399
0.064839	6.963184	0.064839	6.962999	0.064839	6.962433
0.064938	6.963208	0.064938	6.963025	0.064938	6.962467
0.065036	6.963231	0.065036	6.963051	0.065036	6.9625
0.065135	6.963254	0.065135	6.963076	0.065135	6.962533
0.065234	6.963276	0.065234	6.963101	0.065234	6.962566
0.065332	6.963298	0.065332	6.963126	0.065332	6.962597
0.065431	6.96332	0.065431	6.96315	0.065431	6.962629
0.065529	6.963342	0.065529	6.963174	0.065529	6.96266
0.065628	6.963363	0.065628	6.963197	0.065628	6.962691
0.065726	6.963384	0.065726	6.96322	0.065726	6.962721
0.065825	6.963405	0.065825	6.963243	0.065825	6.962751
0.065923	6.963425	0.065923	6.963266	0.065923	6.96278
0.066022	6.963445	0.066022	6.963288	0.066022	6.962809
0.06612	6.963465	0.06612	6.96331	0.06612	6.962838
0.066219	6.963485	0.066219	6.963332	0.066219	6.962866
0.066318	6.963504	0.066318	6.963353	0.066318	6.962894
0.066416	6.963523	0.066416	6.963375	0.066416	6.962921
0.066515	6.963542	0.066515	6.963395	0.066515	6.962948
0.066613	6.96356	0.066613	6.963416	0.066613	6.962975
0.066712	6.963579	0.066712	6.963436	0.066712	6.963001
0.06681	6.963597	0.06681	6.963456	0.06681	6.963027
0.066909	6.963615	0.066909	6.963476	0.066909	6.963053
0.067007	6.963632	0.067007	6.963496	0.067007	6.963078
0.067106	6.963649	0.067106	6.963515	0.067106	6.963103
0.067204	6.963667	0.067204	6.963534	0.067204	6.963128
0.067303	6.963683	0.067303	6.963552	0.067303	6.963152
0.067401	6.9637	0.067401	6.963571	0.067401	6.963176
0.0675	6.963716	0.0675	6.963589	0.0675	6.963199
0.067599	6.963733	0.067599	6.963607	0.067599	6.963223
0.067697	6.963749	0.067697	6.963625	0.067697	6.963246
0.067796	6.963764	0.067796	6.963642	0.067796	6.963268
0.067894	6.96378	0.067894	6.963659	0.067894	6.963291
0.067993	6.963795	0.067993	6.963676	0.067993	6.963313
0.068091	6.96381	0.068091	6.963693	0.068091	6.963335
0.06819	6.963825	0.06819	6.963709	0.06819	6.963356
0.068288	6.96384	0.068288	6.963726	0.068288	6.963377
0.068387	6.963854	0.068387	6.963742	0.068387	6.963398
0.068485	6.963869	0.068485	6.963758	0.068485	6.963419
0.068584	6.963883	0.068584	6.963773	0.068584	6.963439
0.068682	6.963897	0.068682	6.963789	0.068682	6.963459
0.068781	6.96391	0.068781	6.963804	0.068781	6.963479
0.06888	6.963924	0.06888	6.963819	0.06888	6.963498
0.068978	6.963937	0.068978	6.963834	0.068978	6.963518
0.069077	6.96395	0.069077	6.963848	0.069077	6.963537
0.069175	6.963963	0.069175	6.963863	0.069175	6.963555
0.069274	6.963976	0.069274	6.963877	0.069274	6.963574
0.069372	6.963989	0.069372	6.963891	0.069372	6.963592
0.069471	6.964001	0.069471	6.963905	0.069471	6.96361
0.069569	6.964014	0.069569	6.963919	0.069569	6.963628
0.069668	6.964026	0.069668	6.963932	0.069668	6.963645
0.069766	6.964038	0.069766	6.963945	0.069766	6.963662
0.069865	6.96405	0.069865	6.963958	0.069865	6.963679
0.069964	6.964061	0.069964	6.963971	0.069964	6.963696
0.070062	6.964073	0.070062	6.963984	0.070062	6.963713
0.070161	6.964084	0.070161	6.963997	0.070161	6.963729
0.070259	6.964095	0.070259	6.964009	0.070259	6.963745
0.070358	6.964106	0.070358	6.964021	0.070358	6.963761
0.070456	6.964117	0.070456	6.964033	0.070456	6.963777
0.070555	6.964128	0.070555	6.964045	0.070555	6.963792
0.070653	6.964139	0.070653	6.964057	0.070653	6.963807
0.070752	6.964149	0.070752	6.964068	0.070752	6.963822
0.07085	6.964159	0.07085	6.96408	0.07085	6.963837
0.070949	6.964169	0.070949	6.964091	0.070949	6.963852
0.071047	6.964179	0.071047	6.964102	0.071047	6.963866
0.071146	6.964189	0.071146	6.964113	0.071146	6.963881
0.071245	6.964199	0.071245	6.964124	0.071245	6.963895
0.071343	6.964209	0.071343	6.964135	0.071343	6.963908
0.071442	6.964218	0.071442	6.964145	0.071442	6.963922
0.07154	6.964228	0.07154	6.964156	0.07154	6.963936
0.071639	6.964237	0.071639	6.964166	0.071639	6.963949
0.071737	6.964246	0.071737	6.964176	0.071737	6.963962
0.071836	6.964255	0.071836	6.964186	0.071836	6.963975
0.071934	6.964264	0.071934	6.964196	0.071934	6.963988
0.072033	6.964272	0.072033	6.964205	0.072033	6.964
0.072131	6.964281	0.072131	6.964215	0.072131	6.964013
0.07223	6.96429	0.07223	6.964224	0.07223	6.964025
0.072328	6.964298	0.072328	6.964234	0.072328	6.964037
0.072427	6.964306	0.072427	6.964243	0.072427	6.964049
0.072526	6.964314	0.072526	6.964252	0.072526	6.964061
0.072624	6.964322	0.072624	6.964261	0.072624	6.964072
0.072723	6.96433	0.072723	6.96427	0.072723	6.964084
0.072821	6.964338	0.072821	6.964278	0.072821	6.964095
0.07292	6.964346	0.07292	6.964287	0.07292	6.964106
0.073018	6.964354	0.073018	6.964295	0.073018	6.964117
0.073117	6.964361	0.073117	6.964304	0.073117	6.964128
0.073215	6.964369	0.073215	6.964312	0.073215	6.964139
0.073314	6.964376	0.073314	6.96432	0.073314	6.964149
0.073412	6.964383	0.073412	6.964328	0.073412	6.96416
0.073511	6.96439	0.073511	6.964336	0.073511	6.96417
0.073609	6.964397	0.073609	6.964344	0.073609	6.96418
0.073708	6.964404	0.073708	6.964351	0.073708	6.96419
0.073807	6.964411	0.073807	6.964359	0.073807	6.9642
0.073905	6.964418	0.073905	6.964366	0.073905	6.964209
0.074004	6.964424	0.074004	6.964374	0.074004	6.964219
0.074102	6.964431	0.074102	6.964381	0.074102	6.964228
0.074201	6.964437	0.074201	6.964388	0.074201	6.964238
0.074299	6.964444	0.074299	6.964395	0.074299	6.964247
0.074398	6.96445	0.074398	6.964402	0.074398	6.964256
0.074496	6.964456	0.074496	6.964409	0.074496	6.964265
0.074595	6.964462	0.074595	6.964416	0.074595	6.964274
0.074693	6.964468	0.074693	6.964423	0.074693	6.964283
0.074792	6.964474	0.074792	6.964429	0.074792	6.964291
0.074891	6.96448	0.074891	6.964436	0.074891	6.9643
0.074989	6.964486	0.074989	6.964442	0.074989	6.964308
0.075088	6.964492	0.075088	6.964449	0.075088	6.964316
0.075186	6.964498	0.075186	6.964455	0.075186	6.964324
0.075285	6.964503	0.075285	6.964461	0.075285	6.964332
0.075383	6.964509	0.075383	6.964467	0.075383	6.96434
0.075482	6.964514	0.075482	6.964473	0.075482	6.964348
0.07558	6.964519	0.07558	6.964479	0.07558	6.964356
0.075679	6.964525	0.075679	6.964485	0.075679	6.964363
0.075777	6.96453	0.075777	6.964491	0.075777	6.964371
0.075876	6.964535	0.075876	6.964496	0.075876	6.964378
0.075974	6.96454	0.075974	6.964502	0.075974	6.964385
0.076073	6.964545	0.076073	6.964507	0.076073	6.964393
0.076172	6.96455	0.076172	6.964513	0.076172	6.9644
0.07627	6.964555	0.07627	6.964518	0.07627	6.964407
0.076369	6.96456	0.076369	6.964524	0.076369	6.964414
0.076467	6.964564	0.076467	6.964529	0.076467	6.96442
0.076566	6.964569	0.076566	6.964534	0.076566	6.964427
0.076664	6.964574	0.076664	6.964539	0.076664	6.964434
0.076763	6.964578	0.076763	6.964544	0.076763	6.96444
0.076861	6.964583	0.076861	6.964549	0.076861	6.964447
0.07696	6.964587	0.07696	6.964554	0.07696	6.964453
0.077058	6.964591	0.077058	6.964559	0.077058	6.964459
0.077157	6.964596	0.077157	6.964564	0.077157	6.964466
0.077255	6.9646	0.077255	6.964568	0.077255	6.964472
0.077354	6.964604	0.077354	6.964573	0.077354	6.964478
0.077453	6.964608	0.077453	6.964577	0.077453	6.964484
0.077551	6.964612	0.077551	6.964582	0.077551	6.964489
0.07765	6.964616	0.07765	6.964586	0.07765	6.964495
0.077748	6.96462	0.077748	6.964591	0.077748	6.964501
0.077847	6.964624	0.077847	6.964595	0.077847	6.964507
0.077945	6.964628	0.077945	6.964599	0.077945	6.964512
0.078044	6.964632	0.078044	6.964604	0.078044	6.964518
0.078142	6.964635	0.078142	6.964608	0.078142	6.964523
0.078241	6.964639	0.078241	6.964612	0.078241	6.964528
0.078339	6.964643	0.078339	6.964616	0.078339	6.964533
0.078438	6.964646	0.078438	6.96462	0.078438	6.964539
0.078536	6.96465	0.078536	6.964624	0.078536	6.964544
0.078635	6.964653	0.078635	6.964628	0.078635	6.964549
0.078734	6.964657	0.078734	6.964631	0.078734	6.964554
0.078832	6.96466	0.078832	6.964635	0.078832	6.964559
0.078931	6.964664	0.078931	6.964639	0.078931	6.964564
0.079029	6.964667	0.079029	6.964643	0.079029	6.964568
0.079128	6.96467	0.079128	6.964646	0.079128	6.964573
0.079226	6.964673	0.079226	6.96465	0.079226	6.964578
0.079325	6.964677	0.079325	6.964653	0.079325	6.964582
0.079423	6.96468	0.079423	6.964657	0.079423	6.964587
0.079522	6.964683	0.079522	6.96466	0.079522	6.964591
0.07962	6.964686	0.07962	6.964664	0.07962	6.964596
0.079719	6.964689	0.079719	6.964667	0.079719	6.9646
0.079818	6.964692	0.079818	6.96467	0.079818	6.964604
0.079916	6.964695	0.079916	6.964673	0.079916	6.964608
0.080015	6.964698	0.080015	6.964677	0.080015	6.964613
0.080113	6.9647	0.080113	6.96468	0.080113	6.964617
0.080212	6.964703	0.080212	6.964683	0.080212	6.964621
0.08031	6.964706	0.08031	6.964686	0.08031	6.964625
0.080409	6.964709	0.080409	6.964689	0.080409	6.964629
0.080507	6.964712	0.080507	6.964692	0.080507	6.964632
0.080606	6.964714	0.080606	6.964695	0.080606	6.964636
0.080704	6.964717	0.080704	6.964698	0.080704	6.96464
0.080803	6.964719	0.080803	6.964701	0.080803	6.964644
0.080901	6.964722	0.080901	6.964704	0.080901	6.964647
0.081	6.964724	0.081	6.964706	0.081	6.964651
0.081099	6.964727	0.081099	6.964709	0.081099	6.964655
0.081197	6.964729	0.081197	6.964712	0.081197	6.964658
0.081296	6.964732	0.081296	6.964715	0.081296	6.964662
0.081394	6.964734	0.081394	6.964717	0.081394	6.964665
0.081493	6.964737	0.081493	6.96472	0.081493	6.964669
0.081591	6.964739	0.081591	6.964722	0.081591	6.964672
0.08169	6.964741	0.08169	6.964725	0.08169	6.964675
0.081788	6.964743	0.081788	6.964727	0.081788	6.964678
0.081887	6.964746	0.081887	6.96473	0.081887	6.964682
0.081985	6.964748	0.081985	6.964732	0.081985	6.964685
0.082084	6.96475	0.082084	6.964735	0.082084	6.964688
0.082182	6.964752	0.082182	6.964737	0.082182	6.964691
0.082281	6.964754	0.082281	6.964739	0.082281	6.964694
0.08238	6.964756	0.08238	6.964742	0.08238	6.964697
0.082478	6.964758	0.082478	6.964744	0.082478	6.9647
0.082577	6.96476	0.082577	6.964746	0.082577	6.964703
0.082675	6.964762	0.082675	6.964748	0.082675	6.964706
0.082774	6.964764	0.082774	6.964751	0.082774	6.964709
0.082872	6.964766	0.082872	6.964753	0.082872	6.964711
0.082971	6.964768	0.082971	6.964755	0.082971	6.964714
0.083069	6.96477	0.083069	6.964757	0.083069	6.964717
0.083168	6.964772	0.083168	6.964759	0.083168	6.96472
0.083266	6.964774	0.083266	6.964761	0.083266	6.964722
0.083365	6.964776	0.083365	6.964763	0.083365	6.964725
0.083464	6.964777	0.083464	6.964765	0.083464	6.964727
0.083562	6.964779	0.083562	6.964767	0.083562	6.96473
0.083661	6.964781	0.083661	6.964769	0.083661	6.964732
0.083759	6.964783	0.083759	6.964771	0.083759	6.964735
0.083858	6.964784	0.083858	6.964773	0.083858	6.964737
0.083956	6.964786	0.083956	6.964775	0.083956	6.96474
0.084055	6.964788	0.084055	6.964776	0.084055	6.964742
0.084153	6.964789	0.084153	6.964778	0.084153	6.964744
0.084252	6.964791	0.084252	6.96478	0.084252	6.964747
0.08435	6.964792	0.08435	6.964782	0.08435	6.964749
0.084449	6.964794	0.084449	6.964783	0.084449	6.964751
0.084547	6.964796	0.084547	6.964785	0.084547	6.964754
0.084646	6.964797	0.084646	6.964787	0.084646	6.964756
0.084745	6.964799	0.084745	6.964789	0.084745	6.964758
0.084843	6.9648	0.084843	6.96479	0.084843	6.96476
0.084942	6.964801	0.084942	6.964792	0.084942	6.964762
0.08504	6.964803	0.08504	6.964793	0.08504	6.964764
0.085139	6.964804	0.085139	6.964795	0.085139	6.964766
0.085237	6.964806	0.085237	6.964796	0.085237	6.964768
0.085336	6.964807	0.085336	6.964798	0.085336	6.96477
0.085434	6.964808	0.085434	6.9648	0.085434	6.964772
0.085533	6.96481	0.085533	6.964801	0.085533	6.964774
0.085631	6.964811	0.085631	6.964802	0.085631	6.964776
0.08573	6.964812	0.08573	6.964804	0.08573	6.964778
0.085828	6.964814	0.085828	6.964805	0.085828	6.96478
0.085927	6.964815	0.085927	6.964807	0.085927	6.964782
0.086026	6.964816	0.086026	6.964808	0.086026	6.964783
0.086124	6.964818	0.086124	6.96481	0.086124	6.964785
0.086223	6.964819	0.086223	6.964811	0.086223	6.964787
0.086321	6.96482	0.086321	6.964812	0.086321	6.964789
0.08642	6.964821	0.08642	6.964814	0.08642	6.96479
0.086518	6.964822	0.086518	6.964815	0.086518	6.964792
0.086617	6.964823	0.086617	6.964816	0.086617	6.964794
0.086715	6.964825	0.086715	6.964817	0.086715	6.964795
0.086814	6.964826	0.086814	6.964819	0.086814	6.964797
0.086912	6.964827	0.086912	6.96482	0.086912	6.964799
0.087011	6.964828	0.087011	6.964821	0.087011	6.9648
0.087109	6.964829	0.087109	6.964822	0.087109	6.964802
0.087208	6.96483	0.087208	6.964823	0.087208	6.964803
0.087307	6.964831	0.087307	6.964825	0.087307	6.964805
0.087405	6.964832	0.087405	6.964826	0.087405	6.964806
0.087504	6.964833	0.087504	6.964827	0.087504	6.964808
0.087602	6.964834	0.087602	6.964828	0.087602	6.964809
0.087701	6.964835	0.087701	6.964829	0.087701	6.964811
0.087799	6.964836	0.087799	6.96483	0.087799	6.964812
0.087898	6.964837	0.087898	6.964831	0.087898	6.964813
0.087996	6.964838	0.087996	6.964832	0.087996	6.964815
0.088095	6.964839	0.088095	6.964833	0.088095	6.964816
0.088193	6.96484	0.088193	6.964834	0.088193	6.964817
0.088292	6.964841	0.088292	6.964835	0.088292	6.964819
0.088391	6.964842	0.088391	6.964836	0.088391	6.96482
0.088489	6.964843	0.088489	6.964837	0.088489	6.964821
0.088588	6.964844	0.088588	6.964838	0.088588	6.964823
0.088686	6.964844	0.088686	6.964839	0.088686	6.964824
0.088785	6.964845	0.088785	6.96484	0.088785	6.964825
0.088883	6.964846	0.088883	6.964841	0.088883	6.964826
0.088982	6.964847	0.088982	6.964842	0.088982	6.964827
0.08908	6.964848	0.08908	6.964843	0.08908	6.964829
0.089179	6.964849	0.089179	6.964844	0.089179	6.96483
0.089277	6.964849	0.089277	6.964845	0.089277	6.964831
0.089376	6.96485	0.089376	6.964846	0.089376	6.964832
0.089474	6.964851	0.089474	6.964847	0.089474	6.964833
0.089573	6.964852	0.089573	6.964847	0.089573	6.964834
0.089672	6.964852	0.089672	6.964848	0.089672	6.964835
0.08977	6.964853	0.08977	6.964849	0.08977	6.964837
0.089869	6.964854	0.089869	6.96485	0.089869	6.964838
0.089967	6.964855	0.089967	6.964851	0.089967	6.964839
0.090066	6.964855	0.090066	6.964851	0.090066	6.96484
0.090164	6.964856	0.090164	6.964852	0.090164	6.964841
0.090263	6.964857	0.090263	6.964853	0.090263	6.964842
0.090361	6.964857	0.090361	6.964854	0.090361	6.964843
0.09046	6.964858	0.09046	6.964855	0.09046	6.964844
0.090558	6.964859	0.090558	6.964855	0.090558	6.964845
0.090657	6.964859	0.090657	6.964856	0.090657	6.964846
0.090755	6.96486	0.090755	6.964857	0.090755	6.964846
0.090854	6.964861	0.090854	6.964857	0.090854	6.964847
0.090953	6.964861	0.090953	6.964858	0.090953	6.964848
0.091051	6.964862	0.091051	6.964859	0.091051	6.964849
0.09115	6.964863	0.09115	6.96486	0.09115	6.96485
0.091248	6.964863	0.091248	6.96486	0.091248	6.964851
0.091347	6.964864	0.091347	6.964861	0.091347	6.964852
0.091445	6.964864	0.091445	6.964862	0.091445	6.964853
0.091544	6.964865	0.091544	6.964862	0.091544	6.964854
0.091642	6.964866	0.091642	6.964863	0.091642	6.964854
0.091741	6.964866	0.091741	6.964863	0.091741	6.964855
0.091839	6.964867	0.091839	6.964864	0.091839	6.964856
0.091938	6.964867	0.091938	6.964865	0.091938	6.964857
0.092036	6.964868	0.092036	6.964865	0.092036	6.964858
0.092135	6.964868	0.092135	6.964866	0.092135	6.964858
0.092234	6.964869	0.092234	6.964866	0.092234	6.964859
0.092332	6.964869	0.092332	6.964867	0.092332	6.96486
0.092431	6.96487	0.092431	6.964868	0.092431	6.964861
0.092529	6.96487	0.092529	6.964868	0.092529	6.964861
0.092628	6.964871	0.092628	6.964869	0.092628	6.964862
0.092726	6.964871	0.092726	6.964869	0.092726	6.964863
0.092825	6.964872	0.092825	6.96487	0.092825	6.964863
0.092923	6.964872	0.092923	6.96487	0.092923	6.964864
0.093022	6.964873	0.093022	6.964871	0.093022	6.964865
0.09312	6.964873	0.09312	6.964871	0.09312	6.964865
0.093219	6.964874	0.093219	6.964872	0.093219	6.964866
0.093318	6.964874	0.093318	6.964872	0.093318	6.964867
0.093416	6.964875	0.093416	6.964873	0.093416	6.964867
0.093515	6.964875	0.093515	6.964873	0.093515	6.964868
0.093613	6.964876	0.093613	6.964874	0.093613	6.964869
0.093712	6.964876	0.093712	6.964874	0.093712	6.964869
0.09381	6.964876	0.09381	6.964875	0.09381	6.96487
0.093909	6.964877	0.093909	6.964875	0.093909	6.964871
0.094007	6.964877	0.094007	6.964876	0.094007	6.964871
0.094106	6.964878	0.094106	6.964876	0.094106	6.964872
0.094204	6.964878	0.094204	6.964877	0.094204	6.964872
0.094303	6.964878	0.094303	6.964877	0.094303	6.964873
0.094401	6.964879	0.094401	6.964878	0.094401	6.964873
0.0945	6.964879	0.0945	6.964878	0.0945	6.964874
0.094599	6.96488	0.094599	6.964878	0.094599	6.964875
0.094697	6.96488	0.094697	6.964879	0.094697	6.964875
0.094796	6.96488	0.094796	6.964879	0.094796	6.964876
0.094894	6.964881	0.094894	6.96488	0.094894	6.964876
0.094993	6.964881	0.094993	6.96488	0.094993	6.964877
0.095091	6.964881	0.095091	6.96488	0.095091	6.964877
0.09519	6.964882	0.09519	6.964881	0.09519	6.964878
0.095288	6.964882	0.095288	6.964881	0.095288	6.964878
0.095387	6.964882	0.095387	6.964882	0.095387	6.964879
0.095485	6.964883	0.095485	6.964882	0.095485	6.964879
0.095584	6.964883	0.095584	6.964882	0.095584	6.96488
0.095682	6.964883	0.095682	6.964883	0.095682	6.96488
0.095781	6.964884	0.095781	6.964883	0.095781	6.964881
0.09588	6.964884	0.09588	6.964883	0.09588	6.964881
0.095978	6.964884	0.095978	6.964884	0.095978	6.964882
0.096077	6.964885	0.096077	6.964884	0.096077	6.964882
0.096175	6.964885	0.096175	6.964884	0.096175	6.964882
0.096274	6.964885	0.096274	6.964885	0.096274	6.964883
0.096372	6.964886	0.096372	6.964885	0.096372	6.964883
0.096471	6.964886	0.096471	6.964885	0.096471	6.964884
0.096569	6.964886	0.096569	6.964886	0.096569	6.964884
0.096668	6.964887	0.096668	6.964886	0.096668	6.964885
0.096766	6.964887	0.096766	6.964886	0.096766	6.964885
0.096865	6.964887	0.096865	6.964887	0.096865	6.964885
0.096964	6.964887	0.096964	6.964887	0.096964	6.964886
0.097062	6.964888	0.097062	6.964887	0.097062	6.964886
0.097161	6.964888	0.097161	6.964888	0.097161	6.964887
0.097259	6.964888	0.097259	6.964888	0.097259	6.964887
0.097358	6.964888	0.097358	6.964888	0.097358	6.964887
0.097456	6.964889	0.097456	6.964888	0.097456	6.964888
0.097555	6.964889	0.097555	6.964889	0.097555	6.964888
0.097653	6.964889	0.097653	6.964889	0.097653	6.964888
0.097752	6.964889	0.097752	6.964889	0.097752	6.964889
0.09785	6.96489	0.09785	6.96489	0.09785	6.964889
0.097949	6.96489	0.097949	6.96489	0.097949	6.964889
0.098047	6.96489	0.098047	6.96489	0.098047	6.96489
0.098146	6.96489	0.098146	6.96489	0.098146	6.96489
0.098245	6.964891	0.098245	6.964891	0.098245	6.96489
0.098343	6.964891	0.098343	6.964891	0.098343	6.964891
0.098442	6.964891	0.098442	6.964891	0.098442	6.964891


==> RawData_0.csv <==
Time (s)	RawData	
0.0013	-0.0065
0.0015	-0.0212
0.0018	-0.0261
0.0020	-0.0112
0.0023	-0.0458
0.0025	-0.0212
0.0028	-0.0065
0.0030	-0.0261
0.0033	-0.0162
0.0035	-0.0212
0.0038	-0.0212
0.0040	-0.0162
0.0043	-0.0162
0.0045	-0.0065
0.0048	-0.0162
0.0050	-0.0162
0.0053	-0.0065
0.0055	-0.0112
0.0058	-0.0112
0.0060	-0.0065
0.0063	-0.0112
0.0065	-0.0162
0.0068	-0.0112
0.0070	-0.0112
0.0073	-0.0261
0.0075	-0.0162
0.0078	-0.0212
0.0080	-0.0112
0.0083	-0.0162
0.0085	-0.0162
0.0088	-0.0112
0.0090	-0.0162
0.0093	-0.0112
0.0095	-0.0162
0.0098	-0.0162
0.0100	-0.0112
0.0103	-0.0162
0.0105	-0.0212
0.0108	-0.0212
0.0110	-0.0212
0.0113	-0.0212
0.0115	-0.0162
0.0118	-0.0162
0.0120	-0.0212
0.0123	-0.0212
0.0125	-0.0162
0.0128	-0.0112
0.0130	-0.0162
0.0133	-0.0162
0.0135	-0.0162
0.0138	-0.0162
0.0140	-0.0112
0.0143	-0.0112
0.0145	-0.0112
0.0148	-0.0112
0.0150	-0.0212
0.0153	-0.0212
0.0155	-0.0112
0.0158	-0.0162
0.0160	-0.0112
0.0163	-0.0112
0.0165	-0.0112
0.0168	-0.0112
0.0170	-0.0162
0.0173	-0.0162
0.0175	-0.0162
0.0178	-0.0162
0.0180	-0.0162
0.0183	-0.0112
0.0185	-0.0212
0.0188	-0.0162
0.0190	-0.0162
0.0193	-0.0065
0.0195	-0.0112
0.0198	-0.0162
0.0200	-0.0162
0.0203	-0.0065
0.0205	-0.0162
0.0208	-0.0112
0.0210	-0.0162
0.0213	-0.0112
0.0215	-0.0112
0.0218	-0.0112
0.0220	-0.0112
0.0223	-0.0112
0.0225	-0.0065
0.0228	-0.0212
0.0230	-0.0162
0.0233	-0.0112
0.0235	-0.0065
0.0238	-0.0065
0.0240	-0.0065
0.0243	-0.0065
0.0245	-0.0013
0.0248	-0.0013
0.0250	0.0034
0.0253	0.0034
0.0255	0.0034
0.0258	0.0034
0.0260	0.0034
0.0263	0.0034
0.0265	0.0084
0.0268	0.0034
0.0270	0.0134
0.0273	0.0183
0.0275	0.0034
0.0278	0.0134
0.0280	0.0183
0.0283	0.0084
0.0285	0.0084
0.0288	0.0134
0.0290	0.0183
0.0293	0.0134
0.0295	0.0232
0.0298	0.0281
0.0300	0.0232
0.0303	0.0281
0.0305	0.0232
0.0308	0.0331
0.0310	0.0331
0.0313	0.0429
0.0315	0.0380
0.0318	0.0331
0.0320	0.0380
0.0323	0.0429
0.0325	0.0577
0.0328	0.0480
0.0330	0.0527
0.0333	0.0527
0.0335	0.0577
0.0338	0.0625
0.0340	0.0724
0.0343	0.0724
0.0345	0.0724
0.0348	0.0724
0.0350	0.0773
0.0353	0.0822
0.0355	0.0872
0.0358	0.0872
0.0360	0.0920
0.0363	0.0920
0.0365	0.0969
0.0368	0.1021
0.0370	0.1118
0.0373	0.1068
0.0375	0.1021
0.0378	0.1166
0.0380	0.1217
0.0383	0.1265
0.0385	0.1315
0.0388	0.1265
0.0390	0.1462
0.0393	0.1414
0.0395	0.1513
0.0398	0.1513
0.0400	0.1659
0.0403	0.1610
0.0405	0.1659
0.0408	0.1758
0.0410	0.1709
0.0413	0.1807
0.0415	0.1906
0.0418	0.1954
0.0420	0.1954
0.0423	0.2053
0.0425	0.2102
0.0428	0.2102
0.0430	0.2202
0.0433	0.2300
0.0435	0.2347
0.0438	0.2347
0.0440	0.2399
0.0443	0.2399
0.0445	0.2545
0.0448	0.2545
0.0450	0.2545
0.0453	0.2694
0.0455	0.2842
0.0458	0.2891
0.0460	0.2891
0.0463	0.2940
0.0465	0.3038
0.0468	0.2988
0.0470	0.3136
0.0473	0.3136
0.0475	0.3235
0.0478	0.3333
0.0480	0.3333
0.0483	0.3431
0.0485	0.3479
0.0488	0.3479
0.0490	0.3628
0.0493	0.3578
0.0495	0.3727
0.0498	0.3776
0.0500	0.3825
0.0503	0.3971
0.0505	0.3971
0.0508	0.4022
0.0510	0.4022
0.0513	0.4219
0.0515	0.4219
0.0518	0.4268
0.0520	0.4367
0.0523	0.4514
0.0525	0.4563
0.0528	0.4661
0.0530	0.4661
0.0533	0.4808
0.0535	0.4856
0.0538	0.4856
0.0540	0.5006
0.0543	0.5055
0.0545	0.5104
0.0548	0.5104
0.0550	0.5252
0.0553	0.5300
0.0555	0.5448
0.0558	0.5448
0.0560	0.5496
0.0563	0.5595
0.0565	0.5693
0.0568	0.5743
0.0570	0.5743
0.0573	0.5791
0.0575	0.5939
0.0578	0.6038
0.0580	0.6185
0.0583	0.6185
0.0585	0.6234
0.0588	0.6283
0.0590	0.6431
0.0593	0.6578
0.0595	0.6578
0.0598	0.6578
0.0600	0.6775
0.0603	0.6677
0.0605	0.6726
0.0608	0.6923
0.0610	0.7120
0.0613	0.7069
0.0615	0.7168
0.0618	0.7168
0.0620	0.7317
0.0623	0.7415
0.0625	0.7463
0.0628	0.7561
0.0630	0.7612
0.0633	0.7709
0.0635	0.7808
0.0638	0.7905
0.0640	0.7856
0.0643	0.7955
0.0645	0.8053
0.0648	0.8101
0.0650	0.8152
0.0653	0.8298
0.0655	0.8347
0.0658	0.8396
0.0660	0.8495
0.0663	0.8594
0.0665	0.8690
0.0668	0.8742
0.0670	0.8839
0.0673	0.8839
0.0675	0.8839
0.0678	0.8938
0.0680	0.9037
0.0683	0.9182
0.0685	0.9281
0.0688	0.9380
0.0690	0.9528
0.0693	0.9476
0.0695	0.9625
0.0698	0.9625
0.0700	0.9724
0.0703	0.9724
0.0705	0.9871
0.0708	0.9968
0.0710	1.0018
0.0713	1.0067
0.0715	1.0166
0.0718	1.0166
0.0720	1.0314
0.0723	1.0361
0.0725	1.0411
0.0728	1.0459
0.0730	1.0657
0.0733	1.0704
0.0735	1.0704
0.0738	1.0803
0.0740	1.0853
0.0743	1.0951
0.0745	1.1099
0.0748	1.1049
0.0750	1.1196
0.0753	1.1196
0.0755	1.1344
0.0758	1.1491
0.0760	1.1589
0.0763	1.1589
0.0765	1.1589
0.0768	1.1686
0.0770	1.1785
0.0773	1.1835
0.0775	1.1932
0.0778	1.2031
0.0780	1.2080
0.0783	1.2129
0.0785	1.2228
0.0788	1.2275
0.0790	1.2374
0.0793	1.2424
0.0795	1.2522
0.0798	1.2670
0.0800	1.2670
0.0803	1.2670
0.0805	1.2817
0.0808	1.2865
0.0810	1.2915
0.0813	1.3013
0.0815	1.3013
0.0818	1.3208
0.0820	1.3307
0.0823	1.3356
0.0825	1.3356
0.0828	1.3455
0.0830	1.3554
0.0833	1.3554
0.0835	1.3650
0.0838	1.3650
0.0840	1.3749
0.0843	1.3846
0.0845	1.3945
0.0848	1.3993
0.0850	1.4092
0.0853	1.4092
0.0855	1.4287
0.0858	1.4287
0.0860	1.4337
0.0863	1.4337
0.0865	1.4386
0.0868	1.4534
0.0870	1.4534
0.0873	1.4581
0.0875	1.4729
0.0878	1.4778
0.0880	1.4828
0.0883	1.4974
0.0885	1.5024
0.0888	1.5072
0.0890	1.5072
0.0893	1.5220
0.0895	1.5270
0.0898	1.5319
0.0900	1.5366
0.0903	1.5514
0.0905	1.5465
0.0908	1.5660
0.0910	1.5660
0.0913	1.5759
0.0915	1.5807
0.0918	1.5955
0.0920	1.5858
0.0923	1.6005
0.0925	1.6005
0.0928	1.6101
0.0930	1.6152
0.0933	1.6101
0.0935	1.6249
0.0938	1.6299
0.0940	1.6397
0.0943	1.6447
0.0945	1.6494
0.0948	1.6543
0.0950	1.6642
0.0953	1.6642
0.0955	1.6788
0.0958	1.6788
0.0960	1.6788
0.0963	1.6887
0.0965	1.6984
0.0968	1.7083
0.0970	1.7083
0.0973	1.7131
0.0975	1.7181
0.0978	1.7278
0.0980	1.7329
0.0983	1.7426
0.0985	1.7476
0.0988	1.7524
0.0990	1.7573
0.0993	1.7623
0.0995	1.7770
0.0998	1.7770
0.1000	1.7819
0.1003	1.7866
0.1005	1.7866
0.1008	1.8014
0.1010	1.8062
0.1013	1.8014
0.1015	1.8113
0.1018	1.8209
0.1020	1.8308
0.1023	1.8356
0.1025	1.8356
0.1028	1.8356
0.1030	1.8407
0.1033	1.8601
0.1035	1.8650
0.1038	1.8650
0.1040	1.8650
0.1043	1.8749
0.1045	1.8749
0.1048	1.8796
0.1050	1.8944
0.1053	1.8993
0.1055	1.9043
0.1058	1.9043
0.1060	1.9091
0.1063	1.9190
0.1065	1.9287
0.1068	1.9337
0.1070	1.9337
0.1073	1.9337
0.1075	1.9337
0.1078	1.9534
0.1080	1.9534
0.1083	1.9534
0.1085	1.9581
0.1088	1.9777
0.1090	1.9680
0.1093	1.9828
0.1095	1.9828
0.1098	1.9876
0.1100	1.9974
0.1103	1.9924
0.1105	1.9974
0.1108	2.0071
0.1110	2.0219
0.1113	2.0169
0.1115	2.0266
0.1118	2.0317
0.1120	2.0317
0.1123	2.0365
0.1125	2.0464
0.1128	2.0562
0.1130	2.0513
0.1133	2.0562
0.1135	2.0562
0.1138	2.0709
0.1140	2.0658
0.1143	2.0757
0.1145	2.0806
0.1148	2.0806
0.1150	2.0709
0.1153	2.0856
0.1155	2.0952
0.1158	2.1051
0.1160	2.1051
0.1163	2.1100
0.1165	2.1149
0.1168	2.1199
0.1170	2.1246
0.1173	2.1199
0.1175	2.1296
0.1178	2.1296
0.1180	2.1443
0.1183	2.1491
0.1185	2.1491
0.1188	2.1491
0.1190	2.1589
0.1193	2.1541
0.1195	2.1638
0.1198	2.1785
0.1200	2.1638
0.1203	2.1882
0.1205	2.1882
0.1208	2.1882
0.1210	2.1932
0.1213	2.1932
0.1215	2.2078
0.1218	2.2030
0.1220	2.2078
0.1223	2.2129
0.1225	2.2177
0.1228	2.2129
0.1230	2.2273
0.1233	2.2225
0.1235	2.2324
0.1238	2.2372
0.1240	2.2372
0.1243	2.2422
0.1245	2.2422
0.1248	2.2568
0.1250	2.2568
0.1253	2.2568
0.1255	2.2666
0.1258	2.2666
0.1260	2.2716
0.1263	2.2716
0.1265	2.2716
0.1268	2.2863
0.1270	2.2813
0.1273	2.2863
0.1275	2.2959
0.1278	2.2959
0.1280	2.2959
0.1283	2.3058
0.1285	2.3058
0.1288	2.3156
0.1290	2.3156
0.1293	2.3107
0.1295	2.3204
0.1298	2.3303
0.1300	2.3351
0.1303	2.3351
0.1305	2.3351
0.1308	2.3450
0.1310	2.3450
0.1313	2.3450
0.1315	2.3499
0.1318	2.3546
0.1320	2.3499
0.1323	2.3644
0.1325	2.3644
0.1328	2.3644
0.1330	2.3695
0.1333	2.3792
0.1335	2.3743
0.1338	2.3890
0.1340	2.3890
0.1343	2.3890
0.1345	2.3988
0.1348	2.3890
0.1350	2.3988
0.1353	2.4036
0.1355	2.4086
0.1358	2.4135
0.1360	2.4135
0.1363	2.4231
0.1365	2.4135
0.1368	2.4182
0.1370	2.4279
0.1373	2.4330
0.1375	2.4279
0.1378	2.4428
0.1380	2.4330
0.1383	2.4428
0.1385	2.4330
0.1388	2.4428
0.1390	2.4525
0.1393	2.4476
0.1395	2.4623
0.1398	2.4574
0.1400	2.4670
0.1403	2.4670
0.1405	2.4722
0.1408	2.4670
0.1410	2.4769
0.1413	2.4769
0.1415	2.4819
0.1418	2.4819
0.1420	2.4867
0.1423	2.4917
0.1425	2.4917
0.1428	2.4917
0.1430	2.5015
0.1433	2.4966
0.1435	2.5015
0.1438	2.5015
0.1440	2.5062
0.1443	2.5062
0.1445	2.5062
0.1448	2.5259
0.1450	2.5259
0.1453	2.5308
0.1455	2.5259
0.1458	2.5308
0.1460	2.5308
0.1463	2.5308
0.1465	2.5308
0.1468	2.5454
0.1470	2.5407
0.1473	2.5454
0.1475	2.5552
0.1478	2.5503
0.1480	2.5503
0.1483	2.5552
0.1485	2.5602
0.1488	2.5602
0.1490	2.5700
0.1493	2.5649
0.1495	2.5747
0.1498	2.5798
0.1500	2.5747
0.1503	2.5798
0.1505	2.5798
0.1508	2.5846
0.1510	2.5895
0.1513	2.5846
0.1515	2.5944
0.1518	2.5992
0.1520	2.5944
0.1523	2.5944
0.1525	2.5992
0.1528	2.6041
0.1530	2.6041
0.1533	2.6188
0.1535	2.5992
0.1538	2.6188
0.1540	2.6139
0.1543	2.6188
0.1545	2.6188
0.1548	2.6188
0.1550	2.6237
0.1553	2.6334
0.1555	2.6384
0.1558	2.6285
0.1560	2.6384
0.1563	2.6384
0.1565	2.6384
0.1568	2.6483
0.1570	2.6432
0.1573	2.6384
0.1575	2.6531
0.1578	2.6580
0.1580	2.6531
0.1583	2.6580
0.1585	2.6580
0.1588	2.6628
0.1590	2.6628
0.1593	2.6628
0.1595	2.6628
0.1598	2.6677
0.1600	2.6628
0.1603	2.6725
0.1605	2.6677
0.1608	2.6776
0.1610	2.6776
0.1613	2.6824
0.1615	2.6921
0.1618	2.6970
0.1620	2.6873
0.1623	2.6921
0.1625	2.6970
0.1628	2.6921
0.1630	2.6970
0.1633	2.7019
0.1635	2.7019
0.1638	2.7069
0.1640	2.6970
0.1643	2.7117
0.1645	2.7069
0.1648	2.7069
0.1650	2.7069
0.1653	2.7069
0.1655	2.7117
0.1658	2.7164
0.1660	2.7164
0.1663	2.7214
0.1665	2.7214
0.1668	2.7263
0.1670	2.7214
0.1673	2.7361
0.1675	2.7361
0.1678	2.7361
0.1680	2.7361
0.1683	2.7457
0.1685	2.7410
0.1688	2.7509
0.1690	2.7457
0.1693	2.7509
0.1695	2.7457
0.1698	2.7410
0.1700	2.7556
0.1703	2.7606
0.1705	2.7556
0.1708	2.7606
0.1710	2.7556
0.1713	2.7606
0.1715	2.7703
0.1718	2.7703
0.1720	2.7606
0.1723	2.7752
0.1725	2.7703
0.1728	2.7703
0.1730	2.7703
0.1733	2.7752
0.1735	2.7752
0.1738	2.7802
0.1740	2.7802
0.1743	2.7849
0.1745	2.7752
0.1748	2.7899
0.1750	2.7899
0.1753	2.7947
0.1755	2.7947
0.1758	2.7802
0.1760	2.7947
0.1763	2.7998
0.1765	2.7947
0.1768	2.7947
0.1770	2.7998
0.1773	2.7947
0.1775	2.7998
0.1778	2.8044
0.1780	2.8143
0.1783	2.8143
0.1785	2.8143
0.1788	2.8095
0.1790	2.8192
0.1793	2.8143
0.1795	2.8192
0.1798	2.8192
0.1800	2.8192
0.1803	2.8192
0.1805	2.8192
0.1808	2.8192
0.1810	2.8192
0.1813	2.8291
0.1815	2.8339
0.1818	2.8291
0.1820	2.8291
0.1823	2.8339
0.1825	2.8339
0.1828	2.8339
0.1830	2.8339
0.1833	2.8388
0.1835	2.8339
0.1838	2.8388
0.1840	2.8436
0.1843	2.8388
0.1845	2.8485
0.1848	2.8436
0.1850	2.8388
0.1853	2.8534
0.1855	2.8436
0.1858	2.8534
0.1860	2.8436
0.1863	2.8534
0.1865	2.8534
0.1868	2.8534
0.1870	2.8534
0.1873	2.8584
0.1875	2.8584
0.1878	2.8682
0.1880	2.8632
0.1883	2.8584
0.1885	2.8729
0.1888	2.8584
0.1890	2.8729
0.1893	2.8682
0.1895	2.8729
0.1898	2.8729
0.1900	2.8729
0.1903	2.8729
0.1905	2.8682
0.1908	2.8778
0.1910	2.8729
0.1913	2.8778
0.1915	2.8828
0.1918	2.8828
0.1920	2.8778
0.1923	2.8828
0.1925	2.8877
0.1928	2.8828
0.1930	2.8877
0.1933	2.8925
0.1935	2.9022
0.1938	2.8877
0.1940	2.8975
0.1943	2.8975
0.1945	2.8925
0.1948	2.8975
0.1950	2.9071
0.1953	2.9022
0.1955	2.8925
0.1958	2.9071
0.1960	2.9022
0.1963	2.8975
0.1965	2.9071
0.1968	2.9022
0.1970	2.9022
0.1973	2.9071
0.1975	2.9121
0.1978	2.9170
0.1980	2.9170
0.1983	2.9121
0.1985	2.9121
0.1988	2.9170
0.1990	2.9121
0.1993	2.9170
0.1995	2.9121
0.1998	2.9170
0.2000	2.9170
0.2003	2.9218
0.2005	2.9170
0.2008	2.9268
0.2010	2.9268
0.2013	2.9315
0.2015	2.9315
0.2018	2.9218
0.2020	2.9268
0.2023	2.9315
0.2025	2.9218
0.2028	2.9268
0.2030	2.9268
0.2033	2.9315
0.2035	2.9365
0.2038	2.9315
0.2040	2.9365
0.2043	2.9463
0.2045	2.9463
0.2048	2.9413
0.2050	2.9413
0.2053	2.9365
0.2055	2.9463
0.2058	2.9365
0.2060	2.9413
0.2063	2.9463
0.2065	2.9413
0.2068	2.9463
0.2070	2.9413
0.2073	2.9463
0.2075	2.9512
0.2078	2.9463
0.2080	2.9608
0.2083	2.9463
0.2085	2.9561
0.2088	2.9561
0.2090	2.9561
0.2093	2.9608
0.2095	2.9512
0.2098	2.9561
0.2100	2.9608
0.2103	2.9561
0.2105	2.9608
0.2108	2.9658
0.2110	2.9658
0.2113	2.9658
0.2115	2.9608
0.2118	2.9512
0.2120	2.9512
0.2123	2.9561
0.2125	2.9706
0.2128	2.9658
0.2130	2.9706
0.2133	2.9706
0.2135	2.9706
0.2138	2.9658
0.2140	2.9757
0.2143	2.9757
0.2145	2.9757
0.2148	2.9757
0.2150	2.9757
0.2153	2.9757
0.2155	2.9706
0.2158	2.9706
0.2160	2.9757
0.2163	2.9757
0.2165	2.9902
0.2168	2.9757
0.2170	2.9757
0.2173	2.9757
0.2175	2.9854
0.2178	2.9854
0.2180	2.9951
0.2183	2.9902
0.2185	2.9757
0.2188	2.9854
0.2190	2.9902
0.2193	2.9902
0.2195	2.9805
0.2198	2.9757
0.2200	2.9902
0.2203	2.9854
0.2205	2.9854
0.2208	2.9951
0.2210	2.9902
0.2213	2.9854
0.2215	2.9902
0.2218	2.9902
0.2220	2.9902
0.2223	2.9999
0.2225	2.9902
0.2228	2.9951
0.2230	2.9999
0.2233	2.9951
0.2235	2.9951
0.2238	2.9999
0.2240	2.9951
0.2243	2.9999
0.2245	2.9902
0.2248	2.9999
0.2250	2.9902
0.2253	2.9951
0.2255	2.9999
0.2258	2.9999
0.2260	3.0050
0.2263	2.9999
0.2265	3.0050
0.2268	3.0098
0.2270	3.0050
0.2273	3.0050
0.2275	3.0050
0.2278	2.9999
0.2280	3.0050
0.2283	3.0098
0.2285	3.0098
0.2288	3.0050
0.2290	3.0098
0.2293	3.0147
0.2295	3.0147
0.2298	3.0050
0.2300	3.0098
0.2303	3.0098
0.2305	3.0098
0.2308	3.0098
0.2310	3.0098
0.2313	3.0147
0.2315	3.0147
0.2318	3.0147
0.2320	3.0195
0.2323	3.0098
0.2325	3.0195
0.2328	3.0098
0.2330	3.0147
0.2333	3.0195
0.2335	3.0195
0.2338	3.0098
0.2340	3.0147
0.2343	3.0195
0.2345	3.0195
0.2348	3.0147
0.2350	3.0243
0.2353	3.0195
0.2355	3.0098
0.2358	3.0243
0.2360	3.0195
0.2363	3.0147
0.2365	3.0292
0.2368	3.0195
0.2370	3.0292
0.2373	3.0195
0.2375	3.0195
0.2378	3.0147
0.2380	3.0292
0.2383	3.0292
0.2385	3.0243
0.2388	3.0195
0.2390	3.0243
0.2393	3.0292
0.2395	3.0147
0.2398	3.0292
0.2400	3.0195
0.2403	3.0292
0.2405	3.0292
0.2408	3.0292
0.2410	3.0292
0.2413	3.0292
0.2415	3.0292
0.2418	3.0292
0.2420	3.0292
0.2423	3.0292
0.2425	3.0342
0.2428	3.0342
0.2430	3.0342
0.2433	3.0342
0.2435	3.0342
0.2438	3.0342
0.2440	3.0243
0.2443	3.0438
0.2445	3.0438
0.2448	3.0438
0.2450	3.0389
0.2453	3.0389
0.2455	3.0342
0.2458	3.0342
0.2460	3.0342
0.2463	3.0292
0.2465	3.0292
0.2468	3.0292
0.2470	3.0342
0.2473	3.0389
0.2475	3.0342
0.2478	3.0488
0.2480	3.0438
0.2483	3.0389
0.2485	3.0342
0.2488	3.0389
0.2490	3.0292
0.2493	3.0389
0.2495	3.0389
0.2498	3.0438
0.2500	3.0438
0.2503	3.0438
0.2505	3.0389
0.2508	3.0342
0.2510	3.0488
0.2513	3.0389
0.2515	3.0389
0.2518	3.0342
0.2520	3.0438
0.2523	3.0389
0.2525	3.0488
0.2528	3.0389
0.2530	3.0389
0.2533	3.0438
0.2535	3.0438
0.2538	3.0488
0.2540	3.0488
0.2543	3.0488
0.2545	3.0488
0.2548	3.0389
0.2550	3.0438
0.2553	3.0488
0.2555	3.0488
0.2558	3.0586
0.2560	3.0536
0.2563	3.0536
0.2565	3.0488
0.2568	3.0438
0.2570	3.0488
0.2573	3.0488
0.2575	3.0536
0.2578	3.0586
0.2580	3.0536
0.2583	3.0488
0.2585	3.0488
0.2588	3.0536
0.2590	3.0536
0.2593	3.0488
0.2595	3.0488
0.2598	3.0536
0.2600	3.0536
0.2603	3.0536
0.2605	3.0586
0.2608	3.0488
0.2610	3.0536
0.2613	3.0488
0.2615	3.0488
0.2618	3.0536
0.2620	3.0536
0.2623	3.0536
0.2625	3.0536
0.2628	3.0536
0.2630	3.0536
0.2633	3.0536
0.2635	3.0634
0.2638	3.0536
0.2640	3.0634
0.2643	3.0586
0.2645	3.0536
0.2648	3.0586
0.2650	3.0536
0.2653	3.0586
0.2655	3.0536
0.2658	3.0586
0.2660	3.0682
0.2663	3.0536
0.2665	3.0634
0.2668	3.0536
0.2670	3.0586
0.2673	3.0536
0.2675	3.0634
0.2678	3.0634
0.2680	3.0586
0.2683	3.0586
0.2685	3.0682
0.2688	3.0586
0.2690	3.0536
0.2693	3.0682
0.2695	3.0536
0.2698	3.0682
0.2700	3.0634
0.2703	3.0634
0.2705	3.0586
0.2708	3.0586
0.2710	3.0536
0.2713	3.0682
0.2715	3.0536
0.2718	3.0682
0.2720	3.0536
0.2723	3.0682
0.2725	3.0586
0.2728	3.0634
0.2730	3.0634
0.2733	3.0586
0.2735	3.0634
0.2738	3.0586
0.2740	3.0634
0.2743	3.0634
0.2745	3.0634
0.2748	3.0586
0.2750	3.0586
0.2753	3.0682
0.2755	3.0586
0.2758	3.0634
0.2760	3.0682
0.2763	3.0634
0.2765	3.0682
0.2768	3.0634
0.2770	3.0634
0.2773	3.0634
0.2775	3.0682
0.2778	3.0634
0.2780	3.0682
0.2783	3.0682
0.2785	3.0634
0.2788	3.0682
0.2790	3.0682
0.2793	3.0634
0.2795	3.0682
0.2798	3.0634
0.2800	3.0732
0.2803	3.0682
0.2805	3.0634
0.2808	3.0732
0.2810	3.0682
0.2813	3.0634
0.2815	3.0682
0.2818	3.0682
0.2820	3.0682
0.2823	3.0586
0.2825	3.0732
0.2828	3.0682
0.2830	3.0634
0.2833	3.0682
0.2835	3.0634
0.2838	3.0682
0.2840	3.0682
0.2843	3.0634
0.2845	3.0682
0.2848	3.0682
0.2850	3.0634
0.2853	3.0682
0.2855	3.0732
0.2858	3.0732
0.2860	3.0682
0.2863	3.0682
0.2865	3.0682
0.2868	3.0682
0.2870	3.0682
0.2873	3.0682
0.2875	3.0682
0.2878	3.0634
0.2880	3.0682
0.2883	3.0682
0.2885	3.0634
0.2888	3.0634
0.2890	3.0732
0.2893	3.0732
0.2895	3.0682
0.2898	3.0682
0.2900	3.0682
0.2903	3.0682
0.2905	3.0732
0.2908	3.0732
0.2910	3.0732
0.2913	3.0732
0.2915	3.0781
0.2918	3.0634
0.2920	3.0732
0.2923	3.0732
0.2925	3.0682
0.2928	3.0732
0.2930	3.0682
0.2933	3.0732
0.2935	3.0781
0.2938	3.0634
0.2940	3.0732
0.2943	3.0682
0.2945	3.0732
0.2948	3.0732
0.2950	3.0682
0.2953	3.0781
0.2955	3.0634
0.2958	3.0682
0.2960	3.0732
0.2963	3.0781
0.2965	3.0732
0.2968	3.0781
0.2970	3.0682
0.2973	3.0732
0.2975	3.0682
0.2978	3.0682
0.2980	3.0682
0.2983	3.0682
0.2985	3.0682
0.2988	3.0682
0.2990	3.0682
0.2993	3.0732
0.2995	3.0732
0.2998	3.0732
0.3000	3.0682
0.3003	3.0732
0.3005	3.0732
0.3008	3.0732
0.3010	3.0682
0.3013	3.0682
0.3015	3.0682
0.3018	3.0682
0.3020	3.0781
0.3023	3.0682
0.3025	3.0732
0.3028	3.0682
0.3030	3.0732
0.3033	3.0682
0.3035	3.0732
0.3038	3.0682
0.3040	3.0732
0.3043	3.0682
0.3045	3.0732
0.3048	3.0732
0.3050	3.0781
0.3053	3.0682
0.3055	3.0682
0.3058	3.0732
0.3060	3.0732
0.3063	3.0732
0.3065	3.0732
0.3068	3.0732
0.3070	3.0732
0.3073	3.0732
0.3075	3.0781
0.3078	3.0682
0.3080	3.0682
0.3083	3.0634
0.3085	3.0732
0.3088	3.0829
0.3090	3.0682
0.3093	3.0682
0.3095	3.0732
0.3098	3.0781
0.3100	3.0732
0.3103	3.0732
0.3105	3.0732
0.3108	3.0781
0.3110	3.0682
0.3113	3.0781
0.3115	3.0732
0.3118	3.0682
0.3120	3.0732
0.3123	3.0682
0.3125	3.0682
0.3128	3.0682
0.3130	3.0732
0.3133	3.0732
0.3135	3.0732
0.3138	3.0682
0.3140	3.0781
0.3143	3.0732
0.3145	3.0781
0.3148	3.0682
0.3150	3.0682
0.3153	3.0732
0.3155	3.0732
0.3158	3.0732
0.3160	3.0732
0.3163	3.0732
0.3165	3.0732
0.3168	3.0732
0.3170	3.0634
0.3173	3.0682
0.3175	3.0732
0.3178	3.0682
0.3180	3.0682
0.3183	3.0732
0.3185	3.0732
0.3188	3.0732
0.3190	3.0682
0.3193	3.0682
0.3195	3.0682
0.3198	3.0634
0.3200	3.0732
0.3203	3.0682
0.3205	3.0634
0.3208	3.0682
0.3210	3.0781
0.3213	3.0682
0.3215	3.0586
0.3218	3.0634
0.3220	3.0781
0.3223	3.0682
0.3225	3.0732
0.3228	3.0732
0.3230	3.0732
0.3233	3.0682
0.3235	3.0682
0.3238	3.0682
0.3240	3.0732
0.3243	3.0781
0.3245	3.0682
0.3248	3.0732
0.3250	3.0781
0.3253	3.0682
0.3255	3.0682
0.3258	3.0682
0.3260	3.0732
0.3263	3.0781
0.3265	3.0682
0.3268	3.0634
0.3270	3.0682
0.3273	3.0732
0.3275	3.0732
0.3278	3.0732
0.3280	3.0682
0.3283	3.0682
0.3285	3.0732
0.3288	3.0781
0.3290	3.0682
0.3293	3.0682
0.3295	3.0682
0.3298	3.0682
0.3300	3.0682
0.3303	3.0682
0.3305	3.0682
0.3308	3.0682
0.3310	3.0682
0.3313	3.0682
0.3315	3.0682
0.3318	3.0682
0.3320	3.0682
0.3323	3.0682
0.3325	3.0634
0.3328	3.0634
0.3330	3.0732
0.3333	3.0732
0.3335	3.0781
0.3338	3.0682
0.3340	3.0732
0.3343	3.0682
0.3345	3.0634
0.3348	3.0732
0.3350	3.0682
0.3353	3.0634
0.3355	3.0634
0.3358	3.0682
0.3360	3.0634
0.3363	3.0732
0.3365	3.0682
0.3368	3.0732
0.3370	3.0586
0.3373	3.0682
0.3375	3.0732
0.3378	3.0634
0.3380	3.0682
0.3383	3.0634
0.3385	3.0682
0.3388	3.0634
0.3390	3.0586
0.3393	3.0586
0.3395	3.0586
0.3398	3.0586
0.3400	3.0634
0.3403	3.0682
0.3405	3.0586
0.3408	3.0634
0.3410	3.0634
0.3413	3.0634
0.3415	3.0682
0.3418	3.0682
0.3420	3.0682
0.3423	3.0682
0.3425	3.0634
0.3428	3.0682
0.3430	3.0634
0.3433	3.0732
0.3435	3.0682
0.3438	3.0536
0.3440	3.0682
0.3443	3.0682
0.3445	3.0634
0.3448	3.0682
0.3450	3.0634
0.3453	3.0682
0.3455	3.0634
0.3458	3.0634
0.3460	3.0634
0.3463	3.0634
0.3465	3.0634
0.3468	3.0732
0.3470	3.0682
0.3473	3.0682
0.3475	3.0634
0.3478	3.0682
0.3480	3.0586
0.3483	3.0634
0.3485	3.0682
0.3488	3.0682
0.3490	3.0634
0.3493	3.0732
0.3495	3.0682
0.3498	3.0634
0.3500	3.0682
0.3503	3.0634
0.3505	3.0586
0.3508	3.0586
0.3510	3.0682
0.3513	3.0536
0.3515	3.0536
0.3518	3.0682
0.3520	3.0536
0.3523	3.0634
0.3525	3.0682
0.3528	3.0634
0.3530	3.0682
0.3533	3.0536
0.3535	3.0634
0.3538	3.0634
0.3540	3.0586
0.3543	3.0586
0.3545	3.0634
0.3548	3.0586
0.3550	3.0586
0.3553	3.0536
0.3555	3.0586
0.3558	3.0682
0.3560	3.0536
0.3563	3.0634
0.3565	3.0634
0.3568	3.0634
0.3570	3.0586
0.3573	3.0438
0.3575	3.0586
0.3578	3.0536
0.3580	3.0634
0.3583	3.0634
0.3585	3.0634
0.3588	3.0536
0.3590	3.0586
0.3593	3.0586
0.3595	3.0536
0.3598	3.0682
0.3600	3.0536
0.3603	3.0586
0.3605	3.0488
0.3608	3.0536
0.3610	3.0586
0.3613	3.0536
0.3615	3.0634
0.3618	3.0536
0.3620	3.0586
0.3623	3.0536
0.3625	3.0536
0.3628	3.0536
0.3630	3.0586
0.3633	3.0536
0.3635	3.0634
0.3638	3.0536
0.3640	3.0536
0.3643	3.0536
0.3645	3.0586
0.3648	3.0536
0.3650	3.0536
0.3653	3.0536
0.3655	3.0536
0.3658	3.0488
0.3660	3.0536
0.3663	3.0488
0.3665	3.0488
0.3668	3.0536
0.3670	3.0536
0.3673	3.0536
0.3675	3.0586
0.3678	3.0488
0.3680	3.0438
0.3683	3.0536
0.3685	3.0536
0.3688	3.0536
0.3690	3.0488
0.3693	3.0536
0.3695	3.0536
0.3698	3.0536
0.3700	3.0536
0.3703	3.0536
0.3705	3.0536
0.3708	3.0536
0.3710	3.0536
0.3713	3.0536
0.3715	3.0488
0.3718	3.0488
0.3720	3.0536
0.3723	3.0586
0.3725	3.0389
0.3728	3.0488
0.3730	3.0536
0.3733	3.0488
0.3735	3.0488
0.3738	3.0536
0.3740	3.0536
0.3743	3.0488
0.3745	3.0488
0.3748	3.0438
0.3750	3.0488
0.3753	3.0488
0.3755	3.0488
0.3758	3.0488
0.3760	3.0438
0.3763	3.0488
0.3765	3.0488
0.3768	3.0438
0.3770	3.0488
0.3773	3.0488
0.3775	3.0438
0.3778	3.0438
0.3780	3.0536
0.3783	3.0438
0.3785	3.0488
0.3788	3.0488
0.3790	3.0488
0.3793	3.0488
0.3795	3.0438
0.3798	3.0488
0.3800	3.0389
0.3803	3.0438
0.3805	3.0488
0.3808	3.0488
0.3810	3.0438
0.3813	3.0438
0.3815	3.0488
0.3818	3.0438
0.3820	3.0488
0.3823	3.0438
0.3825	3.0438
0.3828	3.0438
0.3830	3.0488
0.3833	3.0438
0.3835	3.0488
0.3838	3.0488
0.3840	3.0438
0.3843	3.0389
0.3845	3.0438
0.3848	3.0389
0.3850	3.0438
0.3853	3.0389
0.3855	3.0342
0.3858	3.0438
0.3860	3.0536
0.3863	3.0438
0.3865	3.0389
0.3868	3.0342
0.3870	3.0488
0.3873	3.0389
0.3875	3.0389
0.3878	3.0342
0.3880	3.0389
0.3883	3.0389
0.3885	3.0438
0.3888	3.0342
0.3890	3.0389
0.3893	3.0389
0.3895	3.0342
0.3898	3.0389
0.3900	3.0389
0.3903	3.0389
0.3905	3.0342
0.3908	3.0342
0.3910	3.0342
0.3913	3.0389
0.3915	3.0292
0.3918	3.0342
0.3920	3.0389
0.3923	3.0342
0.3925	3.0438
0.3928	3.0438
0.3930	3.0438
0.3933	3.0389
0.3935	3.0342
0.3938	3.0342
0.3940	3.0389
0.3943	3.0292
0.3945	3.0292
0.3948	3.0292
0.3950	3.0342
0.3953	3.0342
0.3955	3.0389
0.3958	3.0389
0.3960	3.0292
0.3963	3.0292
0.3965	3.0342
0.3968	3.0342
0.3970	3.0292
0.3973	3.0342
0.3975	3.0389
0.3978	3.0438
0.3980	3.0292
0.3983	3.0342
0.3985	3.0292
0.3988	3.0292
0.3990	3.0389
0.3993	3.0389
0.3995	3.0342
0.3998	3.0389
0.4000	3.0342
0.4003	3.0292
0.4005	3.0342
0.4008	3.0292
0.4010	3.0342
0.4013	3.0389
0.4015	3.0389
0.4018	3.0292
0.4020	3.0342
0.4023	3.0389
0.4025	3.0292
0.4028	3.0292
0.4030	3.0292
0.4033	3.0292
0.4035	3.0292
0.4038	3.0292
0.4040	3.0243
0.4043	3.0292
0.4045	3.0292
0.4048	3.0243
0.4050	3.0342
0.4053	3.0292
0.4055	3.0243
0.4058	3.0292
0.4060	3.0243
0.4063	3.0292
0.4065	3.0292
0.4068	3.0195
0.4070	3.0243
0.4073	3.0292
0.4075	3.0243
0.4078	3.0292
0.4080	3.0292
0.4083	3.0243
0.4085	3.0342
0.4088	3.0195
0.4090	3.0195
0.4093	3.0292
0.4095	3.0243
0.4098	3.0292
0.4100	3.0243
0.4103	3.0195
0.4105	3.0195
0.4108	3.0292
0.4110	3.0243
0.4113	3.0195
0.4115	3.0195
0.4118	3.0195
0.4120	3.0147
0.4123	3.0243
0.4125	3.0195
0.4128	3.0243
0.4130	3.0342
0.4133	3.0243
0.4135	3.0243
0.4138	3.0195
0.4140	3.0147
0.4143	3.0243
0.4145	3.0195
0.4148	3.0147
0.4150	3.0292
0.4153	3.0243
0.4155	3.0243
0.4158	3.0147
0.4160	3.0195
0.4163	3.0147
0.4165	3.0292
0.4168	3.0147
0.4170	3.0342
0.4173	3.0195
0.4175	3.0098
0.4178	3.0195
0.4180	3.0147
0.4183	3.0243
0.4185	3.0195
0.4188	3.0147
0.4190	3.0195
0.4193	3.0098
0.4195	3.0147
0.4198	3.0195
0.4200	3.0098
0.4203	3.0243
0.4205	3.0243
0.4208	3.0147
0.4210	3.0292
0.4213	3.0147
0.4215	3.0195
0.4218	3.0098
0.4220	3.0243
0.4223	3.0147
0.4225	3.0147
0.4228	3.0147
0.4230	3.0147
0.4233	3.0195
0.4235	3.0147
0.4238	3.0147
0.4240	3.0195
0.4243	3.0147
0.4245	3.0243
0.4248	3.0098
0.4250	3.0098
0.4253	3.0098
0.4255	3.0098
0.4258	3.0147
0.4260	3.0147
0.4263	3.0147
0.4265	3.0098
0.4268	3.0195
0.4270	3.0098
0.4273	3.0050
0.4275	3.0147
0.4278	3.0147
0.4280	3.0098
0.4283	3.0050
0.4285	3.0147
0.4288	3.0098
0.4290	3.0098
0.4293	3.0050
0.4295	3.0147
0.4298	3.0098
0.4300	3.0098
0.4303	2.9999
0.4305	3.0098
0.4308	3.0098
0.4310	3.0098
0.4313	3.0098
0.4315	3.0098
0.4318	3.0098
0.4320	3.0050
0.4323	3.0050
0.4325	3.0098
0.4328	3.0098
0.4330	3.0098
0.4333	2.9999
0.4335	2.9999
0.4338	3.0098
0.4340	3.0050
0.4343	3.0098
0.4345	3.0050
0.4348	2.9951
0.4350	3.0098
0.4353	3.0098
0.4355	2.9999
0.4358	2.9999
0.4360	3.0098
0.4363	2.9999
0.4365	2.9999
0.4368	3.0098
0.4370	2.9999
0.4373	3.0050
0.4375	3.0050
0.4378	2.9999
0.4380	3.0098
0.4383	3.0098
0.4385	2.9999
0.4388	2.9999
0.4390	2.9999
0.4393	3.0050
0.4395	3.0050
0.4398	3.0098
0.4400	2.9999
0.4403	2.9999
0.4405	3.0050
0.4408	3.0098
0.4410	3.0050
0.4413	3.0050
0.4415	2.9999
0.4418	2.9951
0.4420	3.0050
0.4423	2.9999
0.4425	2.9999
0.4428	2.9951
0.4430	3.0050
0.4433	3.0050
0.4435	3.0050
0.4438	3.0050
0.4440	2.9999
0.4443	2.9999
0.4445	2.9951
0.4448	2.9999
0.4450	2.9951
0.4453	2.9951
0.4455	2.9951
0.4458	2.9999
0.4460	2.9951
0.4463	3.0050
0.4465	2.9999
0.4468	2.9902
0.4470	2.9951
0.4473	3.0050
0.4475	2.9951
0.4478	2.9951
0.4480	2.9999
0.4483	2.9854
0.4485	3.0050
0.4488	3.0050
0.4490	2.9999
0.4493	2.9951
0.4495	2.9999
0.4498	2.9902
0.4500	2.9951
0.4503	2.9951
0.4505	2.9951
0.4508	3.0050
0.4510	2.9999
0.4513	2.9902
0.4515	2.9951
0.4518	2.9999
0.4520	2.9999
0.4523	2.9902
0.4525	2.9951
0.4528	2.9999
0.4530	2.9951
0.4533	2.9902
0.4535	2.9951
0.4538	2.9999
0.4540	2.9902
0.4543	2.9902
0.4545	2.9951
0.4548	2.9902
0.4550	2.9902
0.4553	2.9902
0.4555	2.9902
0.4558	2.9854
0.4560	2.9902
0.4563	2.9854
0.4565	2.9902
0.4568	2.9854
0.4570	2.9951
0.4573	2.9951
0.4575	2.9854
0.4578	2.9902
0.4580	2.9902
0.4583	2.9951
0.4585	2.9854
0.4588	2.9902
0.4590	2.9951
0.4593	2.9902
0.4595	2.9854
0.4598	2.9854
0.4600	2.9902
0.4603	2.9805
0.4605	2.9902
0.4608	2.9902
0.4610	2.9854
0.4613	2.9951
0.4615	2.9902
0.4618	2.9951
0.4620	2.9902
0.4623	2.9854
0.4625	2.9951
0.4628	2.9854
0.4630	2.9902
0.4633	2.9902
0.4635	2.9854
0.4638	2.9854
0.4640	2.9902
0.4643	2.9757
0.4645	2.9854
0.4648	2.9757
0.4650	2.9854
0.4653	2.9902
0.4655	2.9805
0.4658	2.9902
0.4660	2.9854
0.4663	2.9854
0.4665	2.9854
0.4668	2.9902
0.4670	2.9805
0.4673	2.9757
0.4675	2.9805
0.4678	2.9757
0.4680	2.9854
0.4683	2.9757
0.4685	2.9757
0.4688	2.9902
0.4690	2.9757
0.4693	2.9854
0.4695	2.9757
0.4698	2.9757
0.4700	2.9854
0.4703	2.9902
0.4705	2.9854
0.4708	2.9805
0.4710	2.9805
0.4713	2.9902
0.4715	2.9854
0.4718	2.9854
0.4720	2.9805
0.4723	2.9854
0.4725	2.9854
0.4728	2.9757
0.4730	2.9854
0.4733	2.9757
0.4735	2.9757
0.4738	2.9854
0.4740	2.9902
0.4743	2.9902
0.4745	2.9757
0.4748	2.9757
0.4750	2.9854
0.4753	2.9805
0.4755	2.9757
0.4758	2.9854
0.4760	2.9757
0.4763	2.9854
0.4765	2.9854
0.4768	2.9757
0.4770	2.9706
0.4773	2.9757
0.4775	2.9757
0.4778	2.9902
0.4780	2.9902
0.4783	2.9757
0.4785	2.9757
0.4788	2.9757
0.4790	2.9757
0.4793	2.9757
0.4795	2.9854
0.4798	2.9757
0.4800	2.9757
0.4803	2.9757
0.4805	2.9757
0.4808	2.9805
0.4810	2.9757
0.4813	2.9854
0.4815	2.9757
0.4818	2.9757
0.4820	2.9854
0.4823	2.9757
0.4825	2.9706
0.4828	2.9757
0.4830	2.9757
0.4833	2.9757
0.4835	2.9757
0.4838	2.9757
0.4840	2.9706
0.4843	2.9706
0.4845	2.9658
0.4848	2.9757
0.4850	2.9757
0.4853	2.9706
0.4855	2.9706
0.4858	2.9706
0.4860	2.9706
0.4863	2.9757
0.4865	2.9757
0.4868	2.9757
0.4870	2.9757
0.4873	2.9757
0.4875	2.9706
0.4878	2.9706
0.4880	2.9757
0.4883	2.9757
0.4885	2.9706
0.4888	2.9757
0.4890	2.9757
0.4893	2.9706
0.4895	2.9658
0.4898	2.9757
0.4900	2.9706
0.4903	2.9658
0.4905	2.9757
0.4908	2.9757
0.4910	2.9706
0.4913	2.9706
0.4915	2.9706
0.4918	2.9608
0.4920	2.9608
0.4923	2.9608
0.4925	2.9658
0.4928	2.9706
0.4930	2.9658
0.4933	2.9608
0.4935	2.9658
0.4938	2.9706
0.4940	2.9706
0.4943	2.9706
0.4945	2.9658
0.4948	2.9658
0.4950	2.9706
0.4953	2.9658
0.4955	2.9706
0.4958	2.9658
0.4960	2.9706
0.4963	2.9608
0.4965	2.9658
0.4968	2.9706
0.4970	2.9608
0.4973	2.9608
0.4975	2.9561
0.4978	2.9658
0.4980	2.9608
0.4983	2.9608
0.4985	2.9658
0.4988	2.9608
0.4990	2.9608
0.4993	2.9658
0.4995	2.9658
0.4998	2.9658
0.5000	2.9658
0.5003	2.9608
0.5005	2.9608
0.5008	2.9608
0.5010	2.9608
0.5013	2.9658
0.5015	2.9608
0.5018	2.9608
0.5020	2.9608
0.5023	2.9608
0.5025	2.9608
0.5028	2.9608
0.5030	2.9608
0.5033	2.9561
0.5035	2.9706
0.5038	2.9561
0.5040	2.9706
0.5043	2.9658
0.5045	2.9608
0.5048	2.9608
0.5050	2.9608
0.5053	2.9561
0.5055	2.9658
0.5058	2.9608
0.5060	2.9561
0.5063	2.9608
0.5065	2.9512
0.5068	2.9561
0.5070	2.9608
0.5073	2.9512
0.5075	2.9608
0.5078	2.9512
0.5080	2.9561
0.5083	2.9608
0.5085	2.9561
0.5088	2.9608
0.5090	2.9561
0.5093	2.9561
0.5095	2.9608
0.5098	2.9561
0.5100	2.9512
0.5103	2.9512
0.5105	2.9463
0.5108	2.9561
0.5110	2.9608
0.5113	2.9512
0.5115	2.9512
0.5118	2.9512
0.5120	2.9512
0.5123	2.9561
0.5125	2.9512
0.5128	2.9561
0.5130	2.9561
0.5133	2.9512
0.5135	2.9512
0.5138	2.9561
0.5140	2.9561
0.5143	2.9561
0.5145	2.9561
0.5148	2.9463
0.5150	2.9608
0.5153	2.9512
0.5155	2.9512
0.5158	2.9463
0.5160	2.9512
0.5163	2.9413
0.5165	2.9413
0.5168	2.9463
0.5170	2.9561
0.5173	2.9512
0.5175	2.9463
0.5178	2.9561
0.5180	2.9512
0.5183	2.9463
0.5185	2.9512
0.5188	2.9463
0.5190	2.9463
0.5193	2.9512
0.5195	2.9561
0.5198	2.9463
0.5200	2.9512
0.5203	2.9463
0.5205	2.9512
0.5208	2.9512
0.5210	2.9463
0.5213	2.9512
0.5215	2.9512
0.5218	2.9413
0.5220	2.9463
0.5223	2.9512
0.5225	2.9413
0.5228	2.9413
0.5230	2.9413
0.5233	2.9413
0.5235	2.9463
0.5238	2.9463
0.5240	2.9413
0.5243	2.9365
0.5245	2.9463
0.5248	2.9463
0.5250	2.9463
0.5253	2.9413
0.5255	2.9463
0.5258	2.9463
0.5260	2.9463
0.5263	2.9463
0.5265	2.9413
0.5268	2.9413
0.5270	2.9413
0.5273	2.9365
0.5275	2.9413
0.5278	2.9365
0.5280	2.9512
0.5283	2.9413
0.5285	2.9413
0.5288	2.9315
0.5290	2.9413
0.5293	2.9315
0.5295	2.9365
0.5298	2.9413
0.5300	2.9413
0.5303	2.9365
0.5305	2.9413
0.5308	2.9365
0.5310	2.9365
0.5313	2.9463
0.5315	2.9413
0.5318	2.9315
0.5320	2.9365
0.5323	2.9365
0.5325	2.9413
0.5328	2.9413
0.5330	2.9365
0.5333	2.9413
0.5335	2.9365
0.5338	2.9365
0.5340	2.9413
0.5343	2.9365
0.5345	2.9365
0.5348	2.9365
0.5350	2.9315
0.5353	2.9365
0.5355	2.9365
0.5358	2.9365
0.5360	2.9365
0.5363	2.9413
0.5365	2.9365
0.5368	2.9413
0.5370	2.9315
0.5373	2.9315
0.5375	2.9315
0.5378	2.9315
0.5380	2.9315
0.5383	2.9365
0.5385	2.9365
0.5388	2.9365
0.5390	2.9413
0.5393	2.9365
0.5395	2.9365
0.5398	2.9365
0.5400	2.9315
0.5403	2.9315
0.5405	2.9315
0.5408	2.9365
0.5410	2.9365
0.5413	2.9315
0.5415	2.9315
0.5418	2.9315
0.5420	2.9315
0.5423	2.9315
0.5425	2.9315
0.5428	2.9365
0.5430	2.9413
0.5433	2.9365
0.5435	2.9365
0.5438	2.9365
0.5440	2.9365
0.5443	2.9365
0.5445	2.9365
0.5448	2.9315
0.5450	2.9315
0.5453	2.9315
0.5455	2.9315
0.5458	2.9268
0.5460	2.9268
0.5463	2.9365
0.5465	2.9315
0.5468	2.9365
0.5470	2.9365
0.5473	2.9365
0.5475	2.9315
0.5478	2.9315
0.5480	2.9268
0.5483	2.9268
0.5485	2.9268
0.5488	2.9315
0.5490	2.9218
0.5493	2.9268
0.5495	2.9268
0.5498	2.9268
0.5500	2.9315
0.5503	2.9268
0.5505	2.9268
0.5508	2.9268
0.5510	2.9268
0.5513	2.9268
0.5515	2.9218
0.5518	2.9268
0.5520	2.9268
0.5523	2.9268
0.5525	2.9315
0.5528	2.9268
0.5530	2.9315
0.5533	2.9218
0.5535	2.9170
0.5538	2.9315
0.5540	2.9268
0.5543	2.9268
0.5545	2.9218
0.5548	2.9268
0.5550	2.9218
0.5553	2.9170
0.5555	2.9268
0.5558	2.9315
0.5560	2.9218
0.5563	2.9121
0.5565	2.9170
0.5568	2.9218
0.5570	2.9170
0.5573	2.9268
0.5575	2.9218
0.5578	2.9170
0.5580	2.9218
0.5583	2.9170
0.5585	2.9218
0.5588	2.9218
0.5590	2.9218
0.5593	2.9170
0.5595	2.9218
0.5598	2.9170
0.5600	2.9218
0.5603	2.9170
0.5605	2.9218
0.5608	2.9218
0.5610	2.9218
0.5613	2.9170
0.5615	2.9268
0.5618	2.9268
0.5620	2.9218
0.5623	2.9121
0.5625	2.9170
0.5628	2.9218
0.5630	2.9121
0.5633	2.9218
0.5635	2.9170
0.5638	2.9218
0.5640	2.9170
0.5643	2.9170
0.5645	2.9170
0.5648	2.9170
0.5650	2.9170
0.5653	2.9170
0.5655	2.9218
0.5658	2.9170
0.5660	2.9218
0.5663	2.9218
0.5665	2.9121
0.5668	2.9170
0.5670	2.9218
0.5673	2.9170
0.5675	2.9121
0.5678	2.9170
0.5680	2.9218
0.5683	2.9218
0.5685	2.9218
0.5688	2.9121
0.5690	2.9121
0.5693	2.9218
0.5695	2.9121
0.5698	2.9121
0.5700	2.9170
0.5703	2.9218
0.5705	2.9121
0.5708	2.9218
0.5710	2.9121
0.5713	2.9121
0.5715	2.9218
0.5718	2.9071
0.5720	2.9218
0.5723	2.9121
0.5725	2.9170
0.5728	2.9121
0.5730	2.9170
0.5733	2.9170
0.5735	2.9170
0.5738	2.9170
0.5740	2.9170
0.5743	2.9218
0.5745	2.9022
0.5748	2.9121
0.5750	2.9121
0.5753	2.9071
0.5755	2.9170
0.5758	2.9170
0.5760	2.9121
0.5763	2.9121
0.5765	2.9121
0.5768	2.9121
0.5770	2.9071
0.5773	2.9121
0.5775	2.9121
0.5778	2.9022
0.5780	2.9170
0.5783	2.9121
0.5785	2.9071
0.5788	2.9071
0.5790	2.9121
0.5793	2.9071
0.5795	2.9121
0.5798	2.9022
0.5800	2.9022
0.5803	2.9022
0.5805	2.9071
0.5808	2.9121
0.5810	2.9022
0.5813	2.9071
0.5815	2.9071
0.5818	2.9121
0.5820	2.9170
0.5823	2.9121
0.5825	2.9121
0.5828	2.9071
0.5830	2.9121
0.5833	2.9071
0.5835	2.9121
0.5838	2.9121
0.5840	2.9071
0.5843	2.9071
0.5845	2.9121
0.5848	2.9022
0.5850	2.9071
0.5853	2.9121
0.5855	2.9071
0.5858	2.9071
0.5860	2.9022
0.5863	2.9022
0.5865	2.9071
0.5868	2.9121
0.5870	2.9071
0.5873	2.9071
0.5875	2.9071
0.5878	2.9071
0.5880	2.9121
0.5883	2.9071
0.5885	2.9071
0.5888	2.9121
0.5890	2.9121
0.5893	2.9071
0.5895	2.9022
0.5898	2.9022
0.5900	2.9022
0.5903	2.8975
0.5905	2.9071
0.5908	2.9071
0.5910	2.9071
0.5913	2.9121
0.5915	2.9022
0.5918	2.9071
0.5920	2.8975
0.5923	2.9022
0.5925	2.9022
0.5928	2.9071
0.5930	2.9071
0.5933	2.9121
0.5935	2.9022
0.5938	2.9071
0.5940	2.9022
0.5943	2.8975
0.5945	2.9121
0.5948	2.8975
0.5950	2.8975
0.5953	2.9121
0.5955	2.8975
0.5958	2.8925
0.5960	2.9022
0.5963	2.9022
0.5965	2.9022
0.5968	2.8925
0.5970	2.8975
0.5973	2.9071
0.5975	2.9022
0.5978	2.8975
0.5980	2.9022
0.5983	2.8975
0.5985	2.9071
0.5988	2.8975
0.5990	2.8975
0.5993	2.8975
0.5995	2.9071
0.5998	2.9022
0.6000	2.8975
0.6003	2.9071
0.6005	2.8975
0.6008	2.8975
0.6010	2.8975
0.6013	2.9022
0.6015	2.8975
0.6018	2.9071
0.6020	2.8975
0.6023	2.8975
0.6025	2.9022
0.6028	2.8877
0.6030	2.8925
0.6033	2.8975
0.6035	2.9022
0.6038	2.8925
0.6040	2.8975
0.6043	2.8975
0.6045	2.8925
0.6048	2.8925
0.6050	2.8877
0.6053	2.8925
0.6055	2.8975
0.6058	2.8925
0.6060	2.8925
0.6063	2.8925
0.6065	2.8925
0.6068	2.8925
0.6070	2.8925
0.6073	2.8877
0.6075	2.8975
0.6078	2.8925
0.6080	2.8925
0.6083	2.8877
0.6085	2.8975
0.6088	2.8975
0.6090	2.8877
0.6093	2.8877
0.6095	2.8925
0.6098	2.8925
0.6100	2.8925
0.6103	2.8877
0.6105	2.8975
0.6108	2.8925
0.6110	2.8877
0.6113	2.8877
0.6115	2.8925
0.6118	2.8925
0.6120	2.8877
0.6123	2.8877
0.6125	2.8925
0.6128	2.8778
0.6130	2.8925
0.6133	2.8877
0.6135	2.8828
0.6138	2.8778
0.6140	2.8828
0.6143	2.8828
0.6145	2.8828
0.6148	2.8828
0.6150	2.8828
0.6153	2.8778
0.6155	2.8877
0.6158	2.8925
0.6160	2.8877
0.6163	2.8877
0.6165	2.8877
0.6168	2.8877
0.6170	2.8877
0.6173	2.8828
0.6175	2.8828
0.6178	2.8778
0.6180	2.8778
0.6183	2.8828
0.6185	2.8877
0.6188	2.8828
0.6190	2.8778
0.6193	2.8778
0.6195	2.8778
0.6198	2.8828
0.6200	2.8828
0.6203	2.8828
0.6205	2.8877
0.6208	2.8828
0.6210	2.8778
0.6213	2.8778
0.6215	2.8778
0.6218	2.8828
0.6220	2.8778
0.6223	2.8828
0.6225	2.8828
0.6228	2.8729
0.6230	2.8729
0.6233	2.8778
0.6235	2.8828
0.6238	2.8778
0.6240	2.8778
0.6243	2.8778
0.6245	2.8778
0.6248	2.8729
0.6250	2.8729
0.6253	2.8778
0.6255	2.8778
0.6258	2.8778
0.6260	2.8778
0.6263	2.8778
0.6265	2.8828
0.6268	2.8729
0.6270	2.8729
0.6273	2.8729
0.6275	2.8632
0.6278	2.8682
0.6280	2.8778
0.6283	2.8828
0.6285	2.8778
0.6288	2.8778
0.6290	2.8729
0.6293	2.8729
0.6295	2.8729
0.6298	2.8729
0.6300	2.8682
0.6303	2.8729
0.6305	2.8682
0.6308	2.8729
0.6310	2.8729
0.6313	2.8778
0.6315	2.8778
0.6318	2.8682
0.6320	2.8778
0.6323	2.8778
0.6325	2.8729
0.6328	2.8682
0.6330	2.8778
0.6333	2.8729
0.6335	2.8729
0.6338	2.8632
0.6340	2.8632
0.6343	2.8682
0.6345	2.8682
0.6348	2.8632
0.6350	2.8682
0.6353	2.8729
0.6355	2.8632
0.6358	2.8729
0.6360	2.8632
0.6363	2.8682
0.6365	2.8729
0.6368	2.8632
0.6370	2.8632
0.6373	2.8632
0.6375	2.8682
0.6378	2.8729
0.6380	2.8682
0.6383	2.8632
0.6385	2.8632
0.6388	2.8682
0.6390	2.8682
0.6393	2.8632
0.6395	2.8584
0.6398	2.8729
0.6400	2.8584
0.6403	2.8682
0.6405	2.8682
0.6408	2.8682
0.6410	2.8632
0.6413	2.8584
0.6415	2.8682
0.6418	2.8682
0.6420	2.8584
0.6423	2.8682
0.6425	2.8632
0.6428	2.8632
0.6430	2.8584
0.6433	2.8632
0.6435	2.8584
0.6438	2.8729
0.6440	2.8632
0.6443	2.8632
0.6445	2.8632
0.6448	2.8534
0.6450	2.8632
0.6453	2.8682
0.6455	2.8632
0.6458	2.8584
0.6460	2.8682
0.6463	2.8632
0.6465	2.8534
0.6468	2.8682
0.6470	2.8632
0.6473	2.8584
0.6475	2.8682
0.6478	2.8682
0.6480	2.8632
0.6483	2.8584
0.6485	2.8682
0.6488	2.8682
0.6490	2.8632
0.6493	2.8534
0.6495	2.8632
0.6498	2.8584
0.6500	2.8584
0.6503	2.8632
0.6505	2.8584
0.6508	2.8534
0.6510	2.8584
0.6513	2.8682
0.6515	2.8632
0.6518	2.8485
0.6520	2.8584
0.6523	2.8584
0.6525	2.8584
0.6528	2.8584
0.6530	2.8534
0.6533	2.8584
0.6535	2.8584
0.6538	2.8632
0.6540	2.8584
0.6543	2.8584
0.6545	2.8632
0.6548	2.8534
0.6550	2.8534
0.6553	2.8584
0.6555	2.8584

==> SchemeComparison.csv <==
Time	FTCS	Parker	Time	FullyImplicit	Parker	Time	SemiImplicit	Parker
0	0	0	0	0	0	0	0	0
1.02E-04	0	1.11E-05	1.02E-04	0	1.12E-05	1.03E-04	0	1.10E-05
2.05E-04	0	1.52E-11	2.05E-04	0	1.55E-11	2.05E-04	0	1.48E-11
3.07E-04	0	0	3.07E-04	0	2.32E-15	3.08E-04	0	3.87E-15
4.10E-04	0	7.73E-16	4.09E-04	0	-1.55E-15	4.10E-04	0	0
5.12E-04	0	8.66E-14	5.12E-04	0	8.43E-14	5.13E-04	0	8.51E-14
6.15E-04	0	2.48E-11	6.14E-04	0	2.43E-11	6.15E-04	0	2.54E-11
7.17E-04	0	1.42E-09	7.17E-04	0	1.39E-09	7.18E-04	0	1.45E-09
8.20E-04	0	2.92E-08	8.19E-04	0	2.87E-08	8.20E-04	0	2.97E-08
9.22E-04	0	3.05E-07	9.21E-04	0	3.01E-07	9.23E-04	0	3.09E-07
0.001024502189781	2E-06	1.98E-06	0.001023722627737	3E-06	1.95E-06	0.00102530213371	3E-06	2.01E-06
0.001126952408759	1E-05	9.11E-06	0.001126094890511	1.1E-05	9.00E-06	0.001127832347081	1.1E-05	9.22E-06
0.001229402627737	3.6E-05	3.24E-05	0.001228467153285	3.7E-05	3.20E-05	0.001230362560452	3.7E-05	3.27E-05
0.001331852846715	0.000104	9.44E-05	0.001330839416058	0.000105	9.34E-05	0.001332892773823	0.000106	9.53E-05
0.001434303065693	0.000258	2.35E-04	0.001433211678832	0.000256	2.33E-04	0.001435422987194	0.000259	2.38E-04
0.001536753284672	0.000566	5.19E-04	0.001535583941606	0.000554	5.14E-04	0.001537953200565	0.000562	5.23E-04
0.00163920350365	0.00112	0.00103319621909	0.00163795620438	0.001088	0.001025107864126	0.001640483413936	0.001105	0.001041549141389
0.001741653722628	0.002044	0.001894306631169	0.001740328467153	0.001974	0.001880388293215	0.001743013627307	0.002006	0.00190867314702
0.001844103941606	0.003482	0.00324157271605	0.001842700729927	0.00335	0.00321914204586	0.001845543840678	0.003407	0.003264715512704
0.001946554160584	0.0056	0.00523440743371	0.001945072992701	0.005375	0.005200191214543	0.001948074054049	0.005467	0.005269696084316
0.002049004379562	0.008578	0.008046303319417	0.002047445255474	0.008221	0.007996480167192	0.00205060426742	0.008361	0.008097669895522
0.00215145459854	0.012601	0.011858352081161	0.002149817518248	0.012066	0.011788624387081	0.002153134480791	0.012271	0.011930216782488
0.002253904817518	0.017856	0.016852737523789	0.002252189781022	0.017092	0.016758424166509	0.002255664694162	0.017378	0.016949913065495
0.002356355036496	0.024523	0.023206716940074	0.002354562043796	0.023473	0.023082858113421	0.002358194907533	0.023859	0.023334300605024
0.002458805255474	0.032771	0.031087431586907	0.002456934306569	0.031376	0.03092889792328	0.002460725120904	0.031882	0.031250692978241
0.002561255474453	0.042752	0.040647727662947	0.002559306569343	0.040951	0.0404493272191	0.002563255334275	0.041597	0.040851998757151
0.002663705693431	0.054603	0.052023041295364	0.002661678832117	0.052332	0.051779619547716	0.002665785547646	0.053139	0.052273613765668
0.002766155912409	0.068437	0.065329308634148	0.002764051094891	0.065636	0.065035838165532	0.002768315761017	0.066624	0.065631341834748
0.002868606131387	0.084348	0.080661802576976	0.002866423357664	0.080956	0.080313460486716	0.002870845974387	0.082145	0.081020244190912
0.002971056350365	0.102407	0.098094765040601	0.002968795620438	0.098367	0.097686997213818	0.002973376187758	0.099775	0.098514285261598
0.003073506569343	0.122665	0.117681691355735	0.003071167883212	0.117921	0.117210263573928	0.003075906401129	0.119567	0.118166630607118
0.003175956788321	0.14515	0.139456125061289	0.003173540145985	0.139653	0.138917161543968	0.0031784366145	0.141553	0.14001045463346
0.003278407007299	0.169874	0.163432831937295	0.003275912408759	0.163578	0.162822842307652	0.003280966827871	0.165746	0.16406012651375
0.003380857226277	0.19683	0.189609237574191	0.003378284671533	0.189693	0.188925133479596	0.003383497041242	0.192143	0.190312658374358
0.003483307445255	0.225995	0.217967030278697	0.003480656934307	0.217981	0.217206133007329	0.003486027254613	0.220725	0.218749317434483
0.003585757664234	0.257332	0.248473848746245	0.00358302919708	0.24841	0.247633889198291	0.003588557467984	0.251458	0.249337321513503
0.003688207883212	0.290793	0.281084990494971	0.003685401459854	0.280936	0.280164102819223	0.003691087681355	0.284297	0.282031553951537
0.00379065810219	0.326319	0.315745091896371	0.003787773722628	0.315505	0.314741802013101	0.003793617894726	0.319185	0.316776248871863
0.003893108321168	0.36384	0.352389743462273	0.003890145985401	0.352052	0.351302953578914	0.003896148108097	0.356057	0.353506610563186
0.003995558540146	0.403281	0.390947014810053	0.003992518248175	0.390507	0.389775984910146	0.003998678321468	0.394841	0.392150341533901
0.004098008759124	0.444561	0.431338872531092	0.004094890510949	0.430793	0.430083199688416	0.004101208534839	0.435458	0.432629062595714
0.004200458978102	0.487593	0.473482481217066	0.004197262773723	0.472826	0.472142077462409	0.00420373874821	0.477824	0.474859615359441
0.00430290919708	0.532288	0.517291383379015	0.004299635036496	0.516522	0.515866452730196	0.004306268961581	0.521853	0.51875524299799
0.004405359416058	0.578554	0.562676558156804	0.00440200729927	0.561792	0.561167573316231	0.004408799174952	0.567455	0.564226649283513
0.004507809635037	0.626298	0.609547361784486	0.004504379562044	0.608547	0.607955040913224	0.004511329388323	0.614539	0.611182938962036
0.004610259854015	0.675426	0.657812354952525	0.004606751824818	0.656694	0.656137638846363	0.004613859601694	0.663013	0.659532444692307
0.004712710072993	0.725845	0.707380023669702	0.004709124087591	0.706144	0.705624053590184	0.004716389815065	0.712785	0.709183447225926
0.004815160291971	0.777461	0.75815940112857	0.004811496350365	0.756805	0.756323497480261	0.004818920028436	0.763764	0.760044796396072
0.004917610510949	0.830183	0.810060598547299	0.004913868613139	0.808588	0.808146240540282	0.004921450241807	0.81586	0.812026440941075
0.005020060729927	0.883922	0.862995253103498	0.005016240875912	0.861406	0.861004059496626	0.005023980455178	0.868985	0.865039875323015
0.005122510948905	0.93859	0.916876900978099	0.005118613138686	0.915172	0.91481061196271	0.005126510668549	0.923051	0.918998511596089
0.005224961167883	0.9941	0.971621283258674	0.00522098540146	0.969803	0.969481743513285	0.00522904088192	0.977974	0.973817984103937
0.005327411386861	1.050371	1.02714659206579	0.005323357664234	1.025216	1.02493573498892	0.005331571095291	1.033673	1.02941639439348
0.005429861605839	1.107323	1.08337366380546	0.005425729927007	1.081333	1.08109349691525	0.005434101308662	1.090068	1.08571450326717
0.005532311824818	1.164878	1.14022612594788	0.005528102189781	1.138078	1.13787871742285	0.005536631522033	1.147083	1.14263587638836
0.005634762043796	1.222963	1.19763050321146	0.005630474452555	1.195377	1.19521796953598	0.005639161735404	1.204643	1.20010698933008
0.005737212262774	1.281507	1.25551628851014	0.005732846715328	1.25316	1.25304078318013	0.005741691948775	1.26268	1.25805729743299
0.005839662481752	1.340442	1.31381598351336	0.005835218978102	1.31136	1.31127968675225	0.005844222162146	1.321125	1.3164192753277
0.00594211270073	1.399703	1.372465113181	0.005937591240876	1.369912	1.36987022261242	0.005946752375517	1.379913	1.37512843048743
0.006044562919708	1.459229	1.43140221817619	0.00603996350365	1.428755	1.42875094039767	0.006049282588888	1.438984	1.43412329471587
0.006147013138686	1.518961	1.49056882863005	0.006142335766423	1.487831	1.48786337163132	0.006151812802259	1.498278	1.49334539704516
0.006249463357664	1.578844	1.54990942233631	0.006244708029197	1.547084	1.54715198870596	0.00625434301563	1.557741	1.55273922112165
0.006351913576642	1.638825	1.60937137009064	0.006347080291971	1.606461	1.60656415095571	0.006356873229001	1.61732	1.61225214979336
0.00645436379562	1.698856	1.66890487055893	0.006449452554745	1.665913	1.66605004020376	0.006459403442372	1.676965	1.67183439928162
0.006556814014599	1.758888	1.72846287675954	0.006551824817518	1.725393	1.72556258787193	0.006561933655743	1.736629	1.73143894502016
0.006659264233577	1.818877	1.7880010159751	0.006654197080292	1.784856	1.78505739547013	0.006664463869114	1.796268	1.79102144097461
0.006761714452555	1.878784	1.84747750466786	0.006756569343066	1.84426	1.84449265004236	0.006766994082485	1.85584	1.85054013401409
0.006864164671533	1.938567	1.90685305975715	0.006858941605839	1.903567	1.90382903593002	0.006869524295856	1.915306	1.90995577469067
0.006966614890511	1.998192	1.96609080742561	0.006961313868613	1.962739	1.96302964402217	0.006972054509227	1.97463	1.9692315255907
0.007069065109489	2.057623	2.02515619045102	0.007063686131387	2.021742	2.02205987949196	0.007074584722598	2.033776	2.02833286825218
0.007171515328467	2.116829	2.08401687491053	0.007166058394161	2.080543	2.08088736886881	0.007177114935969	2.092712	2.08722750949223
0.007273965547445	2.17578	2.14264265697192	0.007268430656934	2.139112	2.13948186716332	0.00727964514934	2.151409	2.14588528785655
0.007376415766423	2.234449	2.20100537037045	0.007370802919708	2.197421	2.19781516564615	0.007382175362711	2.209838	2.20427808078722
0.007478865985401	2.292809	2.25907879506849	0.007473175182482	2.255443	2.25586100078013	0.007484705576082	2.267974	2.2623797130033
0.00758131620438	2.350837	2.31683856750645	0.007575547445255	2.313155	2.31359496471675	0.007587235789453	2.325792	2.32016586650061
0.007683766423358	2.40851	2.37426209277651	0.007677919708029	2.370533	2.37099441769026	0.007689766002824	2.383269	2.37761399249993
0.007786216642336	2.465808	2.43132845898393	0.007780291970803	2.427557	2.42803840257643	0.007792296216195	2.440385	2.43470322560636
0.007888666861314	2.522713	2.4880183540028	0.007882664233577	2.484207	2.48470756182463	0.007894826429566	2.49712	2.49141430038475
0.007991117080292	2.579207	2.54431398478358	0.00798503649635	2.540465	2.54098405692238	0.007997356642937	2.553458	2.54772947050677
0.00809356729927	2.635274	2.60019899932704	0.008087408759124	2.596315	2.59685149050858	0.008099886856308	2.609381	2.60363243058249
0.008196017518248	2.690899	2.65565841140277	0.008189781021898	2.651741	2.65229483121515	0.008202417069679	2.664874	2.65910824075307
0.008298467737226	2.74607	2.71067852805946	0.008292153284672	2.706731	2.70730034128576	0.008304947283049	2.719925	2.71414325409032
0.008400917956204	2.800775	2.76524687994803	0.008394525547445	2.761271	2.76185550699393	0.00840747749642	2.774521	2.76872504682286
0.008503368175182	2.855001	2.81935215445652	0.008496897810219	2.815351	2.81594897186075	0.008510007709791	2.82865	2.82284235138645
0.008605818394161	2.908741	2.8729841316374	0.008599270072993	2.868959	2.86957047265397	0.008612537923162	2.882303	2.87648499227822
0.008708268613139	2.961984	2.92613362289272	0.008701642335766	2.922087	2.92271077813487	0.008715068136533	2.93547	2.92964382467876
0.008810718832117	3.014724	2.97879241236996	0.00880401459854	2.974726	2.97536163050674	0.008817598349904	2.988143	2.98231067579443
0.008913169051095	3.066953	3.0309532010114	0.008906386861314	3.026869	3.02751568950881	0.008920128563275	3.040316	3.03447828886146
0.009015619270073	3.118666	3.08260955319193	0.009008759124088	3.07851	3.07916647909107	0.009022658776646	3.091981	3.086140269746
0.009118069489051	3.169857	3.13375584587362	0.009111131386861	3.129642	3.13030833659932	0.009125188990017	3.143133	3.13729103606786
0.009220519708029	3.220521	3.184387220201	0.009213503649635	3.180261	3.18093636439488	0.009227719203388	3.193768	3.18792576877097
0.009322969927007	3.270655	3.23449953545716	0.009315875912409	3.230363	3.2310463838298	0.009330249416759	3.243881	3.23804036606016
0.009425420145985	3.320257	3.28408932529879	0.009418248175182	3.279943	3.28063489149625	0.00943277963013	3.29347	3.28763139962183
0.009527870364964	3.369322	3.33315375618653	0.009520620437956	3.329	3.32969901766682	0.009535309843501	3.34253	3.33669607304426
0.009630320583942	3.417851	3.38169058792662	0.00962299270073	3.377531	3.37823648684239	0.009637840056872	3.391061	3.38523218235314
0.00973277080292	3.46584	3.42969813623968	0.009725364963504	3.425534	3.42624558032377	0.009740370270243	3.43906	3.43323807857768
0.009835221021898	3.51329	3.47717523727319	0.009827737226277	3.473008	3.47372510072392	0.009842900483614	3.486527	3.48071263226353
0.009937671240876	3.5602	3.52412121397519	0.009930109489051	3.519952	3.52067433833885	0.009945430696985	3.53346	3.52765519984953
0.010040121459854	3.60657	3.57053584424807	0.010032481751825	3.566367	3.56709303929619	0.010047960910356	3.57986	3.57406559182707
0.010142571678832	3.652401	3.61641933080326	0.010134854014599	3.612251	3.6129813754027	0.010150491123727	3.625727	3.61994404260233
0.01024502189781	3.697694	3.66177227263926	0.010237226277372	3.657606	3.65833991561326	0.010253021337098	3.671062	3.66529118198369
0.010347472116788	3.742449	3.70659563806787	0.010339598540146	3.702432	3.70316959904655	0.010355551550469	3.715865	3.71010800821899
0.010449922335767	3.786669	3.75089073921564	0.01044197080292	3.746732	3.74747170947463	0.01045808176384	3.760139	3.75439586250925
0.010552372554745	3.830356	3.79465920792983	0.010544343065694	3.790505	3.79124785121584	0.010560611977211	3.803884	3.79815640492816
0.010654822773723	3.873511	3.8379029730209	0.010646715328467	3.833755	3.83449992636334	0.010663142190582	3.847103	3.84139159167904
0.010757272992701	3.916137	3.88062423877574	0.010749087591241	3.876484	3.8772301132835	0.010765672403953	3.889798	3.88410365362332
0.010859723211679	3.958237	3.92282546467852	0.010851459854015	3.918693	3.91944084632134	0.010868202617324	3.931971	3.92629507601744
0.010962173430657	3.999814	3.96450934627859	0.010953832116788	3.960386	3.96113479665235	0.010970732830695	3.973626	3.96796857939719
0.011064623649635	4.040871	4.00567879714719	0.011056204379562	4.001566	4.00231485422282	0.011073263044066	4.014765	4.00912710155139
0.011167073868613	4.081411	4.04633693186729	0.011158576642336	4.042234	4.04298411072291	0.011175793257437	4.055391	4.04977378052902
0.011269524087591	4.121438	4.08648705000331	0.01126094890511	4.082396	4.08314584353935	0.011278323470808	4.095508	4.08991193862649
0.011371974306569	4.160955	4.12613262099983	0.011363321167883	4.122054	4.12280350063698	0.011380853684179	4.13512	4.1295450673039
0.011474424525548	4.199967	4.16527726996052	0.011465693430657	4.161212	4.16196068632052	0.01148338389755	4.174229	4.16867681298184
0.011576874744526	4.238477	4.2039247642611	0.011568065693431	4.199873	4.20062114783018	0.011585914110921	4.21284	4.20731096367206
0.011679324963504	4.27649	4.24207900095206	0.011670437956204	4.238041	4.23878876272721	0.011688444324292	4.250957	4.24545143639791
0.011781775182482	4.31401	4.27974399490897	0.011772810218978	4.275721	4.27646752702706	0.011790974537663	4.288584	4.2831022653623
0.01188422540146	4.35104	4.31692386769041	0.011875182481752	4.312917	4.31366154404028	0.011893504751034	4.325725	4.32026759082312
0.011986675620438	4.387586	4.35362283706535	0.011977554744526	4.349632	4.35037501388306	0.011996034964405	4.362384	4.35695164863796
0.012089125839416	4.423651	4.38984520717373	0.012079927007299	4.385871	4.38661222362116	0.012098565177776	4.398565	4.39315876044176
0.012191576058394	4.459242	4.42559535928582	0.012182299270073	4.421638	4.42237753801288	0.012201095391147	4.434274	4.42889332442313
0.012294026277372	4.494361	4.46087774312767	0.012284671532847	4.456938	4.45767539081828	0.012303625604518	4.469514	4.46415980666635
0.01239647649635	4.529014	4.49569686874158	0.012387043795621	4.491775	4.49251027664377	0.012406155817889	4.504289	4.49896273302824
0.012498926715329	4.563205	4.53005729885214	0.012489416058394	4.526154	4.52688674329256	0.01250868603126	4.538606	4.53330668152018
0.012601376934307	4.596939	4.56396364170986	0.012591788321168	4.560079	4.56080938459294	0.012611216244631	4.572468	4.56719627516753
0.012703827153285	4.630222	4.59742054438593	0.012694160583942	4.593555	4.59428283367808	0.012713746458002	4.60588	4.6006361753198
0.012806277372263	4.663057	4.630432686493	0.012796532846715	4.626587	4.62731175669208	0.012816276671373	4.638846	4.63363107538644
0.012908727591241	4.69545	4.66300477430811	0.012898905109489	4.659179	4.65990084689864	0.012918806884744	4.671372	4.66618569497455
0.013011177810219	4.727405	4.6951415352753	0.013001277372263	4.691336	4.69205481916957	0.013021337098115	4.703462	4.69830477440585
0.013113628029197	4.758928	4.72684771286644	0.013103649635037	4.723063	4.72377840483203	0.013123867311486	4.735121	4.7299930695916
0.013216078248175	4.790023	4.75812806178019	0.01320602189781	4.754364	4.75507634685412	0.013226397524857	4.766354	4.76125534724514
0.013318528467153	4.820696	4.7889873434598	0.013308394160584	4.785245	4.7859533953497	0.013328927738228	4.797165	4.79209638041313
0.013420978686131	4.85095	4.81943032191177	0.013410766423358	4.815709	4.81641430338444	0.013431457951599	4.827559	4.8225209443071
0.01352342890511	4.880791	4.84946175980812	0.013513138686131	4.845763	4.84646382306572	0.01353398816497	4.857542	4.85253381241838
0.013625879124088	4.910224	4.87908641485603	0.013615510948905	4.875409	4.87610670190045	0.013636518378341	4.887117	4.88213975290006
0.013728329343066	4.939253	4.90830903641974	0.013717883211679	4.904654	4.90534767940515	0.013739048591712	4.91629	4.91134352520073
0.013830779562044	4.967884	4.93713436237981	0.013820255474453	4.933502	4.93419148395408	0.013841578805083	4.945066	4.9401498769354
0.013933229781022	4.996121	4.9655671162164	0.013922627737226	4.961957	4.96264282985144	0.013944109018454	4.973448	4.96856354098001
0.01403568	5.023969	4.99361200430334	0.014025	4.990025	4.99070641461489	0.014046639231825	5.001443	4.99658923277644
0.014138130218978	5.051433	5.02127371340088	0.014127372262774	5.017709	5.01838691645791	0.014149169445195	5.029054	5.02423164783585
0.014240580437956	5.078518	5.04855690833548	0.014229744525548	5.045015	5.04568899195957	0.014251699658566	5.056286	5.05149545942869
0.014343030656934	5.105228	5.07546622985562	0.014332116788321	5.071948	5.07261727391067	0.014354229871937	5.083144	5.07838531645061
0.014445480875912	5.131568	5.10200629265346	0.014434489051095	5.098511	5.09917636932595	0.014456760085308	5.109633	5.10490584145363
0.014547931094891	5.157543	5.12818168354237	0.014536861313869	5.12471	5.1253708576125	0.014559290298679	5.135757	5.13106162883312
0.014650381313869	5.183157	5.15399695978125	0.014639233576642	5.150549	5.15120528888529	0.01466182051205	5.161521	5.15685724316113
0.014752831532847	5.208414	5.17945664753684	0.014741605839416	5.176032	5.17668418242084	0.014764350725421	5.186929	5.18229721765753
0.014855281751825	5.233321	5.20456524047581	0.01484397810219	5.201164	5.20181202524112	0.014866880938792	5.211985	5.20738605279055
0.014957731970803	5.25788	5.22932719847885	0.014946350364964	5.22595	5.22659327081956	0.014969411152163	5.236696	5.23212821499911
0.015060182189781	5.282097	5.25374694646942	0.015048722627737	5.250394	5.25103233790203	0.015071941365534	5.261063	5.25652813552954
0.015162632408759	5.305975	5.27782887335019	0.015151094890511	5.274499	5.27513360943582	0.015174471578905	5.285093	5.28059020937972
0.015265082627737	5.32952	5.30157733104071	0.015253467153285	5.298272	5.2989014316	0.015277001792276	5.30879	5.30431879434419
0.015367532846715	5.352736	5.32499663361001	0.015355839416058	5.321715	5.32234011293101	0.015379532005647	5.332157	5.32771821015396
0.015469983065694	5.375627	5.34809105649843	0.015458211678832	5.344833	5.34545392353768	0.015482062219018	5.355199	5.35079273770532
0.015572433284672	5.398197	5.37086483582305	0.015560583941606	5.367631	5.36824709440013	0.015584592432389	5.377921	5.37354661837203
0.01567488350365	5.420451	5.3933221677617	0.01566295620438	5.390112	5.3907238167473	0.01568712264576	5.400326	5.39598405339577
0.015777333722628	5.442392	5.41546720801036	0.015765328467153	5.412281	5.4128882415084	0.015789652859131	5.422419	5.41810920334998
0.015879783941606	5.464026	5.43730407130974	0.015867700729927	5.434142	5.43474447883334	0.015892183072502	5.444204	5.43992618767237
0.015982234160584	5.485355	5.45883683103628	0.015970072992701	5.455699	5.45629659767812	0.015994713285873	5.465685	5.46143908426194
0.016084684379562	5.506385	5.4800695188537	0.016072445255475	5.476956	5.47754862545077	0.016097243499244	5.486865	5.48265192913616
0.01618713459854	5.527118	5.50100612442113	0.016174817518248	5.497916	5.49850454771417	0.016199773712615	5.50775	5.50356871614464
0.016289584817518	5.54756	5.52165059515427	0.016277189781022	5.518585	5.51916830794191	0.016302303925986	5.528343	5.52419339673555
0.016392035036496	5.567715	5.54200683603592	0.016379562043796	5.538965	5.53954380732393	0.016404834139357	5.548647	5.54452987977135
0.016494485255475	5.587585	5.56207870947287	0.016481934306569	5.55906	5.55963490461847	0.016507364352728	5.568668	5.56458203139064
0.016596935474453	5.607175	5.58187003519593	0.016584306569343	5.578876	5.57944541604747	0.016609894566099	5.588407	5.58435367491294
0.016699385693431	5.626488	5.60138459020028	0.016686678832117	5.598414	5.59897911523237	0.01671242477947	5.607871	5.60384859078375
0.016801835912409	5.645529	5.62062610872337	0.016789051094891	5.617679	5.61823973316765	0.016814954992841	5.627061	5.62307051655691
0.016904286131387	5.664302	5.63959828225791	0.016891423357664	5.636675	5.63723095822955	0.016917485206212	5.645982	5.64202314691187
0.017006736350365	5.682809	5.65830475959735	0.016993795620438	5.655405	5.65595643621754	0.017020015419583	5.664637	5.66071013370346
0.017109186569343	5.701054	5.67674914691182	0.017096167883212	5.673873	5.67441977042623	0.017122545632954	5.683031	5.67913508604179
0.017211636788321	5.719042	5.69493500785213	0.017198540145985	5.692082	5.69262452174558	0.017225075846325	5.701166	5.69730157040019
0.017314087007299	5.736775	5.71286586368001	0.017300912408759	5.710037	5.71057420878749	0.017327606059696	5.719046	5.71521311074928
0.017416537226277	5.754258	5.73054519342262	0.017403284671533	5.727739	5.72827230803669	0.017430136273067	5.736675	5.73287318871503
0.017518987445256	5.771493	5.74797643404948	0.017505656934307	5.745194	5.74572225402425	0.017532666486438	5.754056	5.75028524375933
0.017621437664234	5.788484	5.76516298067026	0.01760802919708	5.762404	5.76292743952203	0.017635196699809	5.771193	5.76745267338114
0.017723887883212	5.805234	5.78210818675175	0.017710401459854	5.779372	5.77989121575643	0.01773772691318	5.788088	5.78437883333674
0.01782633810219	5.821747	5.79881536435253	0.017812773722628	5.796102	5.79661689263996	0.017840257126551	5.804746	5.80106703787765
0.017928788321168	5.838027	5.81528778437404	0.017915145985402	5.812598	5.81310773901927	0.017942787339922	5.821168	5.81752056000475
0.018031238540146	5.854075	5.83152867682651	0.018017518248175	5.828861	5.8293669829382	0.018045317553293	5.83736	5.83374263173719
0.018133688759124	5.869896	5.84754123110884	0.018119890510949	5.844897	5.84539781191481	0.018147847766664	5.853324	5.84973644439515
0.018236138978102	5.885493	5.86332859630087	0.018222262773723	5.860707	5.86120337323099	0.018250377980035	5.869062	5.86550514889493
0.01833858919708	5.900868	5.87889388146733	0.018324635036496	5.876294	5.8767867742337	0.018352908193406	5.884579	5.88105185605556
0.018441039416058	5.916025	5.89424015597214	0.01842700729927	5.891663	5.89215108264679	0.018455438406777	5.899877	5.89637963691574
0.018543489635037	5.930967	5.90937044980229	0.018529379562044	5.906816	5.90729932689238	0.018557968620148	5.914959	5.91149152306021
0.018645939854015	5.945697	5.92428775390028	0.018631751824818	5.921755	5.92223449642092	0.018660498833519	5.929828	5.92639050695465
0.018748390072993	5.960218	5.93899502050431	0.018734124087591	5.936485	5.93695954204911	0.01876302904689	5.944487	5.94107954228823
0.018850840291971	5.974533	5.95349516349544	0.018836496350365	5.951007	5.95147737630479	0.018865559260261	5.95894	5.95556154432305
0.018953290510949	5.988644	5.96779105875094	0.018938868613139	5.965325	5.96579087377817	0.018968089473632	5.973189	5.96983939024969
0.019055740729927	6.002555	5.98188554450311	0.019041240875913	5.979441	5.9799028714785	0.019070619687003	5.987236	5.98391591954819
0.019158190948905	6.016269	5.99578142170296	0.019143613138686	5.993359	5.99381616919584	0.019173149900374	6.001085	5.99779393435379
0.019260641167883	6.029787	6.00948145438811	0.01924598540146	6.00708	6.00753352986689	0.019275680113745	6.014739	6.01147619982682
0.019363091386861	6.043114	6.02298837005433	0.019348357664234	6.020609	6.0210576799447	0.019378210327116	6.028199	6.02496544452618
0.01946554160584	6.056251	6.03630486003016	0.019450729927007	6.033946	6.03439130977145	0.019480740540487	6.04147	6.03826436078587
0.019567991824818	6.069201	6.04943357985413	0.019553102189781	6.047096	6.0475370739539	0.019583270753857	6.054553	6.05137560509398
0.019670442043796	6.081967	6.06237714965412	0.019655474452555	6.060061	6.06049759174101	0.019685800967228	6.067451	6.06430179847384
0.019772892262774	6.094551	6.07513815452837	0.019757846715329	6.072843	6.0732754474033	0.019788331180599	6.080166	6.07704552686671
0.019875342481752	6.106957	6.08771914492772	0.019860218978102	6.085445	6.08587319061351	0.01989086139397	6.092702	6.08960934151573
0.01997779270073	6.119186	6.10012263703884	0.019962591240876	6.097869	6.09829333682821	0.019993391607341	6.105061	6.10199575935064
0.020080242919708	6.131241	6.11235111316782	0.02006496350365	6.110118	6.11053836766993	0.020095921820712	6.117245	6.11420726337302
0.020182693138686	6.143124	6.12440702212405	0.020167335766423	6.122194	6.12261073130954	0.020198452034083	6.129257	6.12624630304162
0.020285143357664	6.154839	6.13629277960392	0.020269708029197	6.134101	6.13451284284858	0.020300982247454	6.141099	6.13811529465753
0.020387593576642	6.166387	6.14801076857411	0.020372080291971	6.145839	6.1462470847011	0.020403512460825	6.152773	6.14981662174886
0.020490043795621	6.17777	6.15956333965415	0.020474452554745	6.157411	6.15781580697498	0.020506042674196	6.164282	6.1613526354547
0.020592494014599	6.188992	6.1709528114981	0.020576824817518	6.168821	6.16922132785222	0.020608572887567	6.175628	6.17272565490806
0.020694944233577	6.200053	6.18218147117495	0.020679197080292	6.180069	6.18046593396816	0.020711103100938	6.186814	6.18393796761762
0.020797394452555	6.210958	6.19325157454768	0.020781569343066	6.191159	6.19155188078932	0.020813633314309	6.197842	6.19499182984801
0.020899844671533	6.221707	6.20416534665073	0.02088394160584	6.202092	6.20248139298965	0.02091616352768	6.208713	6.20588946699847
0.021002294890511	6.232302	6.21492498206565	0.020986313868613	6.212872	6.21325666482509	0.021018693741051	6.219431	6.21663307397968
0.021104745109489	6.242748	6.22553264529479	0.021088686131387	6.223499	6.22387986050611	0.021121223954422	6.229996	6.22722481558859
0.021207195328467	6.253044	6.23599047113289	0.021191058394161	6.233976	6.23435311456826	0.021223754167793	6.240413	6.23766682688111
0.021309645547445	6.263194	6.24630056503642	0.021293430656934	6.244305	6.24467853224045	0.021326284381164	6.250682	6.24796121354247
0.021412095766423	6.273199	6.25646500349046	0.021395802919708	6.254488	6.25485818981082	0.021428814594535	6.260805	6.25811005225524
0.021514545985402	6.283061	6.26648583437317	0.021498175182482	6.264528	6.26489413499024	0.021531344807906	6.270785	6.26811539106468
0.02161699620438	6.292784	6.27636507731749	0.021600547445256	6.274426	6.27478838727305	0.021633875021277	6.280624	6.27797924974151
0.021719446423358	6.302367	6.28610472407024	0.021702919708029	6.284184	6.28454293829524	0.021736405234648	6.290324	6.2877036201419
0.021821896642336	6.311814	6.29570673884829	0.021805291970803	6.293804	6.29415975218973	0.021838935448019	6.299886	6.29729046656458
0.021924346861314	6.321127	6.30517305869186	0.021907664233577	6.303289	6.30364076593879	0.02194146566139	6.309313	6.30674172610505
0.022026797080292	6.330307	6.31450559381486	0.02201003649635	6.312639	6.31298788972354	0.022043995874761	6.318606	6.31605930900673
0.02212924729927	6.339356	6.3237062279521	0.022112408759124	6.321858	6.32220300727033	0.022146526088132	6.327768	6.32524509900906
0.022231697518248	6.348276	6.33277681870344	0.022214781021898	6.330946	6.33128797619411	0.022249056301503	6.3368	6.33430095369244
0.022334147737226	6.357069	6.34171919787473	0.022317153284672	6.339907	6.34024462833861	0.022351586514874	6.345704	6.34322870481998
0.022436597956204	6.365737	6.35053517181554	0.022419525547445	6.34874	6.34907477011328	0.022454116728245	6.354481	6.35203015867597
0.022539048175183	6.374281	6.35922652175362	0.022521897810219	6.357449	6.35778018282705	0.022556646941616	6.363135	6.36070709640114
0.022641498394161	6.382704	6.36779500412606	0.022624270072993	6.366035	6.36636262301876	0.022659177154987	6.371666	6.36926127432447
0.022743948613139	6.391006	6.37624235090711	0.022726642335767	6.374499	6.37482382278433	0.022761707368358	6.380076	6.37769442429177
0.022846398832117	6.39919	6.38457026993261	0.02282901459854	6.382844	6.38316549010048	0.022864237581729	6.388367	6.38600825399079
0.022948849051095	6.407258	6.39278044522107	0.022931386861314	6.391071	6.39138930914518	0.0229667677951	6.39654	6.39420444727295
0.023051299270073	6.41521	6.40087453729132	0.023033759124088	6.399182	6.39949694061467	0.023069298008471	6.404598	6.40228466447163
0.023153749489051	6.42305	6.40885418347677	0.023136131386861	6.407179	6.4074900220371	0.023171828221842	6.412541	6.41025054271708
0.023256199708029	6.430777	6.41672099823617	0.023238503649635	6.415062	6.4153701680827	0.023274358435213	6.420372	6.41810369624777
0.023358649927007	6.438394	6.42447657346101	0.023340875912409	6.422834	6.4231389708706	0.023376888648584	6.428092	6.42584571671839
0.023461100145985	6.445903	6.4321224787794	0.023443248175183	6.430496	6.43079800027214	0.023479418861955	6.435703	6.43347817350434
0.023563550364964	6.453305	6.43966026185658	0.023545620437956	6.43805	6.43834880421086	0.023581949075326	6.443206	6.44100261400274
0.023666000583942	6.460601	6.44709144869193	0.02364799270073	6.445497	6.44579290895893	0.023684479288697	6.450602	6.44842056393002
0.02376845080292	6.467793	6.45441754391257	0.023750364963504	6.452839	6.45313181943026	0.023787009502068	6.457894	6.45573352761603
0.023870901021898	6.474883	6.46164003106348	0.023852737226277	6.460078	6.46036701947013	0.023889539715439	6.465082	6.46294298829473
0.023973351240876	6.481871	6.46876037289426	0.023955109489051	6.467214	6.46749997214145	0.02399206992881	6.472168	6.47005040839136
0.024075801459854	6.48876	6.47578001164242	0.024057481751825	6.474249	6.47453212000756	0.024094600142181	6.479154	6.47705722980631
0.024178251678832	6.495551	6.48270036931331	0.024159854014599	6.481185	6.48146488541172	0.024197130355552	6.486041	6.48396487419545
0.02428070189781	6.502245	6.48952284795663	0.024262226277372	6.488022	6.48829967075316	0.024299660568923	6.49283	6.49077474324714
0.024383152116788	6.508843	6.49624882993959	0.024364598540146	6.494763	6.4950378587598	0.024402190782294	6.499524	6.49748821895583
0.024485602335767	6.515347	6.50287967821669	0.02446697080292	6.501409	6.50168081275761	0.024504720995665	6.506122	6.50410666389228
0.024588052554745	6.521759	6.50941673659622	0.024569343065694	6.507961	6.5082298769367	0.024607251209036	6.512627	6.51063142147046
0.024690502773723	6.528079	6.51586133000337	0.024671715328467	6.514421	6.51468637661401	0.024709781422407	6.519039	6.51706381621108
0.024792952992701	6.534309	6.52221476474011	0.024774087591241	6.520789	6.52105161849281	0.024812311635778	6.525361	6.52340515400191
0.024895403211679	6.540451	6.52847832874175	0.024876459854015	6.527067	6.52732689091893	0.024914841849149	6.531593	6.52965672235469
0.024997853430657	6.546504	6.53465329183033	0.024978832116788	6.533256	6.53351346413366	0.025017372062519	6.537736	6.53581979065887
0.025100303649635	6.552472	6.5407409059647	0.025081204379562	6.539358	6.53961259052359	0.02511990227589	6.543793	6.54189561043215
0.025202753868613	6.558354	6.54674240548745	0.025183576642336	6.545374	6.54562550486714	0.025222432489261	6.549764	6.54788541556767
0.025305204087591	6.564152	6.55265900736866	0.02528594890511	6.551304	6.55155342457795	0.025324962702632	6.55565	6.5537904225782
0.025407654306569	6.569868	6.55849191144654	0.025388321167883	6.557151	6.55739754994521	0.025427492916003	6.561453	6.559611830837
0.025510104525548	6.575502	6.56424230066489	0.025490693430657	6.562915	6.56315906437083	0.025530023129374	6.567173	6.56535082281575
0.025612554744526	6.581056	6.56991134130752	0.025593065693431	6.568598	6.56883913460348	0.025632553342745	6.572812	6.57100856431918
0.025715004963504	6.586531	6.57550018322959	0.025695437956204	6.5742	6.57443891096968	0.025735083556116	6.578372	6.5765862047168
0.025817455182482	6.591927	6.58100996008596	0.025797810218978	6.579724	6.57995952760183	0.025837613769487	6.583852	6.58208487717149
0.02591990540146	6.597247	6.58644178955648	0.025900182481752	6.585169	6.5854021026632	0.025940143982858	6.589255	6.58750569886512
0.026022355620438	6.602491	6.59179677356833	0.026002554744526	6.590537	6.59076773857003	0.026042674196229	6.594581	6.59284977122117
0.026124805839416	6.60766	6.59707599851547	0.026104927007299	6.595829	6.59605752221065	0.0261452044096	6.599832	6.59811818012445
0.026227256058394	6.612755	6.60228053547507	0.026207299270073	6.601047	6.60127252516172	0.026247734622971	6.605008	6.60331199613786
0.026329706277372	6.617778	6.60741144042119	0.026309671532847	6.60619	6.60641380390156	0.026350264836342	6.610111	6.60843227471622
0.02643215649635	6.622729	6.61246975443552	0.026412043795621	6.611261	6.61148240002071	0.026452795049713	6.615142	6.61348005641738
0.026534606715329	6.627609	6.61745650391531	0.026514416058394	6.616261	6.6164793404296	0.026555325263084	6.620101	6.61845636711033
0.026637056934307	6.63242	6.62237270077856	0.026616788321168	6.621189	6.62140563756347	0.026657855476455	6.62499	6.62336221818068
0.026739507153285	6.637162	6.6272193426664	0.026719160583942	6.626049	6.62626228958458	0.026760385689826	6.62981	6.62819860673322
0.026841957372263	6.641837	6.63199741314279	0.026821532846715	6.630839	6.6310502805816	0.026862915903197	6.634561	6.63296651579192
0.026944407591241	6.646445	6.63670788189147	0.026923905109489	6.635562	6.63577058076643	0.026965446116568	6.639245	6.63766691449702
0.027046857810219	6.650987	6.6413517049103	0.027026277372263	6.640217	6.64042414666826	0.027067976329939	6.643863	6.64230075829969
0.027149308029197	6.655464	6.64592982470293	0.027128649635037	6.644807	6.6450119213251	0.02717050654331	6.648415	6.64686898915382
0.027251758248175	6.659878	6.65044317046789	0.02723102189781	6.649333	6.64953483447259	0.027273036756681	6.652902	6.65137253570535
0.027354208467153	6.664228	6.65489265828509	0.027333394160584	6.653794	6.65399380273037	0.027375566970052	6.657326	6.655812313479
0.027456658686131	6.668517	6.65927919129979	0.027435766423358	6.658192	6.65838972978581	0.027478097183423	6.661688	6.66018922506237
0.02755910890511	6.672744	6.66360365990405	0.027538138686131	6.662528	6.66272350657535	0.027580627396794	6.665987	6.66450416028766
0.027661559124088	6.676911	6.66786694191575	0.027640510948905	6.666803	6.66699601146321	0.027683157610165	6.670225	6.66875799641075
0.027764009343066	6.681019	6.67206990275502	0.027742883211679	6.671017	6.67120811041781	0.027785687823536	6.674404	6.67295159828799
0.027866459562044	6.685068	6.67621339561845	0.027845255474453	6.675172	6.67536065718568	0.027888218036907	6.678523	6.6770858185504
0.027968909781022	6.689059	6.68029826165074	0.027947627737226	6.679268	6.679454493463	0.027990748250278	6.682583	6.6811614977756
0.02807136	6.692994	6.68432533011409	0.02805	6.683306	6.68349044906484	0.028093278463649	6.686587	6.68517946465733
0.028173810218978	6.696872	6.6882954185552	0.028152372262774	6.687287	6.68746934209196	0.02819580867702	6.690533	6.6891405361726
0.028276260437956	6.700695	6.69220933297	0.028254744525548	6.691211	6.69139197909543	0.028298338890391	6.694423	6.69304551774661
0.028378710656934	6.704463	6.69606786796613	0.028357116788321	6.695081	6.69525915523896	0.028400869103762	6.698259	6.69689520341531
0.028481160875913	6.708178	6.69987180692309	0.028459489051095	6.698895	6.69907165445888	0.028503399317133	6.702039	6.70069037598581
0.028583611094891	6.71184	6.70362192215029	0.028561861313869	6.702656	6.70283024962208	0.028605929530504	6.705767	6.70443180719445
0.028686061313869	6.715449	6.70731897504283	0.028664233576642	6.706363	6.70653570268163	0.028708459743875	6.709441	6.70812025786278
0.028788511532847	6.719007	6.71096371623515	0.028766605839416	6.710018	6.71018876483032	0.028810989957246	6.713063	6.71175647805134
0.028890961751825	6.722515	6.71455688575254	0.02886897810219	6.713622	6.71379017665205	0.028913520170617	6.716634	6.71534120721129
0.028993411970803	6.725972	6.71809921316058	0.028971350364964	6.717174	6.71734066827112	0.029016050383988	6.720155	6.718875174334
0.029095862189781	6.72938	6.72159141771245	0.029073722627737	6.720676	6.72084095949944	0.029118580597359	6.723625	6.72235909809843
0.029198312408759	6.732739	6.72503420849426	0.029176094890511	6.724129	6.72429175998174	0.02922111081073	6.727046	6.72579368701662
0.029300762627737	6.73605	6.7284282845683	0.029278467153285	6.727533	6.7276937693387	0.029323641024101	6.730419	6.72917963957705
0.029403212846715	6.739315	6.73177433511431	0.029380839416058	6.730888	6.73104767730812	0.029426171237472	6.733744	6.73251764438601
0.029505663065694	6.742532	6.7350730395688	0.029483211678832	6.734197	6.73435416388415	0.029528701450843	6.737021	6.73580838030704
0.029608113284672	6.745704	6.73832506776244	0.029585583941606	6.737458	6.73761389945453	0.029631231664214	6.740253	6.7390525165984
0.02971056350365	6.748831	6.74153108005546	0.02968795620438	6.740674	6.74082754493597	0.029733761877585	6.743438	6.74225071304863
0.029813013722628	6.751912	6.74469172747128	0.029790328467153	6.743844	6.74399575190756	0.029836292090956	6.746578	6.74540362011018
0.029915463941606	6.75495	6.74780765182815	0.029892700729927	6.746969	6.74711916274246	0.029938822304327	6.749674	6.74851187903125
0.030017914160584	6.757945	6.75087948586903	0.029995072992701	6.75005	6.75019841073759	0.030041352517698	6.752726	6.75157612198569
0.030120364379562	6.760897	6.75390785338964	0.030097445255475	6.753087	6.75323412024163	0.030143882731069	6.755734	6.75459697220118
0.03022281459854	6.763807	6.7568933693647	0.030199817518248	6.756082	6.75622690678117	0.03024641294444	6.7587	6.75757504408552
0.030325264817518	6.766675	6.7598366400724	0.030302189781022	6.759034	6.7591773771851	0.030348943157811	6.761624	6.76051094335123
0.030427715036496	6.769502	6.76273826321718	0.030404562043796	6.761944	6.7620861297073	0.030451473371181	6.764507	6.76340526713838
0.030530165255475	6.772289	6.76559882805072	0.030506934306569	6.764814	6.76495375414757	0.030554003584552	6.767348	6.76625860413564
0.030632615474453	6.775037	6.76841891549128	0.030609306569343	6.767642	6.76778083197089	0.030656533797923	6.770149	6.76907153469974
0.030735065693431	6.777745	6.77119909824135	0.030711678832117	6.770431	6.77056793642497	0.030759064011294	6.772911	6.77184463097318
0.030837515912409	6.780414	6.77393994090364	0.030814051094891	6.773181	6.77331563265625	0.030861594224665	6.775633	6.77457845700027
0.030939966131387	6.783046	6.7766420000955	0.030916423357664	6.775891	6.77602447782414	0.030964124438036	6.778317	6.77727356884163
0.031042416350365	6.78564	6.77930582456164	0.031018795620438	6.778563	6.77869502121376	0.031066654651407	6.780963	6.77993051468699
0.031144866569343	6.788196	6.78193195528534	0.031121167883212	6.781197	6.78132780434708	0.031169184864778	6.783571	6.78254983496645
0.031247316788321	6.790717	6.78452092559809	0.031223540145986	6.783795	6.78392336109246	0.031271715078149	6.786142	6.78513206246017
0.031349767007299	6.793201	6.78707326128766	0.031325912408759	6.786355	6.78648221777267	0.03137424529152	6.788677	6.78767772240653
0.031452217226277	6.79565	6.78958948070466	0.031428284671533	6.788879	6.78900489327145	0.031476775504891	6.791176	6.79018733260871
0.031554667445256	6.798064	6.79207009486762	0.031530656934307	6.791368	6.79149189913847	0.031579305718262	6.793639	6.79266140353988
0.031657117664234	6.800444	6.79451560756661	0.03163302919708	6.793821	6.79394373969289	0.031681835931633	6.796067	6.7951004384468
0.031759567883212	6.80279	6.79692651546532	0.031735401459854	6.79624	6.79636091212549	0.031784366145004	6.798461	6.79750493345201
0.03186201810219	6.805102	6.7993033082018	0.031837773722628	6.798624	6.79874390659923	0.031886896358375	6.800821	6.7998753776546
0.031964468321168	6.807381	6.80164646848771	0.031940145985402	6.800975	6.80109320634856	0.031989426571746	6.803148	6.8022122532295
0.032066918540146	6.809628	6.80395647220626	0.032042518248175	6.803292	6.80340928777722	0.032091956785117	6.805442	6.80451603552546
0.032169368759124	6.811843	6.80623378850863	0.032144890510949	6.805577	6.80569262055475	0.032194486998488	6.807703	6.80678719316157
0.032271818978102	6.814026	6.80847887990921	0.032247262773723	6.807829	6.80794366771153	0.032297017211859	6.809932	6.80902618812244
0.03237426919708	6.816178	6.81069220237933	0.032349635036496	6.81005	6.81016288573258	0.03239954742523	6.812129	6.81123347585207
0.032476719416058	6.818299	6.81287420543981	0.03245200729927	6.812239	6.81235072465003	0.032502077638601	6.814295	6.81340950534638
0.032579169635037	6.82039	6.81502533225208	0.032554379562044	6.814397	6.81450762813424	0.032604607851972	6.816431	6.81555471924439
0.032681619854015	6.822452	6.81714601970813	0.032656751824818	6.816525	6.81663403358366	0.032707138065343	6.818536	6.81766955391818
0.032784070072993	6.824483	6.8192366985191	0.032759124087591	6.818623	6.81873037221343	0.032809668278714	6.820612	6.81975443956159
0.032886520291971	6.826486	6.82129779330272	0.032861496350365	6.820691	6.82079706914274	0.032912198492085	6.822658	6.82180980027755
0.032988970510949	6.82846	6.82332972266937	0.032963868613139	6.82273	6.82283454348097	0.033014728705456	6.824675	6.82383605416433
0.033091420729927	6.830407	6.82533289930711	0.033066240875913	6.82474	6.82484320841252	0.033117258918827	6.826663	6.82583361340049
0.033193870948905	6.832325	6.82730773006534	0.033168613138686	6.826721	6.8268234712806	0.033219789132198	6.828623	6.82780288432862
0.033296321167883	6.834216	6.82925461603741	0.03327098540146	6.828675	6.82877573366972	0.033322319345569	6.830556	6.82974426753795
0.033398771386861	6.83608	6.83117395264196	0.033373357664234	6.830601	6.83070039148707	0.03342484955894	6.832461	6.83165815794575
0.03350122160584	6.837917	6.83306612970322	0.033475729927007	6.832499	6.83259783504271	0.033527379772311	6.834338	6.8335449448776
0.033603671824818	6.839729	6.83493153153008	0.033578102189781	6.834371	6.8344684491287	0.033629909985682	6.83619	6.83540501214652
0.033706122043796	6.841514	6.83677053699409	0.033680474452555	6.836216	6.83631261309704	0.033732440199053	6.838015	6.83723873813102
0.033808572262774	6.843274	6.83858351960637	0.033782846715329	6.838036	6.83813070093656	0.033834970412424	6.839814	6.83904649585195
0.033911022481752	6.845009	6.84037084759338	0.033885218978102	6.839829	6.8399230813487	0.033937500625795	6.841588	6.84082865304837
0.03401347270073	6.846719	6.84213288397171	0.033987591240876	6.841597	6.84169011782223	0.034040030839166	6.843336	6.84258557225232
0.034115922919708	6.848404	6.84386998662172	0.03408996350365	6.843341	6.84343216870692	0.034142561052537	6.84506	6.84431761086246
0.034218373138686	6.850066	6.8455825083602	0.034192335766423	6.845059	6.84514958728616	0.034245091265908	6.846759	6.8460251212168
0.034320823357664	6.851704	6.847270797012	0.034294708029197	6.846753	6.84684272184858	0.034347621479279	6.848435	6.84770845066426
0.034423273576642	6.853319	6.84893519548059	0.034397080291971	6.848424	6.8485119157586	0.03445015169265	6.850086	6.84936794163537
0.034525723795621	6.85491	6.85057604181771	0.034499452554745	6.85007	6.85015750752606	0.034552681906021	6.851714	6.8510039317118
0.034628174014599	6.856479	6.85219366929197	0.034601824817518	6.851694	6.85177983087484	0.034655212119392	6.853319	6.85261675369507
0.034730624233577	6.858025	6.85378840645654	0.034704197080292	6.853294	6.85337921481046	0.034757742332763	6.854901	6.85420673567417
0.034833074452555	6.85955	6.85536057721581	0.034806569343066	6.854872	6.85495598368682	0.034860272546134	6.856461	6.85577420109231
0.034935524671533	6.861053	6.85691050089113	0.03490894160584	6.856428	6.8565104572719	0.034962802759505	6.857999	6.85731946881265
0.035037974890511	6.862534	6.85843849228573	0.035011313868613	6.857961	6.85804295081261	0.035065332972876	6.859515	6.85884285318315
0.035140425109489	6.863994	6.85994486174852	0.035113686131387	6.859473	6.85955377509871	0.035167863186247	6.861009	6.86034466410048
0.035242875328467	6.865433	6.86142991523717	0.035216058394161	6.860964	6.86104323652575	0.035270393399618	6.862482	6.86182520707306
0.035345325547445	6.866852	6.86289395438021	0.035318430656934	6.862433	6.86251163715725	0.035372923612989	6.863934	6.86328478328317
0.035447775766423	6.86825	6.86433727653827	0.035420802919708	6.863882	6.86395927478589	0.03547545382636	6.865366	6.86472368964819
0.035550225985402	6.869629	6.86576017486444	0.035523175182482	6.86531	6.86538644299392	0.035577984039731	6.866777	6.86614221888098
0.03565267620438	6.870988	6.86716293836382	0.035625547445256	6.866718	6.86679343121264	0.035680514253102	6.868169	6.86754065954942
0.035755126423358	6.872327	6.86854585195218	0.035727919708029	6.868106	6.86818052478107	0.035783044466473	6.86954	6.86891929613508
0.035857576642336	6.873648	6.86990919651381	0.035830291970803	6.869474	6.86954800500387	0.035885574679843	6.870893	6.87027840909107
0.035960026861314	6.874949	6.87125324895857	0.035932664233577	6.870823	6.87089614920829	0.035988104893214	6.872226	6.8716182748991
0.036062477080292	6.876232	6.87257828227811	0.03603503649635	6.872153	6.87222523080042	0.036090635106585	6.87354	6.87293916612566
0.03616492729927	6.877497	6.8738845656013	0.036137408759124	6.873465	6.87353551932067	0.036193165319956	6.874835	6.87424135147752
0.036267377518248	6.878744	6.87517236424884	0.036239781021898	6.874757	6.87482728049833	0.036295695533327	6.876112	6.8755250958563
0.036369827737226	6.879973	6.87644193978724	0.036342153284672	6.876032	6.87610077630552	0.036398225746698	6.877371	6.87679066041241
0.036472277956204	6.881184	6.87769355008181	0.036444525547445	6.877288	6.87735626501029	0.036500755960069	6.878612	6.87803830259813
0.036574728175183	6.882378	6.8789274493491	0.036546897810219	6.878527	6.87859400122896	0.03660328617344	6.879836	6.87926827621999
0.036677178394161	6.883555	6.88014388820851	0.036649270072993	6.879748	6.87981423597775	0.036705816386811	6.881042	6.88048083149037
0.036779628613139	6.884715	6.88134311373317	0.036751642335767	6.880952	6.88101721672372	0.036808346600182	6.882231	6.88167621507838
0.036882078832117	6.885859	6.88252536950011	0.03685401459854	6.882139	6.88220318743487	0.036910876813553	6.883403	6.88285467016009
0.036984529051095	6.886987	6.88369089563975	0.036956386861314	6.883309	6.88337238862968	0.037013407026924	6.884559	6.8840164364679
0.037086979270073	6.888098	6.88483992888464	0.037058759124088	6.884462	6.88452505742585	0.037115937240295	6.885698	6.88516175033937
0.037189429489051	6.889193	6.88597270261753	0.037161131386861	6.885599	6.88566142758834	0.037218467453666	6.886821	6.88629084476528
0.037291879708029	6.890273	6.88708944691879	0.037263503649635	6.88672	6.88678172957686	0.037320997667037	6.887928	6.88740394943698
0.037394329927007	6.891338	6.8881903886131	0.037365875912409	6.887826	6.88788619059251	0.037423527880408	6.88902	6.88850129079315
0.037496780145985	6.892387	6.88927575131556	0.037468248175183	6.888915	6.8889750346239	0.037526058093779	6.890096	6.88958309206582
0.037599230364964	6.893421	6.89034575547707	0.037570620437956	6.88999	6.89004848249255	0.03762858830715	6.891157	6.89064957332583
0.037701680583942	6.894441	6.89140061842907	0.03767299270073	6.891049	6.89110675189769	0.037731118520521	6.892202	6.89170095152751
0.03780413080292	6.895446	6.89244055442777	0.037775364963504	6.892093	6.89215005746037	0.037833648733892	6.893233	6.89273744055291
0.037906581021898	6.896436	6.89346577469756	0.037877737226277	6.893122	6.89317861076699	0.037936178947263	6.894249	6.89375925125521
0.038009031240876	6.897413	6.89447648747396	0.037980109489051	6.894137	6.89419262041223	0.038038709160634	6.895251	6.89476659150166
0.038111481459854	6.898376	6.89547289804592	0.038082481751825	6.895137	6.89519229204132	0.038141239374005	6.896239	6.89575966621588
0.038213931678832	6.899324	6.89645520879746	0.038184854014599	6.896124	6.89617782839175	0.038243769587376	6.897212	6.89673867741946
0.03831638189781	6.90026	6.89742361924884	0.038287226277372	6.897096	6.8971494293344	0.038346299800747	6.898172	6.89770382427316
0.038418832116788	6.901182	6.89837832609703	0.038389598540146	6.898054	6.89810729191402	0.038448830014118	6.899118	6.89865530311733
0.038521282335767	6.902091	6.89931952325566	0.03849197080292	6.899	6.89905161038924	0.038551360227489	6.900051	6.8995933075119
0.038623732554745	6.902986	6.90024740189445	0.038594343065694	6.899931	6.89998257627194	0.03865389044086	6.900971	6.90051802827574
0.038726182773723	6.90387	6.90116215047796	0.038696715328467	6.90085	6.90090037836609	0.038756420654231	6.901877	6.90142965352547
0.038828632992701	6.90474	6.90206395480394	0.038799087591241	6.901755	6.90180520280602	0.038858950867602	6.902771	6.90232836871371
0.038931083211679	6.905598	6.90295299804102	0.038901459854015	6.902648	6.9026972330942	0.038961481080973	6.903652	6.90321435666685
0.039033533430657	6.906444	6.90382946076592	0.039003832116788	6.903528	6.90357665013841	0.039064011294344	6.90452	6.90408779762219
0.039135983649635	6.907278	6.90469352100013	0.039106204379562	6.904396	6.90444363228847	0.039166541507715	6.905376	6.90494886926463
0.039238433868613	6.9081	6.90554535424608	0.039208576642336	6.905251	6.90529835537236	0.039269071721086	6.90622	6.9057977467628
0.039340884087591	6.90891	6.90638513352273	0.03931094890511	6.906094	6.90614099273192	0.039371601934457	6.907053	6.90663460280471
0.039443334306569	6.909708	6.90721302940079	0.039413321167883	6.906926	6.90697171525799	0.039474132147828	6.907873	6.90745960763285
0.039545784525548	6.910496	6.90802921003729	0.039515693430657	6.907745	6.90779069142503	0.039576662361199	6.908681	6.90827292907885
0.039648234744526	6.911272	6.90883384120979	0.039618065693431	6.908553	6.90859808732534	0.03967919257457	6.909479	6.90907473259761
0.039750684963504	6.912037	6.90962708634998	0.039720437956204	6.90935	6.90939406670269	0.039781722787941	6.910264	6.90986518130094
0.039853135182482	6.912791	6.91040910657697	0.039822810218978	6.910135	6.91017879098558	0.039884253001312	6.911039	6.91064443599077
0.03995558540146	6.913534	6.91118006072993	0.039925182481752	6.91091	6.91095241931992	0.039986783214683	6.911803	6.91141265519181
0.040058035620438	6.914267	6.91194010540038	0.040027554744526	6.911673	6.91171510860136	0.040089313428054	6.912556	6.91216999518388
0.040160485839416	6.914989	6.912689394964	0.040129927007299	6.912425	6.91246701350705	0.040191843641425	6.913298	6.91291661003361
0.040262936058394	6.915701	6.91342808161198	0.040232299270073	6.913167	6.91320828652706	0.040294373854796	6.91403	6.91365265162584
0.040365386277372	6.916402	6.91415631538192	0.040334671532847	6.913899	6.91393907799528	0.040396904068167	6.914751	6.91437826969451
0.04046783649635	6.917094	6.91487424418834	0.040437043795621	6.91462	6.91465953611988	0.040499434281538	6.915462	6.91509361185307
0.040570286715329	6.917776	6.91558201385267	0.040539416058394	6.915331	6.91536980701343	0.040601964494909	6.916163	6.91579882362458
0.040672736934307	6.918448	6.91627976813289	0.040641788321168	6.916031	6.91607003472248	0.04070449470828	6.916854	6.91649404847127
0.040775187153285	6.919111	6.91696764875276	0.040744160583942	6.916722	6.91676036125678	0.040807024921651	6.917536	6.91717942782372
0.040877637372263	6.919764	6.91764579543053	0.040846532846715	6.917403	6.9174409266181	0.040909555135022	6.918207	6.91785510110966
0.040980087591241	6.920408	6.91831434590741	0.040948905109489	6.918075	6.91811186882861	0.041012085348393	6.918869	6.91852120578229
0.041082537810219	6.921042	6.91897343597547	0.041051277372263	6.918737	6.91877332395884	0.041114615561764	6.919522	6.9191778773483
0.041184988029197	6.921668	6.91962319950526	0.041153649635037	6.91939	6.91942542615535	0.041217145775135	6.920165	6.91982524939537
0.041287438248175	6.922284	6.92026376847299	0.04125602189781	6.920033	6.92006830766785	0.041319675988505	6.9208	6.9204634536194
0.041389888467153	6.922892	6.92089527298733	0.041358394160584	6.920667	6.92070209887608	0.041422206201876	6.921425	6.92109261985126
0.041492338686131	6.923491	6.92151784131584	0.041460766423358	6.921293	6.92132692831622	0.041524736415247	6.922042	6.92171287608322
0.04159478890511	6.924082	6.92213159991104	0.041563138686131	6.921909	6.92194292270697	0.041627266628618	6.922649	6.922324348495
0.041697239124088	6.924664	6.92273667343605	0.041665510948905	6.922517	6.92255020697526	0.041729796841989	6.923248	6.9229271614794
0.041799689343066	6.925238	6.92333318478997	0.041767883211679	6.923116	6.92314890428153	0.04183232705536	6.923839	6.92352143766766
0.041902139562044	6.925804	6.92392125513277	0.041870255474453	6.923707	6.9237391360448	0.041934857268731	6.924421	6.92410729795434
0.042004589781022	6.926362	6.92450100390998	0.041972627737226	6.924289	6.92432102196719	0.042037387482102	6.924995	6.92468486152196
0.04210704	6.926911	6.92507254887688	0.042075	6.924863	6.92489468005829	0.042139917695473	6.925561	6.92525424586524
0.042209490218978	6.927453	6.92563600612246	0.042177372262774	6.925429	6.92546022665902	0.042242447908844	6.926119	6.92581556681499
0.042311940437956	6.927987	6.92619149009297	0.042279744525548	6.925987	6.92601777646528	0.042344978122215	6.926669	6.92636893856167
0.042414390656934	6.928514	6.92673911361519	0.042382116788321	6.926538	6.92656744255114	0.042447508335586	6.927211	6.92691447367864
0.042516840875912	6.929033	6.92727898791933	0.042484489051095	6.92708	6.92710933639187	0.042550038548957	6.927745	6.92745228314503
0.042619291094891	6.929544	6.92781122266165	0.042586861313869	6.927615	6.92764356788645	0.042652568762328	6.928272	6.92798247636835
0.042721741313869	6.930049	6.92833592594668	0.042689233576642	6.928142	6.92817024537992	0.042755098975699	6.928792	6.92850516120672
0.042824191532847	6.930546	6.92885320434922	0.042791605839416	6.928661	6.92868947568532	0.04285762918907	6.929304	6.92902044399082
0.042926641751825	6.931036	6.92936316293598	0.04289397810219	6.929174	6.9292013641054	0.042960159402441	6.929808	6.92952842954554
0.043029091970803	6.931519	6.92986590528691	0.042996350364964	6.929679	6.92970601445389	0.043062689615812	6.930306	6.93002922121125
0.043131542189781	6.931995	6.93036153351624	0.043098722627737	6.930177	6.93020352907664	0.043165219829183	6.930796	6.9305229208649
0.043233992408759	6.932464	6.93085014829323	0.043201094890511	6.930668	6.93069400887232	0.043267750042554	6.93128	6.93100962894068
0.043336442627737	6.932927	6.93133184886259	0.043303467153285	6.931152	6.93117755331292	0.043370280255925	6.931757	6.93148944445048
0.043438892846715	6.933383	6.9318067330647	0.043405839416058	6.931629	6.93165426046389	0.043472810469296	6.932227	6.93196246500402
0.043541343065694	6.933832	6.93227489735539	0.043508211678832	6.932099	6.93212422700406	0.043575340682667	6.93269	6.93242878682872
0.043643793284672	6.934275	6.93273643682562	0.043610583941606	6.932563	6.93258754824521	0.043677870896038	6.933147	6.93288850478928
0.04374624350365	6.934712	6.93319144522074	0.04371295620438	6.93302	6.93304431815144	0.043780401109409	6.933597	6.93334171240695
0.043848693722628	6.935143	6.93364001495955	0.043815328467153	6.933471	6.9334946293582	0.04388293132278	6.934041	6.93378850187857
0.043951143941606	6.935567	6.93408223715306	0.043917700729927	6.933915	6.93393857319107	0.043985461536151	6.934478	6.93422896409535
0.044053594160584	6.935986	6.93451820162303	0.044020072992701	6.934353	6.93437623968431	0.044087991749522	6.93491	6.9346631886613
0.044156044379562	6.936398	6.93494799692015	0.044122445255475	6.934785	6.93480771759911	0.044190521962893	6.935335	6.93509126391154
0.04425849459854	6.936805	6.9353717103421	0.044224817518248	6.935211	6.93523309444156	0.044293052176264	6.935754	6.9355132769302
0.044360944817518	6.937205	6.93578942795123	0.044327189781022	6.935631	6.93565245648043	0.044395582389635	6.936168	6.93592931356816
0.044463395036496	6.9376	6.93620123459204	0.044429562043796	6.936044	6.93606588876467	0.044498112603006	6.936575	6.93633945846052
0.044565845255475	6.93799	6.93660721390845	0.044531934306569	6.936452	6.93647347514064	0.044600642816377	6.936977	6.93674379504381
0.044668295474453	6.938374	6.93700744836076	0.044634306569343	6.936854	6.93687529826911	0.044703173029748	6.937373	6.93714240557299
0.044770745693431	6.938752	6.93740201924241	0.044736678832117	6.937251	6.93727143964203	0.044805703243119	6.937763	6.93753537113813
0.044873195912409	6.939125	6.93779100669648	0.044839051094891	6.937642	6.93766197959907	0.04490823345649	6.938148	6.93792277168094
0.044975646131387	6.939493	6.93817448973199	0.044941423357664	6.938027	6.93804699734392	0.045010763669861	6.938527	6.93830468601105
0.045078096350365	6.939855	6.93855254623991	0.045043795620438	6.938407	6.9384265709603	0.045113293883232	6.938901	6.938681191822
0.045180546569343	6.940212	6.93892525300904	0.045146167883212	6.938782	6.93880077742786	0.045215824096603	6.93927	6.93905236570707
0.045282996788321	6.940564	6.93929268574153	0.045248540145986	6.939151	6.93916969263774	0.045318354309974	6.939633	6.93941828317487
0.045385447007299	6.940911	6.93965491906834	0.045350912408759	6.939515	6.93953339140801	0.045420884523345	6.939991	6.93977901866467
0.045487897226277	6.941254	6.94001202656431	0.045453284671533	6.939874	6.93989194749881	0.045523414736716	6.940345	6.94013464556158
0.045590347445256	6.941591	6.9403640807632	0.045555656934307	6.940228	6.9402454336273	0.045625944950087	6.940693	6.94048523621144
0.045692797664234	6.941923	6.94071115317233	0.04565802919708	6.940577	6.94059392148245	0.045728475163458	6.941036	6.94083086193557
0.045795247883212	6.942251	6.94105331428718	0.045760401459854	6.94092	6.94093748173953	0.045831005376829	6.941374	6.94117159304528
0.04589769810219	6.942574	6.94139063360565	0.045862773722628	6.941259	6.9412761840745	0.0459335355902	6.941708	6.94150749885613
0.046000148321168	6.942892	6.94172317964221	0.045965145985402	6.941594	6.94161009717806	0.046036065803571	6.942037	6.94183864770209
0.046102598540146	6.943206	6.94205101994182	0.046067518248175	6.941923	6.94193928876966	0.046138596016942	6.942361	6.94216510694939
0.046205048759124	6.943516	6.94237422109362	0.046169890510949	6.942248	6.94226382561121	0.046241126230313	6.942681	6.94248694301025
0.046307498978102	6.943821	6.94269284874447	0.046272262773723	6.942568	6.94258377352058	0.046343656443684	6.942996	6.94280422135641
0.04640994919708	6.944121	6.94300696761231	0.046374635036496	6.942884	6.942899197385	0.046446186657055	6.943306	6.94311700653241
0.046512399416058	6.944418	6.94331664149926	0.04647700729927	6.943195	6.94321016117419	0.046548716870426	6.943613	6.94342536216872
0.046614849635037	6.94471	6.94362193330461	0.046579379562044	6.943502	6.94351672795336	0.046651247083797	6.943914	6.94372935099472
0.046717299854015	6.944998	6.94392290503757	0.046681751824818	6.943805	6.94381895989596	0.046753777297168	6.944212	6.94402903485145
0.046819750072993	6.945282	6.94421961782991	0.046784124087591	6.944103	6.94411691829633	0.046856307510538	6.944505	6.94432447470417
0.046922200291971	6.945562	6.94451213194831	0.046886496350365	6.944397	6.94441066358209	0.046958837723909	6.944795	6.94461573065476
0.047024650510949	6.945837	6.94480050680667	0.046988868613139	6.944687	6.94470025532644	0.04706136793728	6.94508	6.944902861954
0.047127100729927	6.946109	6.94508480097813	0.047091240875913	6.944972	6.94498575226021	0.047163898150651	6.945361	6.94518592701354
0.047229550948905	6.946377	6.945365072207	0.047193613138686	6.945254	6.94526721228378	0.047266428364022	6.945638	6.94546498341787
0.047332001167883	6.946642	6.94564137742044	0.04729598540146	6.945532	6.94554469247882	0.047368958577393	6.945911	6.94574008793595
0.047434451386861	6.946902	6.9459137727401	0.047398357664234	6.945806	6.94581824911987	0.047471488790764	6.94618	6.94601129653284
0.04753690160584	6.947159	6.94618231349342	0.047500729927007	6.946076	6.94608793768575	0.047574019004135	6.946446	6.94627866438102
0.047639351824818	6.947412	6.94644705422498	0.047603102189781	6.946342	6.94635381287082	0.047676549217506	6.946707	6.94654224587165
0.047741802043796	6.947661	6.94670804870747	0.047705474452555	6.946604	6.94661592859606	0.047779079430877	6.946965	6.94680209462561
0.047844252262774	6.947907	6.94696534995269	0.047807846715329	6.946863	6.94687433802001	0.047881609644248	6.94722	6.94705826350445
0.047946702481752	6.948149	6.94721901022228	0.047910218978102	6.947118	6.94712909354955	0.047984139857619	6.94747	6.94731080462109
0.04804915270073	6.948388	6.94746908103835	0.048012591240876	6.947369	6.94738024685054	0.04808667007099	6.947717	6.94755976935046
0.048151602919708	6.948624	6.94771561319395	0.04811496350365	6.947617	6.94762784885828	0.048189200284361	6.947961	6.94780520833994
0.048254053138686	6.948856	6.94795865676334	0.048217335766423	6.947862	6.94787194978784	0.048291730497732	6.948201	6.94804717151965
0.048356503357664	6.949085	6.94819826111224	0.048319708029197	6.948102	6.94811259914428	0.048394260711103	6.948438	6.94828570811264
0.048458953576642	6.94931	6.94843447490779	0.048422080291971	6.94834	6.94834984573262	0.048496790924474	6.948671	6.94852086664486
0.048561403795621	6.949533	6.94866734612847	0.048524452554745	6.948574	6.94858373766782	0.048599321137845	6.948902	6.94875269495507
0.048663854014599	6.949752	6.94889692207382	0.048626824817518	6.948805	6.94881432238447	0.048701851351216	6.949128	6.94898124020456
0.048766304233577	6.949968	6.94912324937408	0.048729197080292	6.949032	6.94904164664646	0.048804381564587	6.949352	6.94920654888672
0.048868754452555	6.950181	6.94934637399962	0.048831569343066	6.949257	6.94926575655641	0.048906911777958	6.949573	6.94942866683654
0.048971204671533	6.950391	6.94956634127034	0.04893394160584	6.949478	6.94948669756509	0.049009441991329	6.94979	6.94964763923991
0.049073654890511	6.950598	6.94978319586479	0.049036313868613	6.949696	6.94970451448057	0.0491119722047	6.950004	6.9498635106428
0.049176105109489	6.950802	6.94999698182931	0.049138686131387	6.949911	6.94991925147735	0.049214502418071	6.950215	6.95007632496036
0.049278555328467	6.951003	6.95020774258696	0.049241058394161	6.950123	6.9501309521053	0.049317032631442	6.950424	6.95028612548581
0.049381005547445	6.951201	6.95041552094633	0.049343430656934	6.950332	6.9503396592985	0.049419562844813	6.950629	6.95049295489929
0.049483455766423	6.951396	6.95062035911025	0.049445802919708	6.950538	6.95054541538395	0.049522093058184	6.950831	6.9506968552765
0.049585905985402	6.951589	6.95082229868435	0.049548175182482	6.950741	6.95074826209013	0.049624623271555	6.951031	6.95089786809729
0.04968835620438	6.951779	6.9510213806855	0.049650547445256	6.950941	6.95094824055551	0.049727153484926	6.951227	6.9510960342541
0.049790806423358	6.951966	6.95121764555017	0.049752919708029	6.951138	6.95114539133683	0.049829683698297	6.951421	6.95129139406025
0.049893256642336	6.952151	6.95141113314262	0.049855291970803	6.951333	6.9513397544174	0.049932213911668	6.951612	6.95148398725816
0.049995706861314	6.952332	6.95160188276303	0.049957664233577	6.951525	6.95153136921514	0.050034744125039	6.951801	6.95167385302745
0.050098157080292	6.952512	6.95178993315542	0.05006003649635	6.951714	6.9517202745906	0.05013727433841	6.951987	6.95186102999288
0.05020060729927	6.952688	6.95197532251558	0.050162408759124	6.9519	6.95190650885487	0.050239804551781	6.95217	6.95204555623223
0.050303057518248	6.952863	6.9521580884988	0.050264781021898	6.952084	6.9520901097773	0.050342334765152	6.95235	6.95222746928401
0.050405507737226	6.953034	6.95233826822753	0.050367153284672	6.952265	6.9522711145932	0.050444864978523	6.952528	6.95240680615517
0.050507957956204	6.953203	6.95251589829891	0.050469525547445	6.952444	6.95244956001135	0.050547395191894	6.952704	6.95258360332855
0.050610408175183	6.95337	6.9526910147922	0.050571897810219	6.95262	6.95262548222151	0.050649925405265	6.952876	6.95275789677035
0.050712858394161	6.953535	6.95286365327613	0.050674270072993	6.952793	6.95279891690167	0.050752455618636	6.953047	6.95292972193742
0.050815308613139	6.953697	6.9530338488161	0.050776642335767	6.952965	6.95296989922538	0.050854985832007	6.953215	6.95309911378448
0.050917758832117	6.953857	6.95320163598131	0.05087901459854	6.953133	6.95313846386882	0.050957516045378	6.953381	6.95326610677126
0.051020209051095	6.954014	6.95336704885179	0.050981386861314	6.9533	6.95330464501783	0.051060046258749	6.953544	6.95343073486946
0.051122659270073	6.954169	6.95353012102531	0.051083759124088	6.953464	6.95346847637491	0.05116257647212	6.953705	6.9535930315697
0.051225109489051	6.954322	6.95369088562422	0.051186131386861	6.953625	6.95362999116596	0.051265106685491	6.953864	6.95375302988831
0.051327559708029	6.954473	6.95384937530217	0.051288503649635	6.953785	6.95378922214711	0.051367636898862	6.95402	6.95391076237406
0.051430009927007	6.954622	6.95400562225073	0.051390875912409	6.953942	6.95394620161128	0.051470167112233	6.954175	6.95406626111478
0.051532460145985	6.954769	6.95415965820593	0.051493248175183	6.954097	6.95410096139481	0.051572697325604	6.954327	6.95421955774389
0.051634910364964	6.954913	6.95431151445473	0.051595620437956	6.95425	6.95425353288385	0.051675227538975	6.954477	6.9543706834468
0.051737360583942	6.955056	6.95446122184137	0.05169799270073	6.9544	6.95440394702076	0.051777757752346	6.954624	6.95451966896733
0.05183981080292	6.955196	6.9546088107736	0.051800364963504	6.954549	6.95455223431036	0.051880287965717	6.95477	6.95466654461389
0.051942261021898	6.955334	6.95475431122889	0.051902737226277	6.954695	6.95469842482617	0.051982818179088	6.954914	6.95481134026567
0.052044711240876	6.955471	6.95489775276052	0.052005109489051	6.954839	6.95484254821645	0.052085348392459	6.955055	6.95495408537875
0.052147161459854	6.955605	6.95503916450356	0.052107481751825	6.954982	6.95498463371022	0.052187878605829	6.955195	6.95509480899202
0.052249611678832	6.955738	6.95517857518081	0.052209854014599	6.955122	6.95512471012323	0.0522904088192	6.955333	6.95523353973319
0.05235206189781	6.955868	6.95531601310861	0.052312226277372	6.95526	6.95526280586377	0.052392939032571	6.955468	6.9553703058245
0.052454512116788	6.955997	6.95545150620261	0.052414598540146	6.955396	6.95539894893843	0.052495469245942	6.955602	6.95550513508856
0.052556962335767	6.956124	6.95558508198346	0.05251697080292	6.955531	6.9555331669578	0.052597999459313	6.955734	6.95563805495395
0.052659412554745	6.956249	6.95571676758235	0.052619343065694	6.955663	6.95566548714204	0.052700529672684	6.955864	6.95576909246081
0.052761862773723	6.956373	6.95584658974654	0.052721715328467	6.955794	6.95579593632644	0.052803059886055	6.955992	6.95589827426635
0.052864312992701	6.956494	6.95597457484482	0.052824087591241	6.955922	6.95592454096682	0.052905590099426	6.956118	6.9560256266503
0.052966763211679	6.956614	6.95610074887284	0.052926459854015	6.956049	6.95605132714494	0.053008120312797	6.956243	6.95615117552019
0.053069213430657	6.956732	6.95622513745839	0.053028832116788	6.956175	6.95617632057374	0.053110650526168	6.956365	6.95627494641667
0.053171663649635	6.956849	6.95634776586661	0.053131204379562	6.956298	6.95629954660261	0.053213180739539	6.956487	6.9563969645187
0.053274113868613	6.956964	6.95646865900512	0.053233576642336	6.956419	6.95642103022246	0.05331571095291	6.956606	6.95651725464866
0.053376564087591	6.957077	6.9565878414291	0.05333594890511	6.956539	6.95654079607087	0.053418241166281	6.956723	6.9566358412774
0.053479014306569	6.957189	6.95670533734624	0.053438321167883	6.956658	6.95665886843703	0.053520771379652	6.956839	6.95675274852925
0.053581464525548	6.957299	6.95682117062167	0.053540693430657	6.956774	6.95677527126667	0.053623301593023	6.956954	6.95686800018686
0.053683914744526	6.957407	6.95693536478283	0.053643065693431	6.956889	6.95689002816696	0.053725831806394	6.957066	6.9569816196961
0.053786364963504	6.957514	6.95704794302423	0.053745437956204	6.957002	6.95700316241123	0.053828362019765	6.957177	6.95709363017083
0.053888815182482	6.957619	6.95715892821216	0.053847810218978	6.957114	6.95711469694375	0.053930892233136	6.957287	6.95720405439754
0.05399126540146	6.957723	6.95726834288932	0.053950182481752	6.957224	6.95722465438435	0.054033422446507	6.957395	6.95731291484005
0.054093715620438	6.957825	6.95737620927946	0.054052554744526	6.957333	6.95733305703302	0.054135952659878	6.957501	6.95742023364406
0.054196165839416	6.957926	6.9574825492918	0.054154927007299	6.95744	6.95743992687443	0.054238482873249	6.957606	6.95752603264164
0.054298616058394	6.958026	6.95758738452556	0.054257299270073	6.957545	6.95754528558239	0.05434101308662	6.95771	6.95763033335568
0.054401066277372	6.958124	6.95769073627431	0.054359671532847	6.957649	6.95764915452424	0.054443543299991	6.957812	6.95773315700429
0.05450351649635	6.95822	6.9577926255303	0.054462043795621	6.957752	6.95775155476518	0.054546073513362	6.957912	6.95783452450508
0.054605966715329	6.958316	6.95789307298874	0.054564416058394	6.957853	6.95785250707256	0.054648603726733	6.958011	6.95793445647944
0.054708416934307	6.95841	6.95799209905197	0.054666788321168	6.957952	6.95795203192009	0.054751133940104	6.958109	6.95803297325673
0.054810867153285	6.958502	6.95808972383364	0.054769160583942	6.95805	6.95805014949195	0.054853664153475	6.958205	6.95813009487841
0.054913317372263	6.958593	6.95818596716277	0.054871532846715	6.958147	6.95814687968695	0.054956194366846	6.9583	6.95822584110212
0.055015767591241	6.958683	6.95828084858778	0.054973905109489	6.958243	6.95824224212253	0.055058724580217	6.958394	6.9583202314057
0.055118217810219	6.958772	6.95837438738049	0.055076277372263	6.958337	6.9583362561387	0.055161254793588	6.958486	6.95841328499115
0.055220668029197	6.958859	6.95846660253999	0.055178649635037	6.95843	6.95842894080206	0.055263785006959	6.958577	6.95850502078855
0.055323118248175	6.958946	6.95855751279653	0.05528102189781	6.958521	6.95852031490957	0.05536631522033	6.958667	6.9585954574599
0.055425568467153	6.95903	6.95864713661531	0.055383394160584	6.958611	6.95861039699242	0.055468845433701	6.958755	6.95868461340289
0.055528018686131	6.959114	6.95873549220025	0.055485766423358	6.9587	6.95869920531977	0.055571375647072	6.958842	6.95877250675471
0.05563046890511	6.959197	6.95882259749766	0.055588138686131	6.958788	6.95878675790243	0.055673905860443	6.958928	6.95885915539565
0.055732919124088	6.959278	6.95890847019989	0.055690510948905	6.958874	6.95887307249658	0.055776436073814	6.959013	6.95894457695284
0.055835369343066	6.959358	6.95899312774895	0.055792883211679	6.95896	6.9589581666073	0.055878966287185	6.959096	6.95902878880374
0.055937819562044	6.959437	6.95907658734004	0.055895255474453	6.959044	6.95904205749215	0.055981496500556	6.959178	6.95911180807973
0.056040269781022	6.959515	6.959158865925	0.055997627737226	6.959126	6.95912476216468	0.056084026713927	6.95926	6.95919365166959
0.05614272	6.959592	6.95923998021584	0.0561	6.959208	6.95920629739786	0.056186556927298	6.95934	6.95927433622292
0.056245170218978	6.959668	6.95931994668804	0.056202372262774	6.959288	6.9592866797275	0.056289087140669	6.959418	6.95935387815354
0.056347620437956	6.959742	6.95939878158397	0.056304744525548	6.959368	6.9593659254556	0.05639161735404	6.959496	6.95943229364281
0.056450070656934	6.959816	6.95947650091616	0.056407116788321	6.959446	6.95944405065362	0.056494147567411	6.959573	6.95950959864295
0.056552520875912	6.959888	6.95955312047052	0.056509489051095	6.959523	6.9595210711658	0.056596677780782	6.959648	6.95958580888028
0.056654971094891	6.95996	6.95962865580963	0.056611861313869	6.959599	6.95959700261234	0.056699207994153	6.959723	6.95966093985838
0.056757421313869	6.96003	6.95970312227581	0.056714233576642	6.959674	6.95967186039256	0.056801738207524	6.959796	6.95973500686131
0.056859871532847	6.9601	6.95977653499429	0.056816605839416	6.959748	6.95974565968804	0.056904268420895	6.959869	6.95980802495665
0.056962321751825	6.960168	6.95984890887627	0.05691897810219	6.959821	6.9598184154657	0.057006798634266	6.95994	6.95988000899862
0.057064771970803	6.960236	6.95992025862194	0.057021350364964	6.959893	6.95989014248082	0.057109328847637	6.96001	6.95995097363107
0.057167222189781	6.960302	6.95999059872348	0.057123722627737	6.959963	6.95996085528004	0.057211859061008	6.96008	6.96002093329049
0.057269672408759	6.960368	6.960059943468	0.057226094890511	6.960033	6.96003056820432	0.057314389274379	6.960148	6.96008990220889
0.057372122627737	6.960432	6.96012830694043	0.057328467153285	6.960102	6.96009929539183	0.05741691948775	6.960215	6.96015789441676
0.057474572846715	6.960496	6.96019570302639	0.057430839416059	6.96017	6.96016705078083	0.057519449701121	6.960282	6.9602249237459
0.057577023065694	6.960559	6.96026214541501	0.057533211678832	6.960237	6.9602338481125	0.057621979914491	6.960347	6.9602910038322
0.057679473284672	6.960621	6.96032764760172	0.057635583941606	6.960303	6.96029970093372	0.057724510127862	6.960412	6.96035614811847
0.05778192350365	6.960682	6.96039222289096	0.05773795620438	6.960368	6.9603646225998	0.057827040341233	6.960475	6.96042036985713
0.057884373722628	6.960742	6.96045588439893	0.057840328467153	6.960432	6.96042862627724	0.057929570554604	6.960538	6.96048368211295
0.057986823941606	6.960801	6.9605186450562	0.057942700729927	6.960495	6.96049172494632	0.058032100767975	6.9606	6.96054609776566
0.058089274160584	6.96086	6.9605805176104	0.058045072992701	6.960557	6.96055393140383	0.058134630981346	6.960661	6.96060762951259
0.058191724379562	6.960917	6.96064151462873	0.058147445255475	6.960619	6.96061525826559	0.058237161194717	6.960721	6.96066828987127
0.05829417459854	6.960974	6.96070164850058	0.058249817518248	6.960679	6.96067571796902	0.058339691408088	6.96078	6.96072809118196
0.058396624817518	6.96103	6.96076093144004	0.058352189781022	6.960739	6.96073532277569	0.058442221621459	6.960839	6.96078704561015
0.058499075036496	6.961085	6.96081937548832	0.058454562043796	6.960798	6.96079408477381	0.05854475183483	6.960896	6.96084516514906
0.058601525255475	6.96114	6.96087699251627	0.058556934306569	6.960856	6.96085201588062	0.058647282048201	6.960953	6.96090246162206
0.058703975474453	6.961193	6.96093379422675	0.058659306569343	6.960913	6.96090912784489	0.058749812261572	6.961009	6.96095894668509
0.058806425693431	6.961246	6.96098979215703	0.058761678832117	6.960969	6.96096543224925	0.058852342474943	6.961064	6.961014631829
0.058908875912409	6.961298	6.96104499768109	0.058864051094891	6.961025	6.96102094051255	0.058954872688314	6.961119	6.96106952838195
0.059011326131387	6.96135	6.96109942201199	0.058966423357664	6.96108	6.96107566389217	0.059057402901685	6.961172	6.96112364751163
0.059113776350365	6.9614	6.96115307620412	0.059068795620438	6.961134	6.96112961348633	0.059159933115056	6.961225	6.96117700022762
0.059216226569343	6.96145	6.96120597115541	0.059171167883212	6.961187	6.96118280023631	0.059262463328427	6.961277	6.96122959738356
0.059318676788321	6.961499	6.96125811760962	0.059273540145986	6.961239	6.96123523492868	0.059364993541798	6.961329	6.96128144967939
0.059421127007299	6.961548	6.96130952615844	0.059375912408759	6.961291	6.96128692819749	0.059467523755169	6.961379	6.96133256766352
0.059523577226277	6.961596	6.96136020724371	0.059478284671533	6.961342	6.96133789052644	0.05957005396854	6.961429	6.96138296173499
0.059626027445256	6.961643	6.9614101711595	0.059580656934307	6.961392	6.96138813225096	0.059672584181911	6.961478	6.96143264214557
0.059728477664234	6.961689	6.96145942805421	0.05968302919708	6.961442	6.96143766356037	0.059775114395282	6.961527	6.96148161900183
0.059830927883212	6.961735	6.96150798793263	0.059785401459854	6.961491	6.96148649449989	0.059877644608653	6.961575	6.96152990226724
0.05993337810219	6.96178	6.96155586065799	0.059887773722628	6.961539	6.96153463497272	0.059980174822024	6.961622	6.96157750176414
0.060035828321168	6.961825	6.96160305595395	0.059990145985402	6.961587	6.961582094742	0.060082705035395	6.961668	6.96162442717581
0.060138278540146	6.961869	6.96164958340655	0.060092518248175	6.961633	6.96162888343287	0.060185235248766	6.961714	6.96167068804837
0.060240728759124	6.961912	6.9616954524662	0.060194890510949	6.96168	6.96167501053431	0.060287765462137	6.961759	6.96171629379276
0.060343178978102	6.961954	6.96174067244958	0.060297262773723	6.961725	6.96172048540117	0.060390295675508	6.961804	6.96176125368664
0.06044562919708	6.961996	6.96178525254154	0.060399635036496	6.96177	6.96176531725601	0.060492825888879	6.961848	6.9618055768763
0.060548079416058	6.962038	6.96182920179693	0.06050200729927	6.961814	6.96180951519098	0.06059535610225	6.961891	6.96184927237849
0.060650529635037	6.962079	6.9618725291425	0.060604379562044	6.961858	6.96185308816968	0.060697886315621	6.961934	6.96189234908227
0.060752979854015	6.962119	6.96191524337867	0.060706751824818	6.961901	6.96189604502894	0.060800416528992	6.961976	6.96193481575081
0.060855430072993	6.962158	6.96195735318132	0.060809124087591	6.961943	6.96193839448067	0.060902946742363	6.962017	6.9619766810232
0.060957880291971	6.962198	6.96199886710357	0.060911496350365	6.961985	6.96198014511357	0.061005476955734	6.962058	6.96201795341617
0.061060330510949	6.962236	6.9620397935775	0.061013868613139	6.962026	6.96202130539491	0.061108007169105	6.962098	6.96205864132585
0.061162780729927	6.962274	6.96208014091589	0.061116240875913	6.962067	6.96206188367221	0.061210537382476	6.962138	6.96209875302945
0.061265230948905	6.962312	6.96211991731386	0.061218613138686	6.962107	6.96210188817499	0.061313067595847	6.962177	6.96213829668697
0.061367681167883	6.962348	6.96215913085058	0.06132098540146	6.962147	6.96214132701639	0.061415597809218	6.962216	6.96217728034287
0.061470131386861	6.962385	6.96219778949091	0.061423357664234	6.962185	6.96218020819482	0.061518128022589	6.962254	6.96221571192766
0.06157258160584	6.962421	6.96223590108697	0.061525729927007	6.962224	6.96221853959561	0.06162065823596	6.962291	6.96225359925955
0.061675031824818	6.962456	6.96227347337978	0.061628102189781	6.962262	6.96225632899258	0.061723188449331	6.962328	6.96229095004604
0.061777482043796	6.962491	6.96231051400084	0.061730474452555	6.962299	6.96229358404963	0.061825718662702	6.962365	6.96232777188548
0.061879932262774	6.962525	6.96234703047363	0.061832846715329	6.962336	6.96233031232231	0.061928248876073	6.962401	6.9623640722686
0.061982382481752	6.962559	6.96238303021518	0.061935218978102	6.962372	6.9623665212593	0.062030779089444	6.962436	6.96239985858005
0.06208483270073	6.962592	6.96241852053757	0.062037591240876	6.962408	6.962402218204	0.062133309302815	6.962471	6.96243513809993
0.062187282919708	6.962625	6.9624535086494	0.06213996350365	6.962443	6.96243741039593	0.062235839516186	6.962506	6.96246991800521
0.062289733138686	6.962658	6.96248800165727	0.062242335766423	6.962478	6.96247210497228	0.062338369729557	6.96254	6.96250420537123
0.062392183357664	6.96269	6.96252200656721	0.062344708029197	6.962512	6.9625063089693	0.062440899942928	6.962573	6.96253800717314
0.062494633576642	6.962721	6.96255553028613	0.062447080291971	6.962546	6.96254002932376	0.062543430156299	6.962606	6.96257133028731
0.062597083795621	6.962752	6.96258857962317	0.062549452554745	6.962579	6.96257327287433	0.06264596036967	6.962639	6.96260418149272
0.062699534014599	6.962783	6.96262116129114	0.062651824817518	6.962612	6.96260604636299	0.062748490583041	6.962671	6.96263656747237
0.062801984233577	6.962813	6.96265328190785	0.062754197080292	6.962644	6.96263835643639	0.062851020796412	6.962702	6.96266849481458
0.062904434452555	6.962843	6.96268494799748	0.062856569343066	6.962676	6.96267020964721	0.062953551009783	6.962733	6.96269997001441
0.063006884671533	6.962872	6.96271616599187	0.06295894160584	6.962708	6.96270161245544	0.063056081223153	6.962764	6.96273099947492
0.063109334890511	6.962901	6.96274694223185	0.063061313868613	6.962739	6.96273257122975	0.063158611436524	6.962794	6.96276158950848
0.063211785109489	6.96293	6.96277728296852	0.063163686131387	6.962769	6.96276309224876	0.063261141649895	6.962824	6.9627917463381
0.063314235328467	6.962958	6.96280719436454	0.063266058394161	6.962799	6.96279318170231	0.063363671863266	6.962854	6.96282147609863
0.063416685547445	6.962985	6.96283668249534	0.063368430656934	6.962829	6.9628228456927	0.063466202076637	6.962883	6.96285078483805
0.063519135766423	6.963013	6.96286575335041	0.063470802919708	6.962858	6.96285209023596	0.063568732290008	6.962911	6.96287967851871
0.063621585985402	6.96304	6.96289441283444	0.063573175182482	6.962887	6.96288092126305	0.063671262503379	6.96294	6.96290816301849
0.06372403620438	6.963066	6.96292266676861	0.063675547445256	6.962916	6.96290934462106	0.06377379271675	6.962967	6.96293624413206
0.063826486423358	6.963092	6.9629505208917	0.063777919708029	6.962944	6.96293736607441	0.063876322930121	6.962995	6.96296392757202
0.063928936642336	6.963118	6.96297798086129	0.063880291970803	6.962971	6.96296499130601	0.063978853143492	6.963022	6.96299121897005
0.064031386861314	6.963144	6.96300505225491	0.063982664233577	6.962999	6.96299222591842	0.064081383356863	6.963048	6.9630181238781
0.064133837080292	6.963169	6.96303174057114	0.06408503649635	6.963025	6.96301907543496	0.064183913570234	6.963075	6.96304464776949
0.06423628729927	6.963193	6.96305805123078	0.064187408759124	6.963052	6.96304554530087	0.064286443783605	6.963101	6.96307079604003
0.064338737518248	6.963218	6.96308398957792	0.064289781021898	6.963078	6.96307164088439	0.064388973996976	6.963126	6.96309657400911
0.064441187737226	6.963242	6.96310956088099	0.064392153284672	6.963104	6.96309736747784	0.064491504210347	6.963151	6.96312198692079
0.064543637956204	6.963265	6.96313477033393	0.064494525547445	6.963129	6.96312273029873	0.064594034423718	6.963176	6.96314703994488
0.064646088175183	6.963289	6.96315962305712	0.064596897810219	6.963154	6.96314773449079	0.064696564637089	6.9632	6.96317173817795
0.064748538394161	6.963311	6.96318412409852	0.064699270072993	6.963179	6.96317238512499	0.06479909485046	6.963225	6.96319608664441
0.064850988613139	6.963334	6.96320827843466	0.064801642335767	6.963203	6.96319668720064	0.064901625063831	6.963248	6.96322009029753
0.064953438832117	6.963356	6.96323209097163	0.06490401459854	6.963227	6.96322064564632	0.065004155277202	6.963272	6.96324375402042
0.065055889051095	6.963378	6.9632555665461	0.065006386861314	6.963251	6.96324426532095	0.065106685490573	6.963295	6.96326708262702
0.065158339270073	6.9634	6.96327870992632	0.065108759124088	6.963274	6.96326755101473	0.065209215703944	6.963318	6.96329008086314
0.065260789489051	6.963422	6.96330152581304	0.065211131386861	6.963297	6.96329050745013	0.065311745917315	6.96334	6.96331275340733
0.065363239708029	6.963443	6.9633240188405	0.065313503649635	6.96332	6.96331313928284	0.065414276130686	6.963362	6.96333510487192
0.065465689927007	6.963463	6.96334619357736	0.065415875912409	6.963342	6.96333545110273	0.065516806344057	6.963384	6.96335713980392
0.065568140145985	6.963484	6.96336805452764	0.065518248175183	6.963364	6.96335744743476	0.065619336557428	6.963405	6.96337886268593
0.065670590364964	6.963504	6.96338960613161	0.065620620437956	6.963386	6.96337913273992	0.065721866770799	6.963427	6.96340027793708
0.065773040583942	6.963524	6.96341085276673	0.06572299270073	6.963407	6.96340051141609	0.06582439698417	6.963448	6.96342138991392
0.06587549080292	6.963544	6.96343179874849	0.065825364963504	6.963429	6.96342158779901	0.065926927197541	6.963468	6.9634422029113
0.065977941021898	6.963563	6.96345244833133	0.065927737226277	6.963449	6.96344236616307	0.066029457410912	6.963488	6.96346272116324
0.066080391240876	6.963582	6.96347280570949	0.066030109489051	6.96347	6.96346285072225	0.066131987624283	6.963508	6.96348294884382
0.066182841459854	6.963601	6.96349287501784	0.066132481751825	6.96349	6.96348304563094	0.066234517837654	6.963528	6.963502890068
0.066285291678832	6.963619	6.96351266033276	0.066234854014599	6.96351	6.96350295498477	0.066337048051025	6.963548	6.96352254889244
0.06638774189781	6.963638	6.96353216567292	0.066337226277372	6.96353	6.96352258282147	0.066439578264396	6.963567	6.9635419293164
0.066490192116788	6.963656	6.96355139500016	0.066439598540146	6.963549	6.96354193312168	0.066542108477767	6.963586	6.96356103528246
0.066592642335767	6.963673	6.96357035222024	0.06654197080292	6.963568	6.96356100980975	0.066644638691138	6.963604	6.96357987067739
0.066695092554745	6.963691	6.96358904118362	0.066644343065694	6.963587	6.96357981675455	0.066747168904509	6.963623	6.96359843933291
0.066797542773723	6.963708	6.96360746568634	0.066746715328467	6.963606	6.96359835777021	0.06684969911788	6.963641	6.96361674502648
0.066899992992701	6.963725	6.96362562947066	0.066849087591241	6.963624	6.96361663661698	0.066952229331251	6.963659	6.96363479148206
0.067002443211679	6.963742	6.96364353622591	0.066951459854015	6.963642	6.96363465700189	0.067054759544622	6.963676	6.96365258237089
0.067104893430657	6.963758	6.96366118958923	0.067053832116788	6.96366	6.96365242257959	0.067157289757993	6.963694	6.96367012131218
0.067207343649635	6.963775	6.96367859314627	0.067156204379562	6.963677	6.96366993695304	0.067259819971364	6.963711	6.96368741187392
0.067309793868613	6.963791	6.96369575043195	0.067258576642336	6.963695	6.96368720367424	0.067362350184735	6.963728	6.96370445757358
0.067412244087591	6.963806	6.96371266493115	0.06736094890511	6.963712	6.963704226245	0.067464880398106	6.963744	6.96372126187878
0.067514694306569	6.963822	6.96372934007947	0.067463321167883	6.963728	6.96372100811757	0.067567410611477	6.963761	6.96373782820806
0.067617144525548	6.963837	6.96374577926387	0.067565693430657	6.963745	6.96373755269543	0.067669940824848	6.963777	6.96375415993154
0.067719594744526	6.963852	6.9637619858234	0.067668065693431	6.963761	6.9637538633339	0.067772471038219	6.963793	6.96377026037162
0.067822044963504	6.963867	6.96377796304983	0.067770437956204	6.963777	6.96376994334087	0.06787500125159	6.963808	6.96378613280363
0.067924495182482	6.963882	6.96379371418838	0.067872810218978	6.963793	6.96378579597746	0.067977531464961	6.963824	6.96380178045654
0.06802694540146	6.963897	6.96380924243833	0.067975182481752	6.963809	6.96380142445868	0.068080061678332	6.963839	6.96381720651359
0.068129395620438	6.963911	6.96382455095371	0.068077554744526	6.963824	6.96381683195406	0.068182591891703	6.963854	6.96383241411292
0.068231845839416	6.963925	6.96383964284389	0.068179927007299	6.96384	6.96383202158834	0.068285122105074	6.963869	6.96384740634825
0.068334296058394	6.963939	6.96385452117425	0.068282299270073	6.963855	6.96384699644206	0.068387652318445	6.963884	6.96386218626947
0.068436746277372	6.963953	6.96386918896681	0.068384671532847	6.963869	6.9638617595522	0.068490182531816	6.963898	6.9638767568833
0.06853919649635	6.963966	6.96388364920081	0.068487043795621	6.963884	6.9638763139128	0.068592712745186	6.963912	6.96389112115386
0.068641646715329	6.963979	6.96389790481333	0.068589416058394	6.963898	6.96389066247558	0.068695242958557	6.963926	6.9639052820033
0.068744096934307	6.963993	6.9639119586999	0.068691788321168	6.963912	6.9639048081505	0.068797773171928	6.96394	6.9639192423124
0.068846547153285	6.964005	6.96392581371506	0.068794160583942	6.963926	6.96391875380638	0.068900303385299	6.963954	6.96393300492113
0.068948997372263	6.964018	6.96393947267298	0.068896532846715	6.96394	6.96393250227149	0.06900283359867	6.963967	6.96394657262924
0.069051447591241	6.964031	6.96395293834798	0.068998905109489	6.963954	6.96394605633408	0.069105363812041	6.96398	6.96395994819683
0.069153897810219	6.964043	6.96396621347515	0.069101277372263	6.963967	6.96395941874301	0.069207894025412	6.963993	6.96397313434493
0.069256348029197	6.964055	6.96397930075085	0.069203649635037	6.96398	6.96397259220823	0.069310424238783	6.964006	6.96398613375602
0.069358798248175	6.964067	6.9639922028333	0.06930602189781	6.963993	6.96398557940141	0.069412954452154	6.964019	6.96399894907459
0.069461248467153	6.964079	6.96400492234311	0.069408394160584	6.964006	6.96399838295642	0.069515484665525	6.964031	6.9640115829077
0.069563698686131	6.964091	6.9640174618638	0.069510766423358	6.964019	6.96401100546989	0.069618014878896	6.964044	6.96402403782545
0.06966614890511	6.964103	6.96402982394231	0.069613138686131	6.964031	6.96402344950174	0.069720545092267	6.964056	6.9640363163616
0.069768599124088	6.964114	6.96404201108958	0.069715510948905	6.964044	6.96403571757569	0.069823075305638	6.964068	6.96404842101397
0.069871049343066	6.964125	6.96405402578099	0.069817883211679	6.964056	6.96404781217978	0.069925605519009	6.96408	6.96406035424504
0.069973499562044	6.964136	6.9640658704569	0.069920255474453	6.964068	6.96405973576685	0.07002813573238	6.964091	6.96407211848242
0.070075949781022	6.964147	6.96407754752314	0.070022627737226	6.964079	6.96407149075509	0.070130665945751	6.964103	6.96408371611933
0.0701784	6.964158	6.96408905935149	0.070125	6.964091	6.96408307952846	0.070233196159122	6.964114	6.96409514951509
0.070280850218978	6.964168	6.96410040828017	0.070227372262774	6.964102	6.96409450443724	0.070335726372493	6.964125	6.96410642099562
0.070383300437956	6.964179	6.96411159661432	0.070329744525548	6.964114	6.96410576779846	0.070438256585864	6.964136	6.96411753285391
0.070485750656934	6.964189	6.96412262662645	0.070432116788321	6.964125	6.96411687189639	0.070540786799235	6.964147	6.96412848735046
0.070588200875912	6.964199	6.96413350055691	0.070534489051095	6.964136	6.96412781898302	0.070643317012606	6.964158	6.96413928671376
0.070690651094891	6.964209	6.96414422061436	0.070636861313869	6.964147	6.96413861127846	0.070745847225977	6.964168	6.96414993314075
0.070793101313869	6.964219	6.96415478897621	0.070739233576642	6.964157	6.96414925097147	0.070848377439348	6.964179	6.96416042879726
0.070895551532847	6.964229	6.96416520778904	0.070841605839416	6.964168	6.96415974021982	0.070950907652719	6.964189	6.96417077581843
0.070998001751825	6.964238	6.96417547916906	0.07094397810219	6.964178	6.9641700811508	0.07105343786609	6.964199	6.96418097630918
0.071100451970803	6.964248	6.96418560520254	0.071046350364964	6.964188	6.9641802758616	0.071155968079461	6.964209	6.96419103234462
0.071202902189781	6.964257	6.96419558794623	0.071148722627737	6.964198	6.96419032641978	0.071258498292832	6.964219	6.96420094597047
0.071305352408759	6.964266	6.96420542942777	0.071251094890511	6.964208	6.96420023486364	0.071361028506203	6.964228	6.96421071920347
0.071407802627737	6.964275	6.96421513164611	0.071353467153285	6.964218	6.96421000320267	0.071463558719574	6.964238	6.96422035403181
0.071510252846715	6.964284	6.9642246965719	0.071455839416059	6.964228	6.96421963341794	0.071566088932945	6.964247	6.96422985241553
0.071612703065694	6.964293	6.96423412614794	0.071558211678832	6.964237	6.96422912746252	0.071668619146316	6.964256	6.96423921628689
0.071715153284672	6.964301	6.96424342228949	0.071660583941606	6.964247	6.96423848726185	0.071771149359687	6.964266	6.96424844755082
0.07181760350365	6.96431	6.96425258688475	0.07176295620438	6.964256	6.96424771471415	0.071873679573058	6.964275	6.96425754808523
0.071920053722628	6.964318	6.96426162179518	0.071865328467153	6.964265	6.9642568116908	0.071976209786429	6.964283	6.96426651974148
0.072022503941606	6.964327	6.9642705288559	0.071967700729927	6.964274	6.96426578003672	0.0720787399998	6.964292	6.96427536434469
0.072124954160584	6.964335	6.96427930987606	0.072070072992701	6.964283	6.96427462157074	0.072181270213171	6.964301	6.96428408369412
0.072227404379562	6.964343	6.96428796663922	0.072172445255475	6.964292	6.96428333808598	0.072283800426542	6.964309	6.96429267956358
0.07232985459854	6.964351	6.9642965009037	0.072274817518248	6.9643	6.96429193135019	0.072386330639913	6.964318	6.96430115370173
0.072432304817518	6.964359	6.96430491440292	0.072377189781022	6.964309	6.96430040310613	0.072488860853284	6.964326	6.9643095078325
0.072534755036496	6.964366	6.9643132088458	0.072479562043796	6.964317	6.96430875507193	0.072591391066655	6.964334	6.96431774365537
0.072637205255475	6.964374	6.96432138591705	0.072581934306569	6.964325	6.96431698894141	0.072693921280026	6.964342	6.96432586284578
0.072739655474453	6.964381	6.96432944727756	0.072684306569343	6.964333	6.96432510638445	0.072796451493397	6.96435	6.96433386705542
0.072842105693431	6.964389	6.96433739456471	0.072786678832117	6.964341	6.9643331090473	0.072898981706768	6.964358	6.96434175791262
0.072944555912409	6.964396	6.96434522939271	0.072889051094891	6.964349	6.96434099855296	0.073001511920139	6.964365	6.96434953702262
0.073047006131387	6.964403	6.96435295335292	0.072991423357664	6.964357	6.96434877650145	0.07310404213351	6.964373	6.96435720596794
0.073149456350365	6.96441	6.9643605680142	0.073093795620438	6.964365	6.9643564444702	0.073206572346881	6.964381	6.96436476630869
0.073251906569343	6.964417	6.9643680749232	0.073196167883212	6.964372	6.96436400401431	0.073309102560252	6.964388	6.96437221958289
0.073354356788321	6.964424	6.96437547560468	0.073298540145985	6.96438	6.9643714566669	0.073411632773623	6.964395	6.96437956730677
0.073456807007299	6.964431	6.96438277156182	0.073400912408759	6.964387	6.96437880393941	0.073514162986994	6.964402	6.96438681097509
0.073559257226277	6.964438	6.96438996427655	0.073503284671533	6.964394	6.9643860473219	0.073616693200365	6.964409	6.96439395206145
0.073661707445256	6.964444	6.9643970552098	0.073605656934307	6.964402	6.96439318828338	0.073719223413736	6.964416	6.96440099201857
0.073764157664234	6.964451	6.96440404580185	0.07370802919708	6.964409	6.96440022827207	0.073821753627107	6.964423	6.9644079322786
0.073866607883212	6.964457	6.96441093747259	0.073810401459854	6.964416	6.96440716871572	0.073924283840477	6.96443	6.96441477425341
0.07396905810219	6.964463	6.96441773162183	0.073912773722628	6.964422	6.96441401102189	0.074026814053848	6.964437	6.96442151933489
0.074071508321168	6.96447	6.96442442962954	0.074015145985402	6.964429	6.96442075657825	0.074129344267219	6.964443	6.96442816889519
0.074173958540146	6.964476	6.9644310328562	0.074117518248175	6.964436	6.96442740675282	0.07423187448059	6.96445	6.96443472428705
0.074276408759124	6.964482	6.96443754264302	0.074219890510949	6.964442	6.96443396289431	0.074334404693961	6.964456	6.96444118684404
0.074378858978102	6.964488	6.96444396031223	0.074322262773723	6.964449	6.96444042633233	0.074436934907332	6.964462	6.96444755788086
0.07448130919708	6.964494	6.96445028716735	0.074424635036496	6.964455	6.9644467983777	0.074539465120703	6.964469	6.96445383869358
0.074583759416058	6.964499	6.96445652449346	0.07452700729927	6.964462	6.96445308032272	0.074641995334074	6.964475	6.96446003055991
0.074686209635037	6.964505	6.96446267355745	0.074629379562044	6.964468	6.96445927344139	0.074744525547445	6.964481	6.96446613473948
0.074788659854015	6.964511	6.96446873560829	0.074731751824818	6.964474	6.96446537898972	0.074847055760816	6.964487	6.96447215247408
0.074891110072993	6.964516	6.96447471187726	0.074834124087591	6.96448	6.96447139820595	0.074949585974187	6.964492	6.9644780849879
0.074993560291971	6.964522	6.96448060357824	0.074936496350365	6.964486	6.9644773323108	0.075052116187558	6.964498	6.96448393348781
0.075096010510949	6.964527	6.96448641190792	0.075038868613139	6.964492	6.96448318250774	0.075154646400929	6.964504	6.96448969916357
0.075198460729927	6.964532	6.96449213804605	0.075141240875913	6.964497	6.96448894998324	0.0752571766143	6.96451	6.96449538318812
0.075300910948905	6.964538	6.9644977831557	0.075243613138686	6.964503	6.96449463590696	0.075359706827671	6.964515	6.96450098671776
0.075403361167883	6.964543	6.96450334838347	0.07534598540146	6.964509	6.96450024143204	0.075462237041042	6.964521	6.96450651089244
0.075505811386861	6.964548	6.96450883485973	0.075448357664234	6.964514	6.96450576769532	0.075564767254413	6.964526	6.96451195683593
0.07560826160584	6.964553	6.96451424369888	0.075550729927007	6.96452	6.96451121581756	0.075667297467784	6.964531	6.96451732565613
0.075710711824818	6.964558	6.96451957599953	0.075653102189781	6.964525	6.96451658690365	0.075769827681155	6.964536	6.96452261844523
0.075813162043796	6.964563	6.96452483284474	0.075755474452555	6.96453	6.9645218820429	0.075872357894526	6.964542	6.96452783627993
0.075915612262774	6.964568	6.96453001530226	0.075857846715329	6.964536	6.96452710230918	0.075974888107897	6.964547	6.96453298022173
0.076018062481752	6.964572	6.96453512442473	0.075960218978102	6.964541	6.96453224876119	0.076077418321268	6.964552	6.96453805131706
0.07612051270073	6.964577	6.96454016124987	0.076062591240876	6.964546	6.96453732244266	0.076179948534639	6.964557	6.96454305059755
0.076222962919708	6.964582	6.96454512680074	0.07616496350365	6.964551	6.96454232438257	0.07628247874801	6.964562	6.9645479790802
0.076325413138686	6.964586	6.96455002208592	0.076267335766423	6.964556	6.96454725559533	0.076385008961381	6.964566	6.96455283776763
0.076427863357664	6.964591	6.96455484809971	0.076369708029197	6.964561	6.96455211708102	0.076487539174752	6.964571	6.96455762764825
0.076530313576642	6.964595	6.96455960582235	0.076472080291971	6.964566	6.96455690982559	0.076590069388123	6.964576	6.96456234969648
0.076632763795621	6.964599	6.96456429622019	0.076574452554745	6.96457	6.96456163480102	0.076692599601494	6.96458	6.96456700487294
0.076735214014599	6.964604	6.96456892024593	0.076676824817518	6.964575	6.96456629296557	0.076795129814865	6.964585	6.96457159412462
0.076837664233577	6.964608	6.96457347883878	0.076779197080292	6.96458	6.96457088526394	0.076897660028236	6.964589	6.96457611838514
0.076940114452555	6.964612	6.96457797292465	0.076881569343066	6.964584	6.96457541262747	0.077000190241607	6.964594	6.96458057857487
0.077042564671533	6.964616	6.96458240341636	0.07698394160584	6.964589	6.96457987597433	0.077102720454978	6.964598	6.96458497560116
0.077145014890511	6.96462	6.9645867712138	0.077086313868613	6.964593	6.96458427620973	0.077205250668349	6.964602	6.9645893103585
0.077247465109489	6.964624	6.96459107720413	0.077188686131387	6.964597	6.96458861422606	0.07730778088172	6.964607	6.96459358372872
0.077349915328467	6.964628	6.96459532226198	0.077291058394161	6.964602	6.96459289090307	0.077410311095091	6.964611	6.96459779658117
0.077452365547445	6.964632	6.96459950724956	0.077393430656934	6.964606	6.96459710710812	0.077512841308462	6.964615	6.96460194977287
0.077554815766423	6.964636	6.96460363301692	0.077495802919708	6.96461	6.96460126369627	0.077615371521833	6.964619	6.96460604414871
0.077657265985402	6.964639	6.96460770040205	0.077598175182482	6.964614	6.96460536151051	0.077717901735204	6.964623	6.96461008054162
0.07775971620438	6.964643	6.96461171023111	0.077700547445256	6.964618	6.96460940138188	0.077820431948575	6.964627	6.96461405977273
0.077862166423358	6.964647	6.96461566331854	0.077802919708029	6.964622	6.9646133841297	0.077922962161946	6.964631	6.96461798265154
0.077964616642336	6.96465	6.96461956046728	0.077905291970803	6.964626	6.9646173105617	0.078025492375317	6.964634	6.9646218499761
0.078067066861314	6.964654	6.9646234024689	0.078007664233577	6.96463	6.96462118147417	0.078128022588688	6.964638	6.96462566253314
0.078169517080292	6.964657	6.96462719010375	0.07811003649635	6.964634	6.96462499765216	0.078230552802059	6.964642	6.96462942109825
0.07827196729927	6.964661	6.96463092414118	0.078212408759124	6.964638	6.96462875986961	0.07833308301543	6.964646	6.96463312643605
0.078374417518248	6.964664	6.9646346053396	0.078314781021898	6.964641	6.96463246888952	0.078435613228801	6.964649	6.96463677930033
0.078476867737226	6.964668	6.96463823444674	0.078417153284672	6.964645	6.9646361254641	0.078538143442172	6.964653	6.96464038043418
0.078579317956204	6.964671	6.96464181219971	0.078519525547445	6.964649	6.96463973033492	0.078640673655543	6.964656	6.9646439305702
0.078681768175183	6.964674	6.9646453393252	0.078621897810219	6.964652	6.96464328423308	0.078743203868914	6.96466	6.96464743043061
0.078784218394161	6.964677	6.96464881653964	0.078724270072993	6.964656	6.96464678787932	0.078845734082285	6.964663	6.96465088072737
0.078886668613139	6.964681	6.96465224454929	0.078826642335767	6.964659	6.9646502419842	0.078948264295656	6.964666	6.96465428216239
0.078989118832117	6.964684	6.96465562405042	0.07892901459854	6.964662	6.96465364724824	0.079050794509027	6.96467	6.96465763542764
0.079091569051095	6.964687	6.96465895572948	0.079031386861314	6.964666	6.96465700436204	0.079153324722398	6.964673	6.96466094120528
0.079194019270073	6.96469	6.96466224026316	0.079133759124088	6.964669	6.96466031400644	0.079255854935769	6.964676	6.9646642001678
0.079296469489051	6.964693	6.96466547831861	0.079236131386861	6.964672	6.96466357685266	0.079358385149139	6.964679	6.96466741297818
0.079398919708029	6.964696	6.96466867055352	0.079338503649635	6.964676	6.96466679356242	0.07946091536251	6.964683	6.96467058029001
0.079501369927007	6.964699	6.96467181761629	0.079440875912409	6.964679	6.96466996478808	0.079563445575881	6.964686	6.96467370274763
0.079603820145985	6.964701	6.96467492014612	0.079543248175183	6.964682	6.9646730911728	0.079665975789252	6.964689	6.96467678098623
0.079706270364964	6.964704	6.96467797877319	0.079645620437956	6.964685	6.96467617335061	0.079768506002623	6.964692	6.96467981563204
0.079808720583942	6.964707	6.96468099411874	0.07974799270073	6.964688	6.96467921194661	0.079871036215994	6.964695	6.9646828073024
0.07991117080292	6.96471	6.96468396679525	0.079850364963504	6.964691	6.96468220757703	0.079973566429365	6.964698	6.9646857566059
0.080013621021898	6.964713	6.96468689740649	0.079952737226277	6.964694	6.96468516084941	0.080076096642736	6.9647	6.96468866414254
0.080116071240876	6.964715	6.96468978654774	0.080055109489051	6.964697	6.96468807236269	0.080178626856107	6.964703	6.96469153050379
0.080218521459854	6.964718	6.9646926348058	0.080157481751825	6.9647	6.96469094270733	0.080281157069478	6.964706	6.96469435627277
0.080320971678832	6.96472	6.9646954427592	0.080259854014599	6.964703	6.96469377246547	0.080383687282849	6.964709	6.96469714202433
0.08042342189781	6.964723	6.96469821097829	0.080362226277372	6.964705	6.96469656221099	0.08048621749622	6.964712	6.96469988832517
0.080525872116788	6.964725	6.96470094002532	0.080464598540146	6.964708	6.96469931250966	0.080588747709591	6.964714	6.96470259573399
0.080628322335767	6.964728	6.9647036304546	0.08056697080292	6.964711	6.96470202391927	0.080691277922962	6.964717	6.96470526480156
0.080730772554745	6.96473	6.9647062828126	0.080669343065694	6.964714	6.9647046969897	0.080793808136333	6.964719	6.96470789607085
0.080833222773723	6.964733	6.96470889763806	0.080771715328467	6.964716	6.96470733226307	0.080896338349704	6.964722	6.96471049007714
0.080935672992701	6.964735	6.96471147546208	0.080874087591241	6.964719	6.96470993027382	0.080998868563075	6.964724	6.96471304734815
0.081038123211679	6.964738	6.96471401680825	0.080976459854015	6.964721	6.96471249154885	0.081101398776446	6.964727	6.96471556840409
0.081140573430657	6.96474	6.96471652219277	0.081078832116788	6.964724	6.9647150166076	0.081203928989817	6.964729	6.96471805375784
0.081243023649635	6.964742	6.96471899212451	0.081181204379562	6.964726	6.96471750596216	0.081306459203188	6.964732	6.96472050391499
0.081345473868613	6.964744	6.96472142710514	0.081283576642336	6.964729	6.96471996011739	0.081408989416559	6.964734	6.96472291937398
0.081447924087591	6.964747	6.96472382762926	0.08138594890511	6.964731	6.964722379571	0.08151151962993	6.964737	6.9647253006262
0.081550374306569	6.964749	6.96472619418444	0.081488321167883	6.964734	6.96472476481368	0.081614049843301	6.964739	6.96472764815607
0.081652824525548	6.964751	6.96472852725136	0.081590693430657	6.964736	6.96472711632916	0.081716580056672	6.964741	6.96472996244115
0.081755274744526	6.964753	6.96473082730391	0.081693065693431	6.964738	6.96472943459435	0.081819110270043	6.964743	6.96473224395224
0.081857724963504	6.964755	6.96473309480926	0.081795437956204	6.964741	6.9647317200794	0.081921640483414	6.964746	6.96473449315348
0.081960175182482	6.964757	6.96473533022797	0.081897810218978	6.964743	6.96473397324783	0.082024170696785	6.964748	6.96473671050241
0.08206262540146	6.964759	6.96473753401408	0.082000182481752	6.964745	6.96473619455658	0.082126700910156	6.96475	6.96473889645013
0.082165075620438	6.964761	6.96473970661523	0.082102554744526	6.964747	6.96473838445615	0.082229231123527	6.964752	6.96474105144132
0.082267525839416	6.964763	6.96474184847269	0.082204927007299	6.96475	6.96474054339066	0.082331761336898	6.964754	6.96474317591438
0.082369976058394	6.964765	6.96474396002152	0.082307299270073	6.964752	6.96474267179797	0.082434291550269	6.964756	6.96474527030149
0.082472426277372	6.964767	6.96474604169058	0.082409671532847	6.964754	6.96474477010972	0.08253682176364	6.964758	6.96474733502872
0.08257487649635	6.964769	6.96474809390271	0.082512043795621	6.964756	6.96474683875146	0.082639351977011	6.96476	6.9647493705161
0.082677326715329	6.964771	6.96475011707474	0.082614416058394	6.964758	6.96474887814272	0.082741882190382	6.964762	6.96475137717771
0.082779776934307	6.964773	6.9647521116176	0.082716788321168	6.96476	6.96475088869711	0.082844412403753	6.964764	6.96475335542178
0.082882227153285	6.964774	6.96475407793642	0.082819160583942	6.964762	6.96475287082237	0.082946942617124	6.964766	6.96475530565074
0.082984677372263	6.964776	6.96475601643058	0.082921532846715	6.964764	6.9647548249205	0.083049472830495	6.964768	6.96475722826132
0.083087127591241	6.964778	6.96475792749381	0.083023905109489	6.964766	6.96475675138778	0.083152003043866	6.96477	6.96475912364466
0.083189577810219	6.96478	6.9647598115143	0.083126277372263	6.964768	6.96475865061494	0.083254533257237	6.964772	6.96476099218632
0.083292028029197	6.964781	6.96476166887469	0.083228649635037	6.96477	6.96476052298712	0.083357063470608	6.964774	6.96476283426644
0.083394478248175	6.964783	6.96476349995226	0.08333102189781	6.964771	6.96476236888408	0.083459593683979	6.964775	6.96476465025975
0.083496928467153	6.964785	6.96476530511892	0.083433394160584	6.964773	6.96476418868015	0.08356212389735	6.964777	6.96476644053568
0.083599378686131	6.964786	6.96476708474133	0.083535766423358	6.964775	6.96476598274441	0.083664654110721	6.964779	6.96476820545843
0.08370182890511	6.964788	6.96476883918096	0.083638138686131	6.964777	6.96476775144071	0.083767184324092	6.964781	6.96476994538705
0.083804279124088	6.964789	6.96477056879415	0.083740510948905	6.964779	6.96476949512774	0.083869714537463	6.964782	6.96477166067548
0.083906729343066	6.964791	6.96477227393221	0.083842883211679	6.96478	6.96477121415914	0.083972244750834	6.964784	6.96477335167268
0.084009179562044	6.964793	6.9647739549415	0.083945255474453	6.964782	6.96477290888353	0.084074774964205	6.964786	6.96477501872264
0.084111629781022	6.964794	6.96477561216344	0.084047627737226	6.964784	6.96477457964461	0.084177305177576	6.964787	6.9647766621645
0.08421408	6.964796	6.96477724593463	0.08415	6.964785	6.96477622678123	0.084279835390947	6.964789	6.96477828233259
0.084316530218978	6.964797	6.96477885658693	0.084252372262774	6.964787	6.96477785062743	0.084382365604318	6.96479	6.9647798795565
0.084418980437956	6.964799	6.96478044444747	0.084354744525548	6.964788	6.96477945151254	0.084484895817689	6.964792	6.96478145416116
0.084521430656934	6.9648	6.96478200983879	0.084457116788321	6.96479	6.96478102976122	0.08458742603106	6.964794	6.96478300646689
0.084623880875912	6.964801	6.96478355307882	0.084559489051095	6.964792	6.96478258569356	0.084689956244431	6.964795	6.96478453678948
0.084726331094891	6.964803	6.96478507448103	0.084661861313869	6.964793	6.9647841196251	0.084792486457802	6.964797	6.96478604544024
0.084828781313869	6.964804	6.96478657435443	0.084764233576642	6.964795	6.96478563186694	0.084895016671172	6.964798	6.9647875327261
0.084931231532847	6.964806	6.96478805300368	0.084866605839416	6.964796	6.96478712272576	0.084997546884543	6.964799	6.96478899894959
0.085033681751825	6.964807	6.9647895107291	0.08496897810219	6.964798	6.96478859250393	0.085100077097914	6.964801	6.96479044440901
0.085136131970803	6.964808	6.96479094782678	0.085071350364964	6.964799	6.96479004149952	0.085202607311285	6.964802	6.96479186939841
0.085238582189781	6.964809	6.96479236458862	0.085173722627737	6.964801	6.96479147000639	0.085305137524656	6.964804	6.96479327420767
0.085341032408759	6.964811	6.96479376130238	0.085276094890511	6.964802	6.96479287831426	0.085407667738027	6.964805	6.96479465912258
0.085443482627737	6.964812	6.96479513825175	0.085378467153285	6.964803	6.96479426670873	0.085510197951398	6.964806	6.96479602442487
0.085545932846715	6.964813	6.96479649571642	0.085480839416058	6.964805	6.96479563547139	0.085612728164769	6.964808	6.96479737039229
0.085648383065694	6.964814	6.9647978339721	0.085583211678832	6.964806	6.96479698487982	0.08571525837814	6.964809	6.96479869729865
0.085750833284672	6.964816	6.96479915329062	0.085685583941606	6.964807	6.96479831520769	0.085817788591511	6.96481	6.96480000541389
0.08585328350365	6.964817	6.96480045393995	0.08578795620438	6.964809	6.9647996267248	0.085920318804882	6.964812	6.96480129500412
0.085955733722628	6.964818	6.96480173618426	0.085890328467153	6.96481	6.96480091969713	0.086022849018253	6.964813	6.96480256633168
0.086058183941606	6.964819	6.964803000284	0.085992700729927	6.964811	6.96480219438691	0.086125379231624	6.964814	6.96480381965521
0.086160634160584	6.96482	6.96480424649593	0.086095072992701	6.964813	6.96480345105265	0.086227909444995	6.964815	6.96480505522966
0.086263084379562	6.964821	6.96480547507317	0.086197445255475	6.964814	6.96480468994921	0.086330439658366	6.964816	6.96480627330639
0.08636553459854	6.964823	6.96480668626526	0.086299817518248	6.964815	6.96480591132784	0.086432969871737	6.964818	6.96480747413321
0.086467984817518	6.964824	6.96480788031822	0.086402189781022	6.964816	6.96480711543624	0.086535500085108	6.964819	6.96480865795439
0.086570435036496	6.964825	6.96480905747457	0.086504562043796	6.964817	6.96480830251863	0.086638030298479	6.96482	6.96480982501077
0.086672885255475	6.964826	6.96481021797341	0.086606934306569	6.964819	6.96480947281573	0.08674056051185	6.964821	6.96481097553975
0.086775335474453	6.964827	6.96481136205046	0.086709306569343	6.96482	6.9648106265649	0.086843090725221	6.964822	6.9648121097754
0.086877785693431	6.964828	6.96481248993809	0.086811678832117	6.964821	6.96481176400012	0.086945620938592	6.964823	6.96481322794845
0.086980235912409	6.964829	6.9648136018654	0.086914051094891	6.964822	6.96481288535208	0.087048151151963	6.964824	6.96481433028638
0.087082686131387	6.96483	6.96481469805823	0.087016423357664	6.964823	6.96481399084818	0.087150681365334	6.964825	6.96481541701343
0.087185136350365	6.964831	6.96481577873924	0.087118795620438	6.964824	6.96481508071263	0.087253211578705	6.964827	6.96481648835068
0.087287586569343	6.964832	6.96481684412793	0.087221167883212	6.964825	6.96481615516646	0.087355741792076	6.964828	6.96481754451608
0.087390036788321	6.964833	6.96481789444069	0.087323540145986	6.964826	6.96481721442757	0.087458272005447	6.964829	6.96481858572449
0.087492487007299	6.964834	6.96481892989086	0.087425912408759	6.964827	6.96481825871079	0.087560802218818	6.96483	6.96481961218771
0.087594937226277	6.964835	6.96481995068875	0.087528284671533	6.964828	6.96481928822791	0.087663332432189	6.964831	6.96482062411457
0.087697387445256	6.964836	6.96482095704171	0.087630656934307	6.964829	6.96482030318771	0.08776586264556	6.964832	6.96482162171092
0.087799837664234	6.964837	6.96482194915413	0.08773302919708	6.96483	6.96482130379604	0.087868392858931	6.964833	6.9648226051797
0.087902287883212	6.964837	6.96482292722754	0.087835401459854	6.964831	6.96482229025583	0.087970923072302	6.964834	6.96482357472099
0.08800473810219	6.964838	6.96482389146058	0.087937773722628	6.964832	6.96482326276712	0.088073453285673	6.964834	6.96482453053202
0.088107188321168	6.964839	6.96482484204912	0.088040145985402	6.964833	6.96482422152717	0.088175983499044	6.964835	6.96482547280723
0.088209638540146	6.96484	6.96482577918623	0.088142518248175	6.964834	6.9648251667304	0.088278513712415	6.964836	6.96482640173831
0.088312088759124	6.964841	6.96482670306225	0.088244890510949	6.964835	6.96482609856852	0.088381043925786	6.964837	6.96482731751424
0.088414538978102	6.964842	6.96482761386484	0.088347262773723	6.964836	6.96482701723049	0.088483574139157	6.964838	6.96482822032131
0.08851698919708	6.964843	6.964828511779	0.088449635036496	6.964837	6.96482792290264	0.088586104352528	6.964839	6.96482911034319
0.088619439416058	6.964843	6.9648293969871	0.08855200729927	6.964838	6.96482881576864	0.088688634565899	6.96484	6.96482998776093
0.088721889635037	6.964844	6.96483026966895	0.088654379562044	6.964839	6.96482969600956	0.08879116477927	6.964841	6.96483085275302
0.088824339854015	6.964845	6.9648311300018	0.088756751824818	6.96484	6.96483056380392	0.088893694992641	6.964842	6.96483170549544
0.088926790072993	6.964846	6.96483197816039	0.088859124087591	6.964841	6.96483141932772	0.088996225206012	6.964842	6.96483254616166
0.089029240291971	6.964846	6.964832814317	0.088961496350365	6.964841	6.96483226275447	0.089098755419383	6.964843	6.9648333749227
0.089131690510949	6.964847	6.96483363864146	0.089063868613139	6.964842	6.9648330942552	0.089201285632754	6.964844	6.96483419194715
0.089234140729927	6.964848	6.96483445130121	0.089166240875913	6.964843	6.96483391399857	0.089303815846125	6.964845	6.96483499740122
0.089336590948905	6.964849	6.96483525246131	0.089268613138686	6.964844	6.96483472215081	0.089406346059496	6.964846	6.96483579144877
0.089439041167883	6.964849	6.96483604228448	0.08937098540146	6.964845	6.96483551887582	0.089508876272867	6.964846	6.96483657425134
0.089541491386861	6.96485	6.96483682093116	0.089473357664234	6.964845	6.96483630433519	0.089611406486238	6.964847	6.96483734596816
0.089643941605839	6.964851	6.96483758855949	0.089575729927007	6.964846	6.96483707868821	0.089713936699609	6.964848	6.96483810675624
0.089746391824818	6.964852	6.9648383453254	0.089678102189781	6.964847	6.96483784209192	0.08981646691298	6.964849	6.96483885677033
0.089848842043796	6.964852	6.96483909138259	0.089780474452555	6.964848	6.96483859470115	0.089918997126351	6.964849	6.96483959616303
0.089951292262774	6.964853	6.96483982688259	0.089882846715329	6.964848	6.96483933666852	0.090021527339722	6.96485	6.96484032508473
0.090053742481752	6.964854	6.96484055197481	0.089985218978102	6.964849	6.96484006814452	0.090124057553093	6.964851	6.96484104368374
0.09015619270073	6.964854	6.96484126680651	0.090087591240876	6.96485	6.96484078927748	0.090226587766463	6.964851	6.96484175210623
0.090258642919708	6.964855	6.96484197152289	0.09018996350365	6.964851	6.96484150021367	0.090329117979834	6.964852	6.96484245049632
0.090361093138686	6.964855	6.96484266626708	0.090292335766423	6.964851	6.96484220109727	0.090431648193205	6.964853	6.96484313899609
0.090463543357664	6.964856	6.9648433511802	0.090394708029197	6.964852	6.9648428920704	0.090534178406576	6.964853	6.9648438177456
0.090565993576642	6.964857	6.96484402640137	0.090497080291971	6.964853	6.96484357327322	0.090636708619947	6.964854	6.96484448688292
0.090668443795621	6.964857	6.96484469206774	0.090599452554745	6.964853	6.96484424484387	0.090739238833318	6.964855	6.96484514654419
0.090770894014599	6.964858	6.9648453483145	0.090701824817518	6.964854	6.96484490691855	0.090841769046689	6.964855	6.9648457968636
0.090873344233577	6.964858	6.96484599527495	0.090804197080292	6.964855	6.96484555963153	0.09094429926006	6.964856	6.96484643797344
0.090975794452555	6.964859	6.9648466330805	0.090906569343066	6.964855	6.96484620311518	0.091046829473431	6.964857	6.96484707000413
0.091078244671533	6.96486	6.9648472618607	0.09100894160584	6.964856	6.96484683750002	0.091149359686802	6.964857	6.96484769308426
0.091180694890511	6.96486	6.96484788174326	0.091111313868613	6.964857	6.96484746291469	0.091251889900173	6.964858	6.96484830734057
0.091283145109489	6.964861	6.96484849285409	0.091213686131387	6.964857	6.96484807948603	0.091354420113544	6.964858	6.96484891289803
0.091385595328467	6.964861	6.96484909531732	0.091316058394161	6.964858	6.96484868733908	0.091456950326915	6.964859	6.96484950987982
0.091488045547445	6.964862	6.96484968925531	0.091418430656934	6.964858	6.96484928659713	0.091559480540286	6.96486	6.96485009840739
0.091590495766423	6.964862	6.9648502747887	0.091520802919708	6.964859	6.96484987738171	0.091662010753657	6.96486	6.96485067860047
0.091692945985402	6.964863	6.96485085203642	0.091623175182482	6.96486	6.96485045981262	0.091764540967028	6.964861	6.96485125057708
0.09179539620438	6.964863	6.96485142111572	0.091725547445256	6.96486	6.964851034008	0.091867071180399	6.964861	6.96485181445359
0.091897846423358	6.964864	6.96485198214218	0.091827919708029	6.964861	6.96485160008428	0.09196960139377	6.964862	6.9648523703447
0.092000296642336	6.964864	6.96485253522977	0.091930291970803	6.964861	6.96485215815628	0.092072131607141	6.964862	6.9648529183635
0.092102746861314	6.964865	6.96485308049082	0.092032664233577	6.964862	6.96485270833717	0.092174661820512	6.964863	6.96485345862148
0.092205197080292	6.964865	6.96485361803607	0.09213503649635	6.964862	6.96485325073854	0.092277192033883	6.964863	6.96485399122854
0.09230764729927	6.964866	6.96485414797472	0.092237408759124	6.964863	6.96485378547038	0.092379722247254	6.964864	6.96485451629302
0.092410097518248	6.964866	6.96485467041441	0.092339781021898	6.964863	6.96485431264115	0.092482252460625	6.964864	6.96485503392175
0.092512547737226	6.964867	6.96485518546124	0.092442153284672	6.964864	6.96485483235774	0.092584782673996	6.964865	6.96485554422003
0.092614997956204	6.964867	6.96485569321983	0.092544525547445	6.964865	6.96485534472558	0.092687312887367	6.964865	6.96485604729166
0.092717448175183	6.964868	6.96485619379331	0.092646897810219	6.964865	6.96485584984857	0.092789843100738	6.964866	6.964856543239
0.092819898394161	6.964868	6.96485668728337	0.092749270072993	6.964866	6.96485634782914	0.092892373314109	6.964866	6.96485703216292
0.092922348613139	6.964869	6.96485717379022	0.092851642335767	6.964866	6.9648568387683	0.09299490352748	6.964867	6.9648575141629
0.093024798832117	6.964869	6.9648576534127	0.09295401459854	6.964867	6.9648573227656	0.093097433740851	6.964867	6.96485798933698
0.093127249051095	6.96487	6.96485812624821	0.093056386861314	6.964867	6.96485779991921	0.093199963954222	6.964868	6.96485845778184
0.093229699270073	6.96487	6.9648585923928	0.093158759124088	6.964867	6.9648582703259	0.093302494167593	6.964868	6.96485891959276
0.093332149489051	6.96487	6.96485905194115	0.093261131386861	6.964868	6.96485873408106	0.093405024380964	6.964869	6.9648593748637
0.093434599708029	6.964871	6.9648595049866	0.093363503649635	6.964868	6.96485919127876	0.093507554594335	6.964869	6.96485982368728
0.093537049927007	6.964871	6.96485995162117	0.093465875912409	6.964869	6.9648596420117	0.093610084807706	6.96487	6.96486026615479
0.093639500145985	6.964872	6.96486039193558	0.093568248175183	6.964869	6.9648600863713	0.093712615021077	6.96487	6.96486070235625
0.093741950364964	6.964872	6.96486082601926	0.093670620437956	6.96487	6.96486052444769	0.093815145234448	6.964871	6.96486113238041
0.093844400583942	6.964872	6.96486125396038	0.09377299270073	6.96487	6.9648609563297	0.093917675447819	6.964871	6.96486155631472
0.09394685080292	6.964873	6.96486167584586	0.093875364963504	6.964871	6.96486138210492	0.09402020566119	6.964871	6.96486197424545
0.094049301021898	6.964873	6.96486209176139	0.093977737226277	6.964871	6.9648618018597	0.094122735874561	6.964872	6.96486238625761
0.094151751240876	6.964874	6.96486250179146	0.094080109489051	6.964871	6.96486221567918	0.094225266087932	6.964872	6.96486279243502
0.094254201459854	6.964874	6.96486290601934	0.094182481751825	6.964872	6.96486262364727	0.094327796301303	6.964873	6.9648631928603
0.094356651678832	6.964874	6.96486330452714	0.094284854014599	6.964872	6.96486302584672	0.094430326514674	6.964873	6.96486358761492
0.09445910189781	6.964875	6.9648636973958	0.094387226277372	6.964873	6.96486342235909	0.094532856728045	6.964873	6.96486397677918
0.094561552116788	6.964875	6.96486408470513	0.094489598540146	6.964873	6.9648638132648	0.094635386941416	6.964874	6.96486436043225
0.094664002335766	6.964875	6.96486446653377	0.09459197080292	6.964873	6.96486419864312	0.094737917154787	6.964874	6.96486473865217
0.094766452554745	6.964876	6.96486484295931	0.094694343065694	6.964874	6.96486457857222	0.094840447368158	6.964874	6.9648651115159
0.094868902773723	6.964876	6.96486521405818	0.094796715328467	6.964874	6.96486495312914	0.094942977581529	6.964875	6.96486547909928
0.094971352992701	6.964876	6.96486557990577	0.094899087591241	6.964875	6.96486532238984	0.0950455077949	6.964875	6.96486584147708
0.095073803211679	6.964877	6.96486594057638	0.095001459854015	6.964875	6.96486568642923	0.095148038008271	6.964875	6.96486619872304
0.095176253430657	6.964877	6.96486629614327	0.095103832116788	6.964875	6.96486604532111	0.095250568221642	6.964876	6.96486655090982
0.095278703649635	6.964877	6.96486664667867	0.095206204379562	6.964876	6.96486639913829	0.095353098435013	6.964876	6.96486689810907
0.095381153868613	6.964878	6.96486699225377	0.095308576642336	6.964876	6.96486674795251	0.095455628648384	6.964877	6.96486724039142
0.095483604087591	6.964878	6.96486733293876	0.09541094890511	6.964876	6.96486709183451	0.095558158861755	6.964877	6.9648675778265
0.095586054306569	6.964878	6.96486766880285	0.095513321167883	6.964877	6.96486743085405	0.095660689075125	6.964877	6.96486791048296
0.095688504525548	6.964878	6.96486799991424	0.095615693430657	6.964877	6.96486776507987	0.095763219288496	6.964877	6.96486823842848
0.095790954744526	6.964879	6.9648683263402	0.095718065693431	6.964877	6.96486809457975	0.095865749501867	6.964878	6.96486856172975
0.095893404963504	6.964879	6.96486864814702	0.095820437956204	6.964878	6.96486841942052	0.095968279715238	6.964878	6.96486888045257
0.095995855182482	6.964879	6.96486896540008	0.095922810218978	6.964878	6.96486873966807	0.096070809928609	6.964878	6.96486919466175
0.09609830540146	6.96488	6.9648692781638	0.096025182481752	6.964878	6.96486905538733	0.09617334014198	6.964879	6.96486950442124
0.096200755620438	6.96488	6.96486958650171	0.096127554744526	6.964879	6.96486936664234	0.096275870355351	6.964879	6.96486980979403
0.096303205839416	6.96488	6.96486989047645	0.096229927007299	6.964879	6.96486967349622	0.096378400568722	6.964879	6.96487011084225
0.096405656058394	6.96488	6.96487019014976	0.096332299270073	6.964879	6.96486997601121	0.096480930782093	6.96488	6.96487040762714
0.096508106277372	6.964881	6.9648704855825	0.096434671532847	6.964879	6.96487027424865	0.096583460995464	6.96488	6.96487070020909
0.09661055649635	6.964881	6.96487077683467	0.096537043795621	6.96488	6.96487056826903	0.096685991208835	6.96488	6.9648709886476
0.096713006715329	6.964881	6.96487106396545	0.096639416058394	6.96488	6.96487085813198	0.096788521422206	6.96488	6.96487127300137
0.096815456934307	6.964882	6.96487134703314	0.096741788321168	6.96488	6.96487114389628	0.096891051635577	6.964881	6.96487155332822
0.096917907153285	6.964882	6.96487162609524	0.096844160583942	6.964881	6.9648714256199	0.096993581848948	6.964881	6.9648718296852
0.097020357372263	6.964882	6.96487190120844	0.096946532846715	6.964881	6.96487170335995	0.097096112062319	6.964881	6.96487210212853
0.097122807591241	6.964882	6.96487217242861	0.097048905109489	6.964881	6.96487197717278	0.09719864227569	6.964882	6.96487237071361
0.097225257810219	6.964883	6.96487243981085	0.097151277372263	6.964881	6.96487224711391	0.097301172489061	6.964882	6.9648726354951
0.097327708029197	6.964883	6.96487270340946	0.097253649635037	6.964882	6.96487251323809	0.097403702702432	6.964882	6.96487289652686
0.097430158248175	6.964883	6.96487296327798	0.09735602189781	6.964882	6.96487277559929	0.097506232915803	6.964882	6.964873153862
0.097532608467153	6.964883	6.96487321946919	0.097458394160584	6.964882	6.96487303425071	0.097608763129174	6.964883	6.96487340755285
0.097635058686131	6.964883	6.96487347203514	0.097560766423358	6.964883	6.96487328924482	0.097711293342545	6.964883	6.96487365765103
0.09773750890511	6.964884	6.96487372102712	0.097663138686131	6.964883	6.96487354063333	0.097813823555916	6.964883	6.96487390420743
0.097839959124088	6.964884	6.9648739664957	0.097765510948905	6.964883	6.96487378846722	0.097916353769287	6.964883	6.96487414727219
0.097942409343066	6.964884	6.96487420849075	0.097867883211679	6.964883	6.96487403279675	0.098018883982658	6.964884	6.96487438689476
0.098044859562044	6.964884	6.96487444706142	0.097970255474453	6.964883	6.96487427367148	0.098121414196029	6.964884	6.96487462312389
0.098147309781022	6.964885	6.96487468225615	0.098072627737226	6.964884	6.96487451114025	0.0982239444094	6.964884	6.96487485600764
0.09824976	6.964885	6.96487491412274	0.098175	6.964884	6.96487474525122	0.098326474622771	6.964884	6.96487508559338
0.098352210218978	6.964885	6.96487514270826	0.098277372262774	6.964884	6.96487497605188	0.098429004836142	6.964884	6.96487531192782
0.098454660437956	6.964885	6.96487536805916	0.098379744525548	6.964884	6.96487520358903	0.098531535049513	6.964885	6.964875535057
0.098557110656934	6.964885	6.9648755902212	0.098482116788321	6.964885	6.96487542790882	0.098634065262884	6.964885	6.96487575502631
0.098659560875912	6.964886	6.9648758092395	0.098584489051095	6.964885	6.96487564905674	0.098736595476255	6.964885	6.9648759718805
0.098762011094891	6.964886	6.96487602515855	0.098686861313869	6.964885	6.96487586707764	0.098839125689626	6.964885	6.9648761856637
0.098864461313869	6.964886	6.96487623802222	0.098789233576642	6.964885	6.96487608201574	0.098941655902997	6.964886	6.96487639641937
0.098966911532847	6.964886	6.96487644787373	0.098891605839416	6.964886	6.96487629391462	0.099044186116368	6.964886	6.96487660419041
0.099069361751825	6.964886	6.9648766547557	0.09899397810219	6.964886	6.96487650281727	0.099146716329739	6.964886	6.96487680901908
0.099171811970803	6.964886	6.96487685871017	0.099096350364964	6.964886	6.96487670876605	0.09924924654311	6.964886	6.96487701094705
0.099274262189781	6.964887	6.96487705977855	0.099198722627737	6.964886	6.96487691180272	0.099351776756481	6.964886	6.96487721001539
0.099376712408759	6.964887	6.96487725800169	0.099301094890511	6.964886	6.96487711196847	0.099454306969852	6.964887	6.9648774062646
0.099479162627737	6.964887	6.96487745341984	0.099403467153285	6.964887	6.96487730930388	0.099556837183223	6.964887	6.96487759973461
0.099581612846715	6.964887	6.9648776460727	0.099505839416059	6.964887	6.96487750384898	0.099659367396594	6.964887	6.96487779046478
0.099684063065694	6.964887	6.9648778359994	0.099608211678832	6.964887	6.96487769564322	0.099761897609965	6.964887	6.9648779784939
0.099786513284672	6.964888	6.96487802323852	0.099710583941606	6.964887	6.96487788472551	0.099864427823336	6.964887	6.96487816386023
0.09988896350365	6.964888	6.96487820782809	0.09981295620438	6.964887	6.96487807113418	0.099966958036707	6.964887	6.96487834660147
0.099991413722628	6.964888	6.96487838980559	0.099915328467153	6.964887	6.96487825490705	0.100069488250078	6.964888	6.9648785267548
0.100093863941606	6.964888	6.964878569208	0.100017700729927	6.964888	6.96487843608137	0.100172018463449	6.964888	6.96487870435687
0.100196314160584	6.964888	6.96487874607175	0.100120072992701	6.964888	6.96487861469391	0.10027454867682	6.964888	6.96487887944381
0.100298764379562	6.964888	6.96487892043277	0.100222445255474	6.964888	6.96487879078087	0.100377078890191	6.964888	6.96487905205124
0.10040121459854	6.964889	6.96487909232647	0.100324817518248	6.964888	6.96487896437797	0.100479609103562	6.964888	6.96487922221428
0.100503664817518	6.964889	6.96487926178776	0.100427189781022	6.964888	6.96487913552042	0.100582139316933	6.964888	6.96487938996753
0.100606115036496	6.964889	6.96487942885107	0.100529562043796	6.964889	6.96487930424292	0.100684669530303	6.964889	6.96487955534512
0.100708565255474	6.964889	6.96487959355033	0.100631934306569	6.964889	6.9648794705797	0.100787199743674	6.964889	6.9648797183807
0.100811015474453	6.964889	6.96487975591899	0.100734306569343	6.964889	6.96487963456448	0.100889729957045	6.964889	6.96487987910744
0.100913465693431	6.964889	6.96487991599003	0.100836678832117	6.964889	6.96487979623053	0.100992260170416	6.964889	6.96488003755803
0.101015915912409	6.964889	6.96488007379596	0.100939051094891	6.964889	6.96487995561063	0.101094790383787	6.964889	6.96488019376471
0.101118366131387	6.96489	6.96488022936884	0.101041423357664	6.964889	6.96488011273711	0.101197320597158	6.964889	6.96488034775924
0.101220816350365	6.96489	6.96488038274026	0.101143795620438	6.964889	6.96488026764182	0.101299850810529	6.96489	6.96488049957297
0.101323266569343	6.96489	6.96488053394138	0.101246167883212	6.96489	6.96488042035619	0.1014023810239	6.96489	6.96488064923677
0.101425716788321	6.96489	6.96488068300291	0.101348540145985	6.96489	6.96488057091119	0.101504911237271	6.96489	6.9648807967811
0.101528167007299	6.96489	6.96488082995513	0.101450912408759	6.96489	6.96488071933735	0.101607441450642	6.96489	6.96488094223595
0.101630617226277	6.96489	6.96488097482787	0.101553284671533	6.96489	6.96488086566478	0.101709971664013	6.96489	6.96488108563094
0.101733067445255	6.96489	6.96488111765058	0.101655656934307	6.96489	6.96488100992314	0.101812501877384	6.96489	6.96488122699522
0.101835517664234	6.96489	6.96488125845225	0.10175802919708	6.96489	6.96488115214169	0.101915032090755	6.96489	6.96488136635755
0.101937967883212	6.964891	6.96488139726149	0.101860401459854	6.964891	6.96488129234929	0.102017562304126	6.964891	6.9648815037463
0.10204041810219	6.964891	6.9648815341065	0.101962773722628	6.964891	6.96488143057436	0.102120092517497	6.964891	6.96488163918939
0.102142868321168	6.964891	6.96488166901506	0.102065145985401	6.964891	6.96488156684493	0.102222622730868	6.964891	6.9648817727144
0.102245318540146	6.964891	6.96488180201457	0.102167518248175	6.964891	6.96488170118864	0.102325152944239	6.964891	6.96488190434848
0.102347768759124	6.964891	6.96488193313206	0.102269890510949	6.964891	6.96488183363274	0.10242768315761	6.964891	6.9648820341184


==> SchemeComparison_Small.csv <==
Time	FTCS	Parker	Time	FullyImplicit	Parker	Time	SemiImplicit	Parker
0	0.00E+00	0	0	0	0	0	0	0
1.03E-04	0.00E+00	1.08E-05	1.03E-04	0	1.10E-05	1.03E-04	0	1.10E-05
2.05E-04	0.00E+00	1.43E-11	2.05E-04	0	1.48E-11	2.05E-04	0	1.48E-11
3.08E-04	0.00E+00	-3.09E-15	3.08E-04	0	3.87E-15	3.08E-04	0	3.87E-15
4.11E-04	0.00E+00	-4.64E-15	4.10E-04	0	0	4.10E-04	0	0
5.13E-04	0.00E+00	9.05E-14	5.13E-04	0	8.51E-14	5.13E-04	0	8.51E-14
6.16E-04	0.00E+00	2.64E-11	6.15E-04	0	2.54E-11	6.15E-04	0	2.54E-11
7.19E-04	0.00E+00	1.50E-09	7.18E-04	0	1.45E-09	7.18E-04	0	1.45E-09
8.21E-04	1.00E-06	3.06E-08	8.20E-04	0	2.97E-08	8.20E-04	0	2.97E-08
9.24E-04	5.00E-06	3.18E-07	9.23E-04	2E-06	3.09E-07	9.23E-04	2E-06	3.09E-07
0.001026763990268	2.10E-05	2.05E-06	0.00102530213371	7E-06	2.01E-06	0.00102530213371	7E-06	2.01E-06
0.001129440389294	6.50E-05	9.42E-06	0.001127832347081	2.4E-05	9.22E-06	0.001127832347081	2.3E-05	9.22E-06
0.001232116788321	1.75E-04	3.34E-05	0.001230362560452	6.9E-05	3.27E-05	0.001230362560452	6.7E-05	3.27E-05
0.001334793187348	4.09E-04	9.71E-05	0.001332892773823	0.000172	9.53E-05	0.001332892773823	0.000169	9.53E-05
0.001437469586375	0.000855	2.42E-04	0.001435422987194	0.000382	2.38E-04	0.001435422987194	0.000375	2.38E-04
0.001540145985401	0.001634	5.31E-04	0.001537953200565	0.000768	5.23E-04	0.001537953200565	0.000757	5.23E-04
0.001642822384428	0.002896	0.001056953440659	0.001640483413936	0.001426	0.001041549141389	0.001640483413936	0.001409	0.001041549141389
0.001745498783455	0.00482	0.001935148919584	0.001743013627307	0.002474	0.00190867314702	0.001743013627307	0.00245	0.00190867314702
0.001848175182482	0.007604	0.003307338175503	0.001845543840678	0.004052	0.003264715512704	0.001845543840678	0.004018	0.003264715512704
0.001950851581509	0.011457	0.005334651574675	0.001948074054049	0.006316	0.005269696084316	0.001948074054049	0.006271	0.005269696084316
0.002053527980535	0.016594	0.00819217205809	0.00205060426742	0.009434	0.008097669895522	0.00205060426742	0.009377	0.008097669895522
0.002156204379562	0.023226	0.01206237003073	0.002153134480791	0.013581	0.011930216782488	0.002153134480791	0.01351	0.011930216782488
0.002258880778589	0.031554	0.017128536409222	0.002255664694162	0.018931	0.016949913065495	0.002255664694162	0.018846	0.016949913065495
0.002361557177616	0.041759	0.023568729392739	0.002358194907533	0.025654	0.023334300605024	0.002358194907533	0.025553	0.023334300605024
0.002464233576642	0.054005	0.031550573066558	0.002460725120904	0.033907	0.031250692978241	0.002460725120904	0.033791	0.031250692978241
0.002566909975669	0.06843	0.041227085164477	0.002563255334275	0.043837	0.040851998757151	0.002563255334275	0.043706	0.040851998757151
0.002669586374696	0.085147	0.052733582866393	0.002665785547646	0.055571	0.052273613765668	0.002665785547646	0.055425	0.052273613765668
0.002772262773723	0.104243	0.066185623251294	0.002768315761016	0.06922	0.065631341834748	0.002768315761016	0.06906	0.065631341834748
0.002874939172749	0.125779	0.081677876000455	0.002870845974387	0.084874	0.081020244190912	0.002870845974387	0.084701	0.081020244190912
0.002977615571776	0.14979	0.099283794064404	0.002973376187758	0.102603	0.098514285261598	0.002973376187758	0.102418	0.098514285261598
0.003080291970803	0.176288	0.119055936422171	0.003075906401129	0.122459	0.118166630607118	0.003075906401129	0.122262	0.118166630607118
0.00318296836983	0.205267	0.14102679945634	0.0031784366145	0.144472	0.14001045463346	0.0031784366145	0.144265	0.14001045463346
0.003285644768856	0.236696	0.165210024625578	0.003280966827871	0.168657	0.16406012651375	0.003280966827871	0.168441	0.16406012651375
0.003388321167883	0.270532	0.191601866054768	0.003383497041242	0.19501	0.190312658374358	0.003383497041242	0.194787	0.190312658374358
0.00349099756691	0.306714	0.220182819533738	0.003486027254613	0.223513	0.218749317434483	0.003486027254613	0.223284	0.218749317434483
0.003593673965937	0.345171	0.250919332314866	0.003588557467984	0.254136	0.249337321513503	0.003588557467984	0.253901	0.249337321513503
0.003696350364964	0.385819	0.283765529851475	0.003691087681355	0.286833	0.282031553951537	0.003691087681355	0.286595	0.282031553951537
0.00379902676399	0.428568	0.318664910579736	0.003793617894726	0.321552	0.316776248871863	0.003793617894726	0.321311	0.316776248871863
0.003901703163017	0.473319	0.355551972741192	0.003896148108097	0.358229	0.353506610563186	0.003896148108097	0.357987	0.353506610563186
0.004004379562044	0.519969	0.394353748037868	0.003998678321468	0.396795	0.392150341533901	0.003998678321468	0.396552	0.392150341533901
0.004107055961071	0.568413	0.434991225720742	0.004101208534839	0.437173	0.432629062595714	0.004101208534839	0.436931	0.432629062595714
0.004209732360097	0.61854	0.477380657729888	0.00420373874821	0.479282	0.474859615359441	0.00420373874821	0.479041	0.474859615359441
0.004312408759124	0.670242	0.521434740961182	0.004306268961581	0.523037	0.51875524299799	0.004306268961581	0.522799	0.51875524299799
0.004415085158151	0.723408	0.567063676867096	0.004408799174952	0.568352	0.564226649283513	0.004408799174952	0.568117	0.564226649283513
0.004517761557178	0.777928	0.614176111633586	0.004511329388323	0.615138	0.611182938962036	0.004511329388323	0.614907	0.611182938962036
0.004620437956204	0.833696	0.662679962316749	0.004613859601694	0.663304	0.659532444692307	0.004613859601694	0.663078	0.659532444692307
0.004723114355231	0.890603	0.712483135751951	0.004716389815065	0.712762	0.709183447225926	0.004716389815065	0.71254	0.709183447225926
0.004825790754258	0.948548	0.763494147918405	0.004818920028436	0.763422	0.760044796396072	0.004818920028436	0.763205	0.760044796396072
0.004928467153285	1.00743	0.81562265188298	0.004921450241807	0.815195	0.812026440941075	0.004921450241807	0.814984	0.812026440941075
0.005031143552311	1.067151	0.868779882564581	0.005023980455178	0.867994	0.865039875323015	0.005023980455178	0.86779	0.865039875323015
0.005133819951338	1.127617	0.922879026440681	0.005126510668549	0.921734	0.918998511596089	0.005126510668549	0.921537	0.918998511596089
0.005236496350365	1.188739	0.977835524029397	0.00522904088192	0.976333	0.973817984103937	0.00522904088192	0.976142	0.973817984103937
0.005339172749392	1.250429	1.03356731257812	0.005331571095291	1.031708	1.02941639439348	0.005331571095291	1.031525	1.02941639439348
0.005441849148418	1.312605	1.08999501591487	0.005434101308662	1.087783	1.08571450326717	0.005434101308662	1.087607	1.08571450326717
0.005544525547445	1.375189	1.14704208790351	0.005536631522033	1.144482	1.14263587638836	0.005536631522033	1.144312	1.14263587638836
0.005647201946472	1.438105	1.20463491541312	0.005639161735404	1.201731	1.20010698933008	0.005639161735404	1.201569	1.20010698933008
0.005749878345499	1.501282	1.26270288618187	0.005741691948775	1.259461	1.25805729743299	0.005741691948775	1.259307	1.25805729743299
0.005852554744526	1.564653	1.32117842644066	0.005844222162146	1.317606	1.3164192753277	0.005844222162146	1.317459	1.3164192753277
0.005955231143552	1.628155	1.37999701266907	0.005946752375517	1.376101	1.37512843048743	0.005946752375517	1.375962	1.37512843048743
0.006057907542579	1.691727	1.43909716139215	0.006049282588888	1.434886	1.43412329471587	0.006049282588888	1.434753	1.43412329471587
0.006160583941606	1.755313	1.49842040049419	0.006151812802259	1.493901	1.49334539704516	0.006151812802259	1.493776	1.49334539704516
0.006263260340633	1.818861	1.55791122512662	0.00625434301563	1.553093	1.55273922112165	0.00625434301563	1.552975	1.55273922112165
0.006365936739659	1.88232	1.61751704092209	0.006356873229001	1.612409	1.61225214979336	0.006356873229001	1.612298	1.61225214979336
0.006468613138686	1.945643	1.67718809689427	0.006459403442372	1.671798	1.67183439928162	0.006459403442372	1.671695	1.67183439928162
0.006571289537713	2.008789	1.73687741010263	0.006561933655743	1.731216	1.73143894502016	0.006561933655743	1.73112	1.73143894502016
0.00667396593674	2.071715	1.79654068389123	0.006664463869114	1.790617	1.79102144097461	0.006664463869114	1.790527	1.79102144097461
0.006776642335766	2.134385	1.85613622126816	0.006766994082485	1.849959	1.85054013401409	0.006766994082485	1.849876	1.85054013401409
0.006879318734793	2.196763	1.91562483477675	0.006869524295856	1.909204	1.90995577469067	0.006869524295856	1.909128	1.90995577469067
0.00698199513382	2.258817	1.97496975401752	0.006972054509227	1.968314	1.9692315255907	0.006972054509227	1.968245	1.9692315255907
0.007084671532847	2.320517	2.03413653180991	0.007074584722598	2.027256	2.02833286825218	0.007074584722598	2.027193	2.02833286825218
0.007187347931873	2.381835	2.09309294983312	0.007177114935969	2.085997	2.08722750949223	0.007177114935969	2.08594	2.08722750949223
0.0072900243309	2.442746	2.15180892445309	0.00727964514934	2.144507	2.14588528785655	0.00727964514934	2.144456	2.14588528785655
0.007392700729927	2.503225	2.2102564133272	0.007382175362711	2.202757	2.20427808078722	0.007382175362711	2.202712	2.20427808078722
0.007495377128954	2.563253	2.26840932327694	0.007484705576082	2.260722	2.2623797130033	0.007484705576082	2.260682	2.2623797130033
0.007598053527981	2.622808	2.3262434198305	0.007587235789453	2.318377	2.32016586650061	0.007587235789453	2.318342	2.32016586650061
0.007700729927007	2.681874	2.38373623876061	0.007689766002824	2.375699	2.37761399249993	0.007689766002824	2.37567	2.37761399249993
0.007803406326034	2.740433	2.44086699987657	0.007792296216195	2.432667	2.43470322560636	0.007792296216195	2.432643	2.43470322560636
0.007906082725061	2.798472	2.49761652327187	0.007894826429566	2.489263	2.49141430038475	0.007894826429566	2.489244	2.49141430038475
0.008008759124088	2.855977	2.55396714817951	0.007997356642937	2.545468	2.54772947050677	0.007997356642937	2.545454	2.54772947050677
0.008111435523114	2.912935	2.60990265454494	0.008099886856308	2.601266	2.60363243058249	0.008099886856308	2.601256	2.60363243058249
0.008214111922141	2.969338	2.66540818739035	0.008202417069678	2.656641	2.65910824075307	0.008202417069678	2.656636	2.65910824075307
0.008316788321168	3.025175	2.72047018401325	0.008304947283049	2.711581	2.71414325409032	0.008304947283049	2.71158	2.71414325409032
0.008419464720195	3.080438	2.77507630403667	0.00840747749642	2.766071	2.76872504682286	0.00840747749642	2.766075	2.76872504682286
0.008522141119221	3.135121	2.82921536230637	0.008510007709791	2.820103	2.82284235138645	0.008510007709791	2.82011	2.82284235138645
0.008624817518248	3.189216	2.88287726461242	0.008612537923162	2.873663	2.87648499227822	0.008612537923162	2.873675	2.87648499227822
0.008727493917275	3.24272	2.93605294619752	0.008715068136533	2.926745	2.92964382467876	0.008715068136533	2.92676	2.92964382467876
0.008830170316302	3.295627	2.98873431300224	0.008817598349904	2.979338	2.98231067579443	0.008817598349904	2.979357	2.98231067579443
0.008932846715328	3.347934	3.04091418558744	0.008920128563275	3.031436	3.03447828886146	0.008920128563275	3.031459	3.03447828886146
0.009035523114355	3.399639	3.0925862456664	0.009022658776646	3.083033	3.086140269746	0.009022658776646	3.083059	3.086140269746
0.009138199513382	3.45074	3.14374498517286	0.009125188990017	3.134122	3.13729103606786	0.009125188990017	3.134151	3.13729103606786
0.009240875912409	3.501235	3.19438565778709	0.009227719203388	3.184699	3.18792576877097	0.009227719203388	3.184731	3.18792576877097
0.009343552311436	3.551124	3.24450423283813	0.009330249416759	3.234759	3.23804036606016	0.009330249416759	3.234794	3.23804036606016
0.009446228710462	3.600407	3.29409735149886	0.00943277963013	3.284299	3.28763139962183	0.00943277963013	3.284337	3.28763139962183
0.009548905109489	3.649083	3.34316228518866	0.009535309843501	3.333316	3.33669607304426	0.009535309843501	3.333357	3.33669607304426
0.009651581508516	3.697155	3.39169689609837	0.009637840056872	3.381808	3.38523218235314	0.009637840056872	3.381851	3.38523218235314
0.009754257907543	3.744624	3.43969959975216	0.009740370270243	3.429772	3.43323807857768	0.009740370270243	3.429818	3.43323807857768
0.009856934306569	3.791491	3.48716932952166	0.009842900483614	3.477208	3.48071263226353	0.009842900483614	3.477257	3.48071263226353
0.009959610705596	3.837758	3.53410550300902	0.009945430696985	3.524115	3.52765519984953	0.009945430696985	3.524166	3.52765519984953
0.010062287104623	3.883429	3.58050799021672	0.010047960910356	3.570493	3.57406559182707	0.010047960910356	3.570546	3.57406559182707
0.01016496350365	3.928506	3.62637708342408	0.010150491123727	3.616341	3.61994404260233	0.010150491123727	3.616396	3.61994404260233
0.010267639902676	3.972992	3.67171346869233	0.010253021337098	3.661661	3.66529118198369	0.010253021337098	3.661718	3.66529118198369
0.010370316301703	4.016892	3.71651819892226	0.010355551550469	3.706452	3.71010800821899	0.010355551550469	3.706511	3.71010800821899
0.01047299270073	4.060208	3.76079266839083	0.01045808176384	3.750717	3.75439586250925	0.01045808176384	3.750778	3.75439586250925
0.010575669099757	4.102945	3.80453858869564	0.010560611977211	3.794457	3.79815640492816	0.010560611977211	3.794519	3.79815640492816
0.010678345498784	4.145108	3.84775796603864	0.010663142190582	3.837674	3.84139159167904	0.010663142190582	3.837738	3.84139159167904
0.01078102189781	4.1867	3.89045307978282	0.010765672403953	3.88037	3.88410365362332	0.010765672403953	3.880435	3.88410365362332
0.010883698296837	4.227726	3.93262646221857	0.010868202617324	3.922547	3.92629507601744	0.010868202617324	3.922613	3.92629507601744
0.010986374695864	4.268192	3.9742808794784	0.010970732830695	3.964208	3.96796857939719	0.010970732830695	3.964276	3.96796857939719
0.011089051094891	4.308101	4.01541931354187	0.011073263044066	4.005355	4.00912710155139	0.011073263044066	4.005425	4.00912710155139
0.011191727493917	4.34746	4.05604494527444	0.011175793257437	4.045993	4.04977378052902	0.011175793257437	4.046064	4.04977378052902
0.011294403892944	4.386273	4.09616113844691	0.011278323470808	4.086124	4.08991193862649	0.011278323470808	4.086196	4.08991193862649
0.011397080291971	4.424545	4.13577142468421	0.011380853684179	4.125752	4.1295450673039	0.011380853684179	4.125825	4.1295450673039
0.011499756690998	4.462283	4.17487948929471	0.01148338389755	4.164879	4.16867681298184	0.01148338389755	4.164953	4.16867681298184
0.011602433090024	4.499491	4.21348915793354	0.011585914110921	4.203511	4.20731096367206	0.011585914110921	4.203586	4.20731096367206
0.011705109489051	4.536175	4.25160438405552	0.011688444324292	4.24165	4.24545143639791	0.011688444324292	4.241726	4.24545143639791
0.011807785888078	4.572342	4.28922923711549	0.011790974537663	4.279301	4.2831022653623	0.011790974537663	4.279378	4.2831022653623
0.011910462287105	4.607995	4.32636789147577	0.011893504751034	4.316468	4.32026759082312	0.011893504751034	4.316546	4.32026759082312
0.012013138686131	4.643142	4.36302461598265	0.011996034964405	4.353155	4.35695164863796	0.011996034964405	4.353233	4.35695164863796
0.012115815085158	4.677787	4.39920376417545	0.012098565177776	4.389366	4.39315876044176	0.012098565177776	4.389445	4.39315876044176
0.012218491484185	4.711937	4.4349097650937	0.012201095391147	4.425105	4.42889332442313	0.012201095391147	4.425185	4.42889332442313
0.012321167883212	4.745598	4.47014711464967	0.012303625604518	4.460378	4.46415980666635	0.012303625604518	4.460458	4.46415980666635
0.012423844282238	4.778774	4.50492036753507	0.012406155817889	4.495188	4.49896273302824	0.012406155817889	4.495268	4.49896273302824
0.012526520681265	4.811473	4.53923412963253	0.01250868603126	4.52954	4.53330668152018	0.01250868603126	4.529621	4.53330668152018
0.012629197080292	4.8437	4.57309305090377	0.012611216244631	4.563438	4.56719627516753	0.012611216244631	4.56352	4.56719627516753
0.012731873479319	4.87546	4.60650181872797	0.012713746458002	4.596888	4.6006361753198	0.012713746458002	4.59697	4.6006361753198
0.012834549878346	4.90676	4.63946515166517	0.012816276671373	4.629893	4.63363107538644	0.012816276671373	4.629976	4.63363107538644
0.012937226277372	4.937604	4.67198779362091	0.012918806884744	4.662459	4.66618569497455	0.012918806884744	4.662542	4.66618569497455
0.013039902676399	4.968	4.70407450838953	0.013021337098115	4.694591	4.69830477440585	0.013021337098115	4.694674	4.69830477440585
0.013142579075426	4.997953	4.73573007455471	0.013123867311486	4.726292	4.7299930695916	0.013123867311486	4.726375	4.7299930695916
0.013245255474453	5.027468	4.76695928072713	0.013226397524857	4.757568	4.76125534724514	0.013226397524857	4.757652	4.76125534724514
0.013347931873479	5.056552	4.79776692109998	0.013328927738228	4.788423	4.79209638041313	0.013328927738228	4.788507	4.79209638041313
0.013450608272506	5.085209	4.82815779130433	0.013431457951599	4.818862	4.8225209443071	0.013431457951599	4.818947	4.8225209443071
0.013553284671533	5.113445	4.85813668454706	0.01353398816497	4.848891	4.85253381241838	0.01353398816497	4.848975	4.85253381241838
0.01365596107056	5.141267	4.88770838801533	0.013636518378341	4.878513	4.88213975290006	0.013636518378341	4.878597	4.88213975290006
0.013758637469586	5.168679	4.91687767953207	0.013739048591712	4.907733	4.91134352520073	0.013739048591712	4.907817	4.91134352520073
0.013861313868613	5.195687	4.94564932444816	0.013841578805083	4.936556	4.9401498769354	0.013841578805083	4.936641	4.9401498769354
0.01396399026764	5.222297	4.97402807275743	0.013944109018453	4.964987	4.96856354098001	0.013944109018453	4.965072	4.96856354098001
0.014066666666667	5.248514	5.00201865642167	0.014046639231824	4.993031	4.99658923277644	0.014046639231824	4.993116	4.99658923277644
0.014169343065693	5.274343	5.02962578689336	0.014149169445195	5.020692	5.02423164783585	0.014149169445195	5.020776	5.02423164783585
0.01427201946472	5.29979	5.0568541528244	0.014251699658566	5.047974	5.05149545942869	0.014251699658566	5.048059	5.05149545942869
0.014374695863747	5.32486	5.08370841795023	0.014354229871937	5.074883	5.07838531645061	0.014354229871937	5.074968	5.07838531645061
0.014477372262774	5.349558	5.11019321913871	0.014456760085308	5.101423	5.10490584145363	0.014456760085308	5.101507	5.10490584145363
0.014580048661801	5.37389	5.13631316459408	0.014559290298679	5.127598	5.13106162883312	0.014559290298679	5.127683	5.13106162883312
0.014682725060827	5.39786	5.16207283220697	0.01466182051205	5.153414	5.15685724316113	0.01466182051205	5.153498	5.15685724316113
0.014785401459854	5.421473	5.18747676804143	0.014764350725421	5.178874	5.18229721765753	0.014764350725421	5.178959	5.18229721765753
0.014888077858881	5.444736	5.21252948495111	0.014866880938792	5.203984	5.20738605279055	0.014866880938792	5.204068	5.20738605279055
0.014990754257908	5.467651	5.23723546131655	0.014969411152163	5.228747	5.23212821499911	0.014969411152163	5.228831	5.23212821499911
0.015093430656934	5.490226	5.26159913989643	0.015071941365534	5.253168	5.25652813552954	0.015071941365534	5.253251	5.25652813552954
0.015196107055961	5.512463	5.28562492678581	0.015174471578905	5.277251	5.28059020937972	0.015174471578905	5.277335	5.28059020937972
0.015298783454988	5.534369	5.3093171904748	0.015277001792276	5.301001	5.30431879434419	0.015277001792276	5.301084	5.30431879434419
0.015401459854015	5.555948	5.33268026100155	0.015379532005647	5.324422	5.32771821015396	0.015379532005647	5.324505	5.32771821015396
0.015504136253041	5.577204	5.35571842919382	0.015482062219018	5.347518	5.35079273770532	0.015482062219018	5.347601	5.35079273770532
0.015606812652068	5.598142	5.3784359459934	0.015584592432389	5.370294	5.37354661837203	0.015584592432389	5.370377	5.37354661837203
0.015709489051095	5.618767	5.40083702185852	0.01568712264576	5.392754	5.39598405339577	0.01568712264576	5.392836	5.39598405339577
0.015812165450122	5.639084	5.42292582623916	0.015789652859131	5.414901	5.41810920334998	0.015789652859131	5.414983	5.41810920334998
0.015914841849148	5.659096	5.44470648712075	0.015892183072502	5.43674	5.43992618767237	0.015892183072502	5.436822	5.43992618767237
0.016017518248175	5.678808	5.4661830906318	0.015994713285873	5.458276	5.46143908426194	0.015994713285873	5.458357	5.46143908426194
0.016120194647202	5.698226	5.48735968071161	0.016097243499244	5.479511	5.48265192913616	0.016097243499244	5.479592	5.48265192913616
0.016222871046229	5.717351	5.50824025883391	0.016199773712615	5.50045	5.50356871614464	0.016199773712615	5.500531	5.50356871614464
0.016325547445256	5.73619	5.52882878378301	0.016302303925986	5.521098	5.52419339673555	0.016302303925986	5.521178	5.52419339673555
0.016428223844282	5.754747	5.5491291714789	0.016404834139357	5.541457	5.54452987977135	0.016404834139357	5.541537	5.54452987977135
0.016530900243309	5.773024	5.56914529484814	0.016507364352728	5.561532	5.56458203139064	0.016507364352728	5.561611	5.56458203139064
0.016633576642336	5.791028	5.58888098373749	0.016609894566099	5.581326	5.58435367491294	0.016609894566099	5.581405	5.58435367491294
0.016736253041363	5.80876	5.60834002486732	0.01671242477947	5.600844	5.60384859078375	0.01671242477947	5.600923	5.60384859078375
0.016838929440389	5.826227	5.62752616182221	0.016814954992841	5.620089	5.62307051655691	0.016814954992841	5.620167	5.62307051655691
0.016941605839416	5.84343	5.64644309507616	0.016917485206212	5.639064	5.64202314691187	0.016917485206212	5.639142	5.64202314691187
0.017044282238443	5.860375	5.66509448204993	0.017020015419583	5.657774	5.66071013370346	0.017020015419583	5.657852	5.66071013370346
0.01714695863747	5.877066	5.68348393719835	0.017122545632954	5.676222	5.67913508604179	0.017122545632954	5.676299	5.67913508604179
0.017249635036496	5.893505	5.70161503212544	0.017225075846325	5.694411	5.69730157040019	0.017225075846325	5.694488	5.69730157040019
0.017352311435523	5.909696	5.7194912957253	0.017327606059696	5.712345	5.71521311074928	0.017327606059696	5.712422	5.71521311074928
0.01745498783455	5.925644	5.73711621434692	0.017430136273067	5.730028	5.73287318871503	0.017430136273067	5.730105	5.73287318871503
0.017557664233577	5.941352	5.7544932319811	0.017532666486438	5.747463	5.75028524375933	0.017532666486438	5.747539	5.75028524375933
0.017660340632603	5.956823	5.77162575046792	0.017635196699809	5.764653	5.76745267338114	0.017635196699809	5.764729	5.76745267338114
0.01776301703163	5.972062	5.78851712972295	0.01773772691318	5.781602	5.78437883333674	0.01773772691318	5.781677	5.78437883333674
0.017865693430657	5.98707	5.80517068798102	0.017840257126551	5.798313	5.80106703787765	0.017840257126551	5.798388	5.80106703787765
0.017968369829684	6.001853	5.82158970205591	0.017942787339922	5.814789	5.81752056000475	0.017942787339922	5.814863	5.81752056000475
0.018071046228711	6.016412	5.83777740761481	0.018045317553293	5.831034	5.83374263173719	0.018045317553293	5.831107	5.83374263173719
0.018173722627737	6.030752	5.85373699946621	0.018147847766664	5.84705	5.84973644439515	0.018147847766664	5.847123	5.84973644439515
0.018276399026764	6.044876	5.86947163186017	0.018250377980035	5.862841	5.86550514889493	0.018250377980035	5.862914	5.86550514889493
0.018379075425791	6.058787	5.88498441879981	0.018352908193406	5.87841	5.88105185605556	0.018352908193406	5.878483	5.88105185605556
0.018481751824818	6.072488	5.900278434363	0.018455438406777	5.893761	5.89637963691574	0.018455438406777	5.893832	5.89637963691574
0.018584428223844	6.085983	5.91535671303334	0.018557968620148	5.908895	5.91149152306021	0.018557968620148	5.908966	5.91149152306021
0.018687104622871	6.099274	5.93022225003952	0.018660498833519	5.923816	5.92639050695465	0.018660498833519	5.923887	5.92639050695465
0.018789781021898	6.112364	5.94487800170217	0.01876302904689	5.938527	5.94107954228823	0.01876302904689	5.938597	5.94107954228823
0.018892457420925	6.125257	5.95932688578743	0.018865559260261	5.953031	5.95556154432305	0.018865559260261	5.953101	5.95556154432305
0.018995133819951	6.137955	5.97357178186658	0.018968089473632	5.967331	5.96983939024969	0.018968089473632	5.9674	5.96983939024969
0.019097810218978	6.150462	5.98761553168089	0.019070619687003	5.981429	5.98391591954819	0.019070619687003	5.981498	5.98391591954819
0.019200486618005	6.162779	6.00146093951113	0.019173149900374	5.995329	5.99779393435379	0.019173149900374	5.995397	5.99779393435379
0.019303163017032	6.174911	6.01511077255113	0.019275680113745	6.009033	6.01147619982682	0.019275680113745	6.009101	6.01147619982682
0.019405839416058	6.18686	6.02856776128478	0.019378210327115	6.022543	6.02496544452618	0.019378210327115	6.022611	6.02496544452618
0.019508515815085	6.198628	6.04183459986598	0.019480740540486	6.035864	6.03826436078587	0.019480740540486	6.035931	6.03826436078587
0.019611192214112	6.210218	6.05491394650095	0.019583270753857	6.048996	6.05137560509398	0.019583270753857	6.049063	6.05137560509398
0.019713868613139	6.221634	6.0678084238326	0.019685800967228	6.061944	6.06430179847384	0.019685800967228	6.06201	6.06430179847384
0.019816545012166	6.232876	6.08052061932629	0.019788331180599	6.074708	6.07704552686671	0.019788331180599	6.074774	6.07704552686671
0.019919221411192	6.24395	6.09305308565682	0.01989086139397	6.087293	6.08960934151573	0.01989086139397	6.087358	6.08960934151573
0.020021897810219	6.254855	6.10540834109605	0.019993391607341	6.0997	6.10199575935064	0.019993391607341	6.099765	6.10199575935064
0.020124574209246	6.265596	6.11758886990097	0.020095921820712	6.111933	6.11420726337302	0.020095921820712	6.111997	6.11420726337302
0.020227250608273	6.276175	6.12959712270175	0.020198452034083	6.123992	6.12624630304162	0.020198452034083	6.124056	6.12624630304162
0.020329927007299	6.286594	6.1414355168896	0.020300982247454	6.135882	6.13811529465753	0.020300982247454	6.135945	6.13811529465753
0.020432603406326	6.296855	6.15310643700394	0.020403512460825	6.147604	6.14981662174886	0.020403512460825	6.147667	6.14981662174886
0.020535279805353	6.306962	6.16461223511893	0.020506042674196	6.15916	6.1613526354547	0.020506042674196	6.159222	6.1613526354547
0.02063795620438	6.316915	6.17595523122878	0.020608572887567	6.170553	6.17272565490806	0.020608572887567	6.170615	6.17272565490806
0.020740632603406	6.326718	6.18713771363183	0.020711103100938	6.181786	6.18393796761762	0.020711103100938	6.181847	6.18393796761762
0.020843309002433	6.336373	6.19816193931314	0.020813633314309	6.192859	6.19499182984801	0.020813633314309	6.19292	6.19499182984801
0.02094598540146	6.345882	6.2090301343253	0.02091616352768	6.203777	6.20588946699847	0.02091616352768	6.203837	6.20588946699847
0.021048661800487	6.355248	6.21974449416739	0.021018693741051	6.21454	6.21663307397968	0.021018693741051	6.2146	6.21663307397968
0.021151338199513	6.364471	6.23030718416194	0.021121223954422	6.225151	6.22722481558859	0.021121223954422	6.225211	6.22722481558859
0.02125401459854	6.373555	6.24072033982954	0.021223754167793	6.235613	6.23766682688111	0.021223754167793	6.235672	6.23766682688111
0.021356690997567	6.382502	6.25098606726124	0.021326284381164	6.245927	6.24796121354247	0.021326284381164	6.245985	6.24796121354247
0.021459367396594	6.391314	6.26110644348834	0.021428814594535	6.256095	6.25811005225524	0.021428814594535	6.256153	6.25811005225524
0.02156204379562	6.399992	6.27108351684966	0.021531344807906	6.266119	6.26811539106468	0.021531344807906	6.266177	6.26811539106468
0.021664720194647	6.40854	6.28091930735608	0.021633875021277	6.276002	6.27797924974151	0.021633875021277	6.276059	6.27797924974151
0.021767396593674	6.416957	6.29061580705221	0.021736405234648	6.285745	6.2877036201419	0.021736405234648	6.285802	6.2877036201419
0.021870072992701	6.425248	6.30017498037519	0.021838935448019	6.29535	6.29729046656458	0.021838935448019	6.295407	6.29729046656458
0.021972749391728	6.433413	6.30959876451056	0.02194146566139	6.30482	6.30674172610505	0.02194146566139	6.304876	6.30674172610505
0.022075425790754	6.441455	6.31888906974491	0.022043995874761	6.314156	6.31605930900673	0.022043995874761	6.314212	6.31605930900673
0.022178102189781	6.449375	6.3280477798156	0.022146526088132	6.32336	6.32524509900906	0.022146526088132	6.323415	6.32524509900906
0.022280778588808	6.457175	6.33707675225713	0.022249056301503	6.332434	6.33430095369244	0.022249056301503	6.332489	6.33430095369244
0.022383454987835	6.464858	6.34597781874433	0.022351586514874	6.34138	6.34322870481998	0.022351586514874	6.341434	6.34322870481998
0.022486131386861	6.472424	6.35475278543228	0.022454116728245	6.350199	6.35203015867597	0.022454116728245	6.350253	6.35203015867597
0.022588807785888	6.479876	6.36340343329285	0.022556646941616	6.358894	6.36070709640114	0.022556646941616	6.358947	6.36070709640114
0.022691484184915	6.487215	6.37193151844793	0.022659177154987	6.367466	6.36926127432447	0.022659177154987	6.367519	6.36926127432447
0.022794160583942	6.494443	6.38033877249923	0.022761707368358	6.375917	6.37769442429177	0.022761707368358	6.375969	6.37769442429177
0.022896836982968	6.501562	6.38862690285463	0.022864237581729	6.384248	6.38600825399079	0.022864237581729	6.3843	6.38600825399079
0.022999513381995	6.508573	6.39679759305117	0.0229667677951	6.392461	6.39420444727295	0.0229667677951	6.392513	6.39420444727295
0.023102189781022	6.515477	6.40485250307449	0.023069298008471	6.400559	6.40228466447163	0.023069298008471	6.400609	6.40228466447163
0.023204866180049	6.522278	6.41279326967489	0.023171828221842	6.408541	6.41025054271708	0.023171828221842	6.408592	6.41025054271708
0.023307542579075	6.528976	6.42062150667978	0.023274358435213	6.416411	6.41810369624777	0.023274358435213	6.416461	6.41810369624777
0.023410218978102	6.535572	6.42833880530278	0.023376888648584	6.42417	6.42584571671839	0.023376888648584	6.42422	6.42584571671839
0.023512895377129	6.542068	6.43594673444924	0.023479418861955	6.431819	6.43347817350434	0.023479418861955	6.431868	6.43347817350434
0.023615571776156	6.548467	6.44344684101831	0.023581949075326	6.43936	6.44100261400274	0.023581949075326	6.439409	6.44100261400274
0.023718248175183	6.554768	6.45084065020147	0.023684479288697	6.446794	6.44842056393002	0.023684479288697	6.446843	6.44842056393002
0.023820924574209	6.560974	6.45812966577765	0.023787009502068	6.454123	6.45573352761603	0.023787009502068	6.454171	6.45573352761603
0.023923600973236	6.567086	6.46531537040481	0.023889539715439	6.461349	6.46294298829473	0.023889539715439	6.461397	6.46294298829473
0.024026277372263	6.573106	6.47239922590811	0.02399206992881	6.468472	6.47005040839136	0.02399206992881	6.468519	6.47005040839136
0.02412895377129	6.579035	6.47938267356454	0.024094600142181	6.475495	6.47705722980631	0.024094600142181	6.475542	6.47705722980631
0.024231630170316	6.584874	6.48626713438425	0.024197130355552	6.482418	6.48396487419545	0.024197130355552	6.482465	6.48396487419545
0.024334306569343	6.590624	6.49305400938829	0.024299660568923	6.489244	6.49077474324714	0.024299660568923	6.48929	6.49077474324714
0.02443698296837	6.596288	6.49974467988306	0.024402190782294	6.495973	6.49748821895583	0.024402190782294	6.496018	6.49748821895583
0.024539659367397	6.601866	6.50634050773137	0.024504720995665	6.502606	6.50410666389228	0.024504720995665	6.502651	6.50410666389228
0.024642335766423	6.60736	6.51284283562002	0.024607251209036	6.509146	6.51063142147046	0.024607251209036	6.509191	6.51063142147046
0.02474501216545	6.61277	6.5192529873242	0.024709781422407	6.515594	6.51706381621108	0.024709781422407	6.515638	6.51706381621108
0.024847688564477	6.618099	6.52557226796839	0.024812311635777	6.52195	6.52340515400191	0.024812311635777	6.521994	6.52340515400191
0.024950364963504	6.623346	6.53180196428413	0.024914841849148	6.528216	6.52965672235469	0.024914841849148	6.52826	6.52965672235469
0.02505304136253	6.628515	6.53794334486435	0.025017372062519	6.534394	6.53581979065887	0.025017372062519	6.534437	6.53581979065887
0.025155717761557	6.633605	6.54399766041462	0.02511990227589	6.540484	6.54189561043215	0.02511990227589	6.540527	6.54189561043215
0.025258394160584	6.638619	6.54996614400098	0.025222432489261	6.546489	6.54788541556767	0.025222432489261	6.546531	6.54788541556767
0.025361070559611	6.643556	6.55585001129476	0.025324962702632	6.552408	6.5537904225782	0.025324962702632	6.55245	6.5537904225782
0.025463746958638	6.648419	6.56165046081411	0.025427492916003	6.558244	6.559611830837	0.025427492916003	6.558285	6.559611830837
0.025566423357664	6.653208	6.56736867416246	0.025530023129374	6.563997	6.56535082281575	0.025530023129374	6.564038	6.56535082281575
0.025669099756691	6.657925	6.57300581626376	0.025632553342745	6.569668	6.57100856431918	0.025632553342745	6.569709	6.57100856431918
0.025771776155718	6.66257	6.5785630355948	0.025735083556116	6.57526	6.5765862047168	0.025735083556116	6.5753	6.5765862047168
0.025874452554745	6.667145	6.58404146441432	0.025837613769487	6.580772	6.58208487717149	0.025837613769487	6.580812	6.58208487717149
0.025977128953771	6.671651	6.58944221898919	0.025940143982858	6.586207	6.58750569886512	0.025940143982858	6.586246	6.58750569886512
0.026079805352798	6.676089	6.59476639981758	0.026042674196229	6.591564	6.59284977122117	0.026042674196229	6.591603	6.59284977122117
0.026182481751825	6.680459	6.6000150918491	0.0261452044096	6.596846	6.59811818012445	0.0261452044096	6.596885	6.59811818012445
0.026285158150852	6.684763	6.60518936470215	0.026247734622971	6.602053	6.60331199613786	0.026247734622971	6.602091	6.60331199613786
0.026387834549878	6.689003	6.61029027287818	0.026350264836342	6.607186	6.60843227471622	0.026350264836342	6.607224	6.60843227471622
0.026490510948905	6.693178	6.61531885597328	0.026452795049713	6.612247	6.61348005641738	0.026452795049713	6.612285	6.61348005641738
0.026593187347932	6.69729	6.62027613888676	0.026555325263084	6.617236	6.61845636711033	0.026555325263084	6.617274	6.61845636711033
0.026695863746959	6.701339	6.62516313202703	0.026657855476455	6.622155	6.62336221818068	0.026657855476455	6.622192	6.62336221818068
0.026798540145985	6.705328	6.62998083151468	0.026760385689826	6.627004	6.62819860673322	0.026760385689826	6.627041	6.62819860673322
0.026901216545012	6.709256	6.63473021938275	0.026862915903197	6.631784	6.63296651579192	0.026862915903197	6.631821	6.63296651579192
0.027003892944039	6.713124	6.63941226377441	0.026965446116568	6.636497	6.63766691449702	0.026965446116568	6.636533	6.63766691449702
0.027106569343066	6.716934	6.64402791913784	0.027067976329939	6.641143	6.64230075829969	0.027067976329939	6.641179	6.64230075829969
0.027209245742093	6.720687	6.64857812641856	0.02717050654331	6.645724	6.64686898915382	0.02717050654331	6.645759	6.64686898915382
0.027311922141119	6.724382	6.65306381324902	0.027273036756681	6.650239	6.65137253570535	0.027273036756681	6.650274	6.65137253570535
0.027414598540146	6.728022	6.65748589413573	0.027375566970052	6.654691	6.655812313479	0.027375566970052	6.654726	6.655812313479
0.027517274939173	6.731607	6.66184527064374	0.027478097183423	6.65908	6.66018922506237	0.027478097183423	6.659114	6.66018922506237
0.0276199513382	6.735137	6.66614283157868	0.027580627396794	6.663407	6.66450416028766	0.027580627396794	6.663441	6.66450416028766
0.027722627737226	6.738614	6.67037945316618	0.027683157610165	6.667672	6.66875799641075	0.027683157610165	6.667706	6.66875799641075
0.027825304136253	6.742038	6.67455599922895	0.027785687823536	6.671877	6.67295159828799	0.027785687823536	6.67191	6.67295159828799
0.02792798053528	6.745411	6.67867332136138	0.027888218036907	6.676023	6.6770858185504	0.027888218036907	6.676056	6.6770858185504
0.028030656934307	6.748732	6.68273225910168	0.027990748250278	6.68011	6.6811614977756	0.027990748250278	6.680142	6.6811614977756
0.028133333333333	6.752004	6.68673364010177	0.028093278463649	6.684139	6.68517946465733	0.028093278463649	6.684171	6.68517946465733
0.02823600973236	6.755225	6.69067828029468	0.02819580867702	6.688111	6.6891405361726	0.02819580867702	6.688143	6.6891405361726
0.028338686131387	6.758398	6.69456698405975	0.028298338890391	6.692027	6.69304551774661	0.028298338890391	6.692059	6.69304551774661
0.028441362530414	6.761523	6.69840054438553	0.028400869103762	6.695888	6.69689520341531	0.028400869103762	6.695919	6.69689520341531
0.02854403892944	6.764601	6.70217974303031	0.028503399317133	6.699694	6.70069037598581	0.028503399317133	6.699725	6.70069037598581
0.028646715328467	6.767632	6.70590535068062	0.028605929530504	6.703446	6.70443180719445	0.028605929530504	6.703477	6.70443180719445
0.028749391727494	6.770617	6.70957812710734	0.028708459743875	6.707145	6.70812025786278	0.028708459743875	6.707175	6.70812025786278
0.028852068126521	6.773557	6.71319882131976	0.028810989957246	6.710792	6.71175647805134	0.028810989957246	6.710822	6.71175647805134
0.028954744525547	6.776453	6.71676817171748	0.028913520170617	6.714387	6.71534120721129	0.028913520170617	6.714417	6.71534120721129
0.029057420924574	6.779305	6.72028690624014	0.029016050383988	6.717931	6.718875174334	0.029016050383988	6.717961	6.718875174334
0.029160097323601	6.782113	6.72375574251513	0.029118580597359	6.721425	6.72235909809843	0.029118580597359	6.721454	6.72235909809843
0.029262773722628	6.784879	6.7271753880032	0.02922111081073	6.72487	6.72579368701662	0.02922111081073	6.724899	6.72579368701662
0.029365450121655	6.787603	6.7305465401421	0.029323641024101	6.728266	6.72917963957705	0.029323641024101	6.728295	6.72917963957705
0.029468126520681	6.790286	6.73386988648812	0.029426171237472	6.731614	6.73251764438601	0.029426171237472	6.731642	6.73251764438601
0.029570802919708	6.792929	6.7371461048557	0.029528701450843	6.734914	6.73580838030704	0.029528701450843	6.734942	6.73580838030704
0.029673479318735	6.795531	6.74037586345516	0.029631231664214	6.738168	6.7390525165984	0.029631231664214	6.738196	6.7390525165984
0.029776155717762	6.798094	6.74355982102837	0.029733761877585	6.741376	6.74225071304863	0.029733761877585	6.741404	6.74225071304863
0.029878832116788	6.800618	6.74669862698261	0.029836292090956	6.744538	6.74540362011018	0.029836292090956	6.744566	6.74540362011018
0.029981508515815	6.803104	6.74979292152256	0.029938822304327	6.747656	6.74851187903125	0.029938822304327	6.747683	6.74851187903125
0.030084184914842	6.805553	6.75284333578037	0.030041352517698	6.75073	6.75157612198569	0.030041352517698	6.750756	6.75157612198569
0.030186861313869	6.807964	6.75585049194402	0.030143882731069	6.75376	6.75459697220118	0.030143882731069	6.753786	6.75459697220118
0.030289537712895	6.810339	6.75881500338373	0.030246412944439	6.756747	6.75757504408552	0.030246412944439	6.756773	6.75757504408552
0.030392214111922	6.812678	6.76173747477675	0.03034894315781	6.759692	6.76051094335123	0.03034894315781	6.759718	6.76051094335123
0.030494890510949	6.814982	6.7646185022303	0.030451473371181	6.762595	6.76340526713838	0.030451473371181	6.762621	6.76340526713838
0.030597566909976	6.81725	6.76745867340282	0.030554003584552	6.765458	6.76625860413564	0.030554003584552	6.765483	6.76625860413564
0.030700243309002	6.819485	6.7702585676235	0.030656533797923	6.768279	6.76907153469974	0.030656533797923	6.768304	6.76907153469974
0.030802919708029	6.821685	6.77301875601015	0.030759064011294	6.771061	6.77184463097318	0.030759064011294	6.771086	6.77184463097318
0.030905596107056	6.823852	6.77573980158541	0.030861594224665	6.773804	6.77457845700027	0.030861594224665	6.773828	6.77457845700027
0.031008272506083	6.825987	6.7784222593913	0.030964124438036	6.776507	6.77727356884163	0.030964124438036	6.776532	6.77727356884163
0.03111094890511	6.828089	6.78106667660218	0.031066654651407	6.779173	6.77993051468699	0.031066654651407	6.779197	6.77993051468699
0.031213625304136	6.830159	6.78367359263614	0.031169184864778	6.7818	6.78254983496645	0.031169184864778	6.781824	6.78254983496645
0.031316301703163	6.832198	6.78624353926478	0.031271715078149	6.784391	6.78513206246017	0.031271715078149	6.784415	6.78513206246017
0.03141897810219	6.834206	6.78877704072145	0.03137424529152	6.786945	6.78767772240653	0.03137424529152	6.786968	6.78767772240653
0.031521654501217	6.836184	6.79127461380803	0.031476775504891	6.789462	6.79018733260871	0.031476775504891	6.789486	6.79018733260871
0.031624330900243	6.838132	6.79373676800009	0.031579305718262	6.791945	6.79266140353988	0.031579305718262	6.791968	6.79266140353988
0.03172700729927	6.84005	6.79616400555067	0.031681835931633	6.794392	6.7951004384468	0.031681835931633	6.794414	6.7951004384468
0.031829683698297	6.84194	6.79855682159257	0.031784366145004	6.796804	6.79750493345201	0.031784366145004	6.796826	6.79750493345201
0.031932360097324	6.8438	6.80091570423915	0.031886896358375	6.799182	6.7998753776546	0.031886896358375	6.799204	6.7998753776546
0.03203503649635	6.845633	6.80324113468377	0.031989426571746	6.801527	6.8022122532295	0.031989426571746	6.801549	6.8022122532295
0.032137712895377	6.847438	6.8055335872978	0.032091956785117	6.803838	6.80451603552546	0.032091956785117	6.80386	6.80451603552546
0.032240389294404	6.849215	6.80779352972724	0.032194486998488	6.806117	6.80678719316157	0.032194486998488	6.806139	6.80678719316157
0.032343065693431	6.850966	6.810021422988	0.032297017211859	6.808364	6.80902618812244	0.032297017211859	6.808385	6.80902618812244
0.032445742092457	6.85269	6.81221772155981	0.03239954742523	6.810578	6.81123347585207	0.03239954742523	6.810599	6.81123347585207
0.032548418491484	6.854388	6.8143828734788	0.032502077638601	6.812762	6.81340950534638	0.032502077638601	6.812782	6.81340950534638
0.032651094890511	6.85606	6.81651732042883	0.032604607851972	6.814914	6.81555471924439	0.032604607851972	6.814935	6.81555471924439
0.032753771289538	6.857707	6.81862149783143	0.032707138065343	6.817036	6.81766955391818	0.032707138065343	6.817057	6.81766955391818
0.032856447688565	6.859329	6.82069583493458	0.032809668278714	6.819128	6.81975443956159	0.032809668278714	6.819148	6.81975443956159
0.032959124087591	6.860927	6.82274075490016	0.032912198492085	6.821191	6.82180980027755	0.032912198492085	6.821211	6.82180980027755
0.033061800486618	6.8625	6.82475667489016	0.033014728705456	6.823224	6.82383605416433	0.033014728705456	6.823244	6.82383605416433
0.033164476885645	6.86405	6.82674400615176	0.033117258918827	6.825228	6.82583361340049	0.033117258918827	6.825248	6.82583361340049
0.033267153284672	6.865576	6.82870315410107	0.033219789132198	6.827204	6.82780288432862	0.033219789132198	6.827224	6.82780288432862
0.033369829683698	6.867079	6.83063451840583	0.033322319345569	6.829153	6.82974426753795	0.033322319345569	6.829172	6.82974426753795
0.033472506082725	6.868559	6.83253849306682	0.03342484955894	6.831073	6.83165815794575	0.03342484955894	6.831092	6.83165815794575
0.033575182481752	6.870017	6.83441546649822	0.033527379772311	6.832967	6.8335449448776	0.033527379772311	6.832985	6.8335449448776
0.033677858880779	6.871453	6.83626582160671	0.033629909985682	6.834833	6.83540501214652	0.033629909985682	6.834852	6.83540501214652
0.033780535279805	6.872867	6.83808993586962	0.033732440199053	6.836673	6.83723873813102	0.033732440199053	6.836692	6.83723873813102
0.033883211678832	6.87426	6.83988818141182	0.033834970412424	6.838488	6.83904649585195	0.033834970412424	6.838506	6.83904649585195
0.033985888077859	6.875631	6.84166092508156	0.033937500625795	6.840276	6.84082865304837	0.033937500625795	6.840294	6.84082865304837
0.034088564476886	6.876982	6.84340852852534	0.034040030839166	6.842039	6.84258557225232	0.034040030839166	6.842057	6.84258557225232
0.034191240875912	6.878313	6.84513134826155	0.034142561052537	6.843778	6.84431761086246	0.034142561052537	6.843795	6.84431761086246
0.034293917274939	6.879623	6.84682973575325	0.034245091265908	6.845491	6.8460251212168	0.034245091265908	6.845509	6.8460251212168
0.034396593673966	6.880913	6.84850403747973	0.034347621479279	6.847181	6.84770845066426	0.034347621479279	6.847198	6.84770845066426
0.034499270072993	6.882184	6.85015459500722	0.03445015169265	6.848846	6.84936794163537	0.03445015169265	6.848863	6.84936794163537
0.03460194647202	6.883436	6.85178174505852	0.034552681906021	6.850488	6.8510039317118	0.034552681906021	6.850505	6.8510039317118
0.034704622871046	6.884669	6.85338581958166	0.034655212119392	6.852107	6.85261675369507	0.034655212119392	6.852124	6.85261675369507
0.034807299270073	6.885883	6.85496714581755	0.034757742332763	6.853703	6.85420673567417	0.034757742332763	6.853719	6.85420673567417
0.0349099756691	6.887078	6.85652604636677	0.034860272546134	6.855276	6.85577420109231	0.034860272546134	6.855292	6.85577420109231
0.035012652068127	6.888256	6.8580628392553	0.034962802759505	6.856827	6.85731946881265	0.034962802759505	6.856843	6.85731946881265
0.035115328467153	6.889416	6.8595778379994	0.035065332972876	6.858356	6.85884285318315	0.035065332972876	6.858372	6.85884285318315
0.03521800486618	6.890558	6.86107135166953	0.035167863186247	6.859863	6.86034466410048	0.035167863186247	6.859879	6.86034466410048
0.035320681265207	6.891683	6.86254368495338	0.035270393399618	6.861349	6.86182520707306	0.035270393399618	6.861365	6.86182520707306
0.035423357664234	6.892791	6.86399513821802	0.035372923612989	6.862815	6.86328478328317	0.035372923612989	6.86283	6.86328478328317
0.03552603406326	6.893882	6.86542600757112	0.03547545382636	6.864259	6.86472368964819	0.03547545382636	6.864274	6.86472368964819
0.035628710462287	6.894957	6.86683658492137	0.035577984039731	6.865683	6.86614221888098	0.035577984039731	6.865698	6.86614221888098
0.035731386861314	6.896015	6.86822715803801	0.035680514253101	6.867087	6.86754065954942	0.035680514253101	6.867101	6.86754065954942
0.035834063260341	6.897058	6.86959801060948	0.035783044466472	6.86847	6.86891929613508	0.035783044466472	6.868485	6.86891929613508
0.035936739659367	6.898084	6.87094942230134	0.035885574679843	6.869835	6.87027840909107	0.035885574679843	6.869849	6.87027840909107
0.036039416058394	6.899095	6.87228166881325	0.035988104893214	6.87118	6.8716182748991	0.035988104893214	6.871194	6.8716182748991
0.036142092457421	6.900091	6.87359502193522	0.036090635106585	6.872506	6.87293916612566	0.036090635106585	6.87252	6.87293916612566
0.036244768856448	6.901072	6.87488974960306	0.036193165319956	6.873813	6.87424135147752	0.036193165319956	6.873827	6.87424135147752
0.036347445255474	6.902038	6.87616611595301	0.036295695533327	6.875102	6.8755250958563	0.036295695533327	6.875116	6.8755250958563
0.036450121654501	6.902989	6.8774243813756	0.036398225746698	6.876372	6.87679066041241	0.036398225746698	6.876386	6.87679066041241
0.036552798053528	6.903926	6.87866480256878	0.036500755960069	6.877625	6.87803830259813	0.036500755960069	6.877638	6.87803830259813
0.036655474452555	6.904848	6.87988763259028	0.03660328617344	6.878859	6.87926827621999	0.03660328617344	6.878873	6.87926827621999
0.036758150851582	6.905757	6.88109312090922	0.036705816386811	6.880077	6.88048083149037	0.036705816386811	6.88009	6.88048083149037
0.036860827250608	6.906652	6.88228151345696	0.036808346600182	6.881277	6.88167621507838	0.036808346600182	6.88129	6.88167621507838
0.036963503649635	6.907533	6.88345305267732	0.036910876813553	6.88246	6.88285467016009	0.036910876813553	6.882473	6.88285467016009
0.037066180048662	6.908401	6.88460797757599	0.037013407026924	6.883626	6.8840164364679	0.037013407026924	6.883639	6.8840164364679
0.037168856447689	6.909256	6.8857465237693	0.037115937240295	6.884776	6.88516175033937	0.037115937240295	6.884789	6.88516175033937
0.037271532846715	6.910098	6.88686892353228	0.037218467453666	6.88591	6.88629084476528	0.037218467453666	6.885923	6.88629084476528
0.037374209245742	6.910928	6.88797540584601	0.037320997667037	6.887027	6.88740394943698	0.037320997667037	6.88704	6.88740394943698
0.037476885644769	6.911744	6.88906619644436	0.037423527880408	6.888129	6.88850129079315	0.037423527880408	6.888142	6.88850129079315
0.037579562043796	6.912549	6.89014151786003	0.037526058093779	6.889215	6.88958309206582	0.037526058093779	6.889228	6.88958309206582
0.037682238442822	6.913341	6.89120158946993	0.03762858830715	6.890286	6.89064957332583	0.03762858830715	6.890298	6.89064957332583
0.037784914841849	6.914121	6.89224662753994	0.037731118520521	6.891342	6.89170095152751	0.037731118520521	6.891354	6.89170095152751
0.037887591240876	6.914889	6.89327684526901	0.037833648733892	6.892383	6.89273744055291	0.037833648733892	6.892394	6.89273744055291
0.037990267639903	6.915646	6.89429245283266	0.037936178947263	6.893409	6.89375925125521	0.037936178947263	6.89342	6.89375925125521
0.03809294403893	6.916391	6.89529365742586	0.038038709160634	6.89442	6.89476659150166	0.038038709160634	6.894432	6.89476659150166
0.038195620437956	6.917125	6.89628066330528	0.038141239374005	6.895417	6.89575966621588	0.038141239374005	6.895429	6.89575966621588
0.038298296836983	6.917848	6.89725367183096	0.038243769587376	6.8964	6.89673867741946	0.038243769587376	6.896412	6.89673867741946
0.03840097323601	6.91856	6.89821288150739	0.038346299800747	6.897369	6.89770382427316	0.038346299800747	6.897381	6.89770382427316
0.038503649635037	6.919261	6.899158488024	0.038448830014118	6.898325	6.89865530311733	0.038448830014118	6.898336	6.89865530311733
0.038606326034063	6.919952	6.90009068429508	0.038551360227489	6.899267	6.8995933075119	0.038551360227489	6.899278	6.8995933075119
0.03870900243309	6.920632	6.90100966049913	0.03865389044086	6.900195	6.90051802827574	0.03865389044086	6.900206	6.90051802827574
0.038811678832117	6.921302	6.90191560411765	0.038756420654231	6.901111	6.90142965352547	0.038756420654231	6.901122	6.90142965352547
0.038914355231144	6.921962	6.9028086999734	0.038858950867602	6.902013	6.90232836871371	0.038858950867602	6.902024	6.90232836871371
0.03901703163017	6.922611	6.9036891302681	0.038961481080973	6.902903	6.90321435666685	0.038961481080973	6.902914	6.90321435666685
0.039119708029197	6.923251	6.90455707461957	0.039064011294344	6.90378	6.90408779762219	0.039064011294344	6.903791	6.90408779762219
0.039222384428224	6.923881	6.90541271009842	0.039166541507715	6.904645	6.90494886926463	0.039166541507715	6.904655	6.90494886926463
0.039325060827251	6.924502	6.90625621126413	0.039269071721086	6.905498	6.9057977467628	0.039269071721086	6.905508	6.9057977467628
0.039427737226277	6.925113	6.90708775020068	0.039371601934457	6.906338	6.90663460280471	0.039371601934457	6.906348	6.90663460280471
0.039530413625304	6.925715	6.90790749655164	0.039474132147828	6.907167	6.90745960763285	0.039474132147828	6.907176	6.90745960763285
0.039633090024331	6.926308	6.9087156175548	0.039576662361199	6.907983	6.90827292907885	0.039576662361199	6.907993	6.90827292907885
0.039735766423358	6.926892	6.90951227807627	0.03967919257457	6.908789	6.90907473259761	0.03967919257457	6.908798	6.90907473259761
0.039838442822384	6.927467	6.91029764064411	0.039781722787941	6.909583	6.90986518130094	0.039781722787941	6.909592	6.90986518130094
0.039941119221411	6.928034	6.91107186548149	0.039884253001312	6.910365	6.91064443599077	0.039884253001312	6.910375	6.91064443599077
0.040043795620438	6.928592	6.91183511053939	0.039986783214683	6.911137	6.91141265519181	0.039986783214683	6.911146	6.91141265519181
0.040146472019465	6.929141	6.91258753152879	0.040089313428054	6.911897	6.91216999518388	0.040089313428054	6.911907	6.91216999518388
0.040249148418492	6.929682	6.91332928195248	0.040191843641425	6.912647	6.91291661003361	0.040191843641425	6.912656	6.91291661003361
0.040351824817518	6.930215	6.91406051313632	0.040294373854796	6.913387	6.91365265162584	0.040294373854796	6.913396	6.91365265162584
0.040454501216545	6.93074	6.91478137426015	0.040396904068167	6.914115	6.91437826969451	0.040396904068167	6.914124	6.91437826969451
0.040557177615572	6.931257	6.91549201238823	0.040499434281538	6.914834	6.91509361185307	0.040499434281538	6.914843	6.91509361185307
0.040659854014599	6.931766	6.9161925724992	0.040601964494909	6.915542	6.91579882362458	0.040601964494909	6.915551	6.91579882362458
0.040762530413625	6.932267	6.9168831975157	0.04070449470828	6.916241	6.91649404847127	0.04070449470828	6.916249	6.91649404847127
0.040865206812652	6.932761	6.91756402833349	0.040807024921651	6.916929	6.91717942782372	0.040807024921651	6.916938	6.91717942782372
0.040967883211679	6.933247	6.91823520385022	0.040909555135022	6.917608	6.91785510110966	0.040909555135022	6.917616	6.91785510110966
0.041070559610706	6.933726	6.91889686099377	0.041012085348393	6.918277	6.91852120578229	0.041012085348393	6.918285	6.91852120578229
0.041173236009732	6.934198	6.91954913475014	0.041114615561763	6.918937	6.9191778773483	0.041114615561763	6.918945	6.9191778773483
0.041275912408759	6.934662	6.92019215819105	0.041217145775134	6.919587	6.91982524939537	0.041217145775134	6.919595	6.91982524939537
0.041378588807786	6.93512	6.92082606250104	0.041319675988505	6.920228	6.9204634536194	0.041319675988505	6.920236	6.9204634536194
0.041481265206813	6.93557	6.92145097700424	0.041422206201876	6.92086	6.92109261985126	0.041422206201876	6.920868	6.92109261985126
0.041583941605839	6.936014	6.92206702919077	0.041524736415247	6.921483	6.92171287608322	0.041524736415247	6.921491	6.92171287608322
0.041686618004866	6.936451	6.92267434474276	0.041627266628618	6.922097	6.922324348495	0.041627266628618	6.922105	6.922324348495
0.041789294403893	6.936882	6.92327304755993	0.041729796841989	6.922703	6.9229271614794	0.041729796841989	6.922711	6.9229271614794
0.04189197080292	6.937306	6.92386325978494	0.04183232705536	6.9233	6.92352143766766	0.04183232705536	6.923308	6.92352143766766
0.041994647201947	6.937723	6.92444510182825	0.041934857268731	6.923889	6.92410729795434	0.041934857268731	6.923896	6.92410729795434
0.042097323600973	6.938134	6.92501869239273	0.042037387482102	6.924469	6.92468486152196	0.042037387482102	6.924476	6.92468486152196
0.0422	6.938539	6.92558414849785	0.042139917695473	6.925041	6.92525424586524	0.042139917695473	6.925048	6.92525424586524
0.042302676399027	6.938938	6.92614158550354	0.042242447908844	6.925605	6.92581556681499	0.042242447908844	6.925612	6.92581556681499
0.042405352798054	6.939331	6.92669111713376	0.042344978122215	6.926161	6.92636893856167	0.042344978122215	6.926168	6.92636893856167
0.04250802919708	6.939718	6.92723285549969	0.042447508335586	6.926709	6.92691447367864	0.042447508335586	6.926716	6.92691447367864
0.042610705596107	6.940099	6.92776691112257	0.042550038548957	6.927249	6.92745228314503	0.042550038548957	6.927256	6.92745228314503
0.042713381995134	6.940474	6.92829339295629	0.042652568762328	6.927782	6.92798247636835	0.042652568762328	6.927789	6.92798247636835
0.042816058394161	6.940844	6.92881240840961	0.042755098975699	6.928307	6.92850516120672	0.042755098975699	6.928314	6.92850516120672
0.042918734793187	6.941208	6.92932406336802	0.04285762918907	6.928825	6.92902044399082	0.04285762918907	6.928832	6.92902044399082
0.043021411192214	6.941566	6.92982846221544	0.042960159402441	6.929335	6.92952842954554	0.042960159402441	6.929342	6.92952842954554
0.043124087591241	6.941919	6.9303257078554	0.043062689615812	6.929838	6.93002922121125	0.043062689615812	6.929845	6.93002922121125
0.043226763990268	6.942267	6.93081590173215	0.043165219829183	6.930334	6.9305229208649	0.043165219829183	6.930341	6.9305229208649
0.043329440389294	6.942609	6.93129914385125	0.043267750042554	6.930823	6.93100962894068	0.043267750042554	6.93083	6.93100962894068
0.043432116788321	6.942946	6.93177553280005	0.043370280255925	6.931306	6.93148944445048	0.043370280255925	6.931312	6.93148944445048
0.043534793187348	6.943279	6.93224516576775	0.043472810469296	6.931781	6.93196246500402	0.043472810469296	6.931787	6.93196246500402
0.043637469586375	6.943606	6.93270813856527	0.043575340682667	6.932249	6.93242878682872	0.043575340682667	6.932256	6.93242878682872
0.043740145985402	6.943928	6.93316454564476	0.043677870896038	6.932711	6.93288850478928	0.043677870896038	6.932718	6.93288850478928
0.043842822384428	6.944245	6.9336144801189	0.043780401109409	6.933167	6.93334171240695	0.043780401109409	6.933173	6.93334171240695
0.043945498783455	6.944558	6.93405803377987	0.04388293132278	6.933616	6.93378850187857	0.04388293132278	6.933622	6.93378850187857
0.044048175182482	6.944865	6.9344952971181	0.043985461536151	6.934058	6.93422896409535	0.043985461536151	6.934064	6.93422896409535
0.044150851581509	6.945169	6.9349263593407	0.044087991749522	6.934495	6.9346631886613	0.044087991749522	6.934501	6.9346631886613
0.044253527980535	6.945467	6.9353513083897	0.044190521962893	6.934925	6.93509126391154	0.044190521962893	6.934931	6.93509126391154
0.044356204379562	6.945761	6.93577023095995	0.044293052176264	6.935349	6.9355132769302	0.044293052176264	6.935355	6.9355132769302
0.044458880778589	6.946051	6.93618321251684	0.044395582389635	6.935767	6.93592931356816	0.044395582389635	6.935773	6.93592931356816
0.044561557177616	6.946336	6.93659033731372	0.044498112603006	6.936179	6.93633945846052	0.044498112603006	6.936185	6.93633945846052
0.044664233576642	6.946617	6.93699168840908	0.044600642816377	6.936586	6.93674379504381	0.044600642816377	6.936591	6.93674379504381
0.044766909975669	6.946893	6.93738734768352	0.044703173029748	6.936986	6.93714240557299	0.044703173029748	6.936992	6.93714240557299
0.044869586374696	6.947166	6.93777739585642	0.044805703243119	6.937381	6.93753537113813	0.044805703243119	6.937387	6.93753537113813
0.044972262773723	6.947434	6.93816191250245	0.04490823345649	6.937771	6.93792277168094	0.04490823345649	6.937776	6.93792277168094
0.045074939172749	6.947698	6.93854097606777	0.045010763669861	6.938154	6.93830468601105	0.045010763669861	6.93816	6.93830468601105
0.045177615571776	6.947958	6.93891466388604	0.045113293883232	6.938533	6.938681191822	0.045113293883232	6.938538	6.938681191822
0.045280291970803	6.948215	6.93928305219422	0.045215824096603	6.938906	6.93905236570707	0.045215824096603	6.938911	6.93905236570707
0.04538296836983	6.948467	6.93964621614808	0.045318354309974	6.939274	6.93941828317487	0.045318354309974	6.939279	6.93941828317487
0.045485644768857	6.948716	6.94000422983758	0.045420884523345	6.939636	6.93977901866467	0.045420884523345	6.939641	6.93977901866467
0.045588321167883	6.948961	6.94035716630195	0.045523414736716	6.939994	6.94013464556158	0.045523414736716	6.939999	6.94013464556158
0.04569099756691	6.949202	6.94070509754462	0.045625944950087	6.940346	6.94048523621144	0.045625944950087	6.940351	6.94048523621144
0.045793673965937	6.949439	6.94104809454787	0.045728475163458	6.940693	6.94083086193557	0.045728475163458	6.940698	6.94083086193557
0.045896350364964	6.949673	6.94138622728736	0.045831005376829	6.941036	6.94117159304528	0.045831005376829	6.941041	6.94117159304528
0.04599902676399	6.949903	6.94171956474636	0.0459335355902	6.941374	6.94150749885613	0.0459335355902	6.941378	6.94150749885613
0.046101703163017	6.95013	6.94204817492986	0.046036065803571	6.941706	6.94183864770209	0.046036065803571	6.941711	6.94183864770209
0.046204379562044	6.950354	6.94237212487841	0.046138596016942	6.942035	6.94216510694939	0.046138596016942	6.942039	6.94216510694939
0.046307055961071	6.950574	6.94269148068184	0.046241126230313	6.942358	6.94248694301025	0.046241126230313	6.942363	6.94248694301025
0.046409732360097	6.95079	6.94300630749269	0.046343656443684	6.942677	6.94280422135641	0.046343656443684	6.942682	6.94280422135641
0.046512408759124	6.951004	6.94331666953955	0.046446186657055	6.942991	6.94311700653241	0.046446186657055	6.942996	6.94311700653241
0.046615085158151	6.951214	6.94362263014013	0.046548716870425	6.943301	6.94342536216872	0.046548716870425	6.943306	6.94342536216872
0.046717761557178	6.951421	6.94392425171421	0.046651247083796	6.943607	6.94372935099472	0.046651247083796	6.943611	6.94372935099472
0.046820437956204	6.951625	6.94422159579634	0.046753777297167	6.943908	6.94402903485145	0.046753777297167	6.943913	6.94402903485145
0.046923114355231	6.951826	6.9445147230484	0.046856307510538	6.944205	6.94432447470417	0.046856307510538	6.94421	6.94432447470417
0.047025790754258	6.952024	6.944803693272	0.046958837723909	6.944498	6.94461573065476	0.046958837723909	6.944502	6.94461573065476
0.047128467153285	6.952218	6.94508856542067	0.04706136793728	6.944787	6.944902861954	0.04706136793728	6.944791	6.944902861954
0.047231143552311	6.95241	6.94536939761187	0.047163898150651	6.945071	6.94518592701354	0.047163898150651	6.945075	6.94518592701354
0.047333819951338	6.952599	6.94564624713886	0.047266428364022	6.945352	6.94546498341787	0.047266428364022	6.945356	6.94546498341787
0.047436496350365	6.952785	6.94591917048239	0.047368958577393	6.945628	6.94574008793595	0.047368958577393	6.945632	6.94574008793595
0.047539172749392	6.952968	6.94618822332223	0.047471488790764	6.945901	6.94601129653284	0.047471488790764	6.945905	6.94601129653284
0.047641849148419	6.953149	6.94645346054849	0.047574019004135	6.94617	6.94627866438102	0.047574019004135	6.946174	6.94627866438102
0.047744525547445	6.953327	6.94671493627287	0.047676549217506	6.946435	6.94654224587165	0.047676549217506	6.946439	6.94654224587165
0.047847201946472	6.953502	6.94697270383969	0.047779079430877	6.946696	6.94680209462561	0.047779079430877	6.9467	6.94680209462561
0.047949878345499	6.953674	6.94722681583673	0.047881609644248	6.946954	6.94705826350445	0.047881609644248	6.946957	6.94705826350445
0.048052554744526	6.953844	6.94747732410601	0.047984139857619	6.947208	6.94731080462109	0.047984139857619	6.947211	6.94731080462109
0.048155231143552	6.954011	6.94772427975433	0.04808667007099	6.947458	6.94755976935046	0.04808667007099	6.947462	6.94755976935046
0.048257907542579	6.954176	6.94796773316373	0.048189200284361	6.947705	6.94780520833994	0.048189200284361	6.947708	6.94780520833994
0.048360583941606	6.954338	6.94820773400172	0.048291730497732	6.947948	6.94804717151965	0.048291730497732	6.947952	6.94804717151965
0.048463260340633	6.954498	6.94844433123148	0.048394260711103	6.948188	6.94828570811264	0.048394260711103	6.948191	6.94828570811264
0.048565936739659	6.954655	6.94867757312178	0.048496790924474	6.948424	6.94852086664486	0.048496790924474	6.948428	6.94852086664486
0.048668613138686	6.95481	6.94890750725688	0.048599321137845	6.948657	6.94875269495507	0.048599321137845	6.948661	6.94875269495507
0.048771289537713	6.954963	6.9491341805462	0.048701851351216	6.948887	6.94898124020456	0.048701851351216	6.948891	6.94898124020456
0.04887396593674	6.955113	6.94935763923393	0.048804381564587	6.949114	6.94920654888672	0.048804381564587	6.949117	6.94920654888672
0.048976642335766	6.955261	6.94957792890842	0.048906911777958	6.949337	6.94942866683654	0.048906911777958	6.94934	6.94942866683654
0.049079318734793	6.955407	6.9497950945115	0.049009441991329	6.949557	6.94964763923991	0.049009441991329	6.949561	6.94964763923991
0.04918199513382	6.95555	6.95000918034768	0.0491119722047	6.949774	6.9498635106428	0.0491119722047	6.949778	6.9498635106428
0.049284671532847	6.955692	6.95022023009312	0.049214502418071	6.949988	6.95007632496036	0.049214502418071	6.949992	6.95007632496036
0.049387347931874	6.955831	6.95042828680461	0.049317032631442	6.950199	6.95028612548581	0.049317032631442	6.950203	6.95028612548581
0.0494900243309	6.955968	6.95063339292831	0.049419562844813	6.950407	6.95049295489929	0.049419562844813	6.950411	6.95049295489929
0.049592700729927	6.956103	6.95083559030842	0.049522093058184	6.950612	6.9506968552765	0.049522093058184	6.950616	6.9506968552765
0.049695377128954	6.956236	6.95103492019574	0.049624623271555	6.950815	6.95089786809729	0.049624623271555	6.950818	6.95089786809729
0.049798053527981	6.956367	6.95123142325604	0.049727153484926	6.951014	6.9510960342541	0.049727153484926	6.951017	6.9510960342541
0.049900729927007	6.956496	6.95142513957841	0.049829683698297	6.95121	6.95129139406025	0.049829683698297	6.951213	6.95129139406025
0.050003406326034	6.956624	6.95161610868338	0.049932213911668	6.951404	6.95148398725816	0.049932213911668	6.951407	6.95148398725816
0.050106082725061	6.956749	6.95180436953103	0.050034744125039	6.951595	6.95167385302745	0.050034744125039	6.951598	6.95167385302745
0.050208759124088	6.956872	6.95198996052892	0.05013727433841	6.951783	6.95186102999288	0.05013727433841	6.951786	6.95186102999288
0.050311435523114	6.956993	6.95217291953994	0.050239804551781	6.951969	6.95204555623223	0.050239804551781	6.951972	6.95204555623223
0.050414111922141	6.957113	6.95235328389	0.050342334765152	6.952152	6.95222746928401	0.050342334765152	6.952155	6.95222746928401
0.050516788321168	6.957231	6.95253109037568	0.050444864978523	6.952332	6.95240680615517	0.050444864978523	6.952335	6.95240680615517
0.050619464720195	6.957347	6.95270637527172	0.050547395191894	6.95251	6.95258360332855	0.050547395191894	6.952513	6.95258360332855
0.050722141119221	6.957461	6.95287917433842	0.050649925405265	6.952685	6.95275789677035	0.050649925405265	6.952688	6.95275789677035
0.050824817518248	6.957573	6.95304952282895	0.050752455618636	6.952858	6.95292972193742	0.050752455618636	6.952861	6.95292972193742
0.050927493917275	6.957684	6.95321745549653	0.050854985832007	6.953028	6.95309911378448	0.050854985832007	6.953031	6.95309911378448
0.051030170316302	6.957793	6.95338300660152	0.050957516045378	6.953196	6.95326610677126	0.050957516045378	6.953199	6.95326610677126
0.051132846715329	6.957901	6.9535462099184	0.051060046258749	6.953362	6.95343073486946	0.051060046258749	6.953365	6.95343073486946
0.051235523114355	6.958007	6.95370709874269	0.05116257647212	6.953525	6.9535930315697	0.05116257647212	6.953528	6.9535930315697
0.051338199513382	6.958111	6.95386570589771	0.051265106685491	6.953686	6.95375302988831	0.051265106685491	6.953689	6.95375302988831
0.051440875912409	6.958214	6.95402206374131	0.051367636898862	6.953845	6.95391076237406	0.051367636898862	6.953847	6.95391076237406
0.051543552311436	6.958315	6.95417620417243	0.051470167112233	6.954001	6.95406626111478	0.051470167112233	6.954004	6.95406626111478
0.051646228710462	6.958414	6.95432815863765	0.051572697325604	6.954155	6.95421955774389	0.051572697325604	6.954158	6.95421955774389
0.051748905109489	6.958512	6.95447795813756	0.051675227538975	6.954307	6.9543706834468	0.051675227538975	6.95431	6.9543706834468
0.051851581508516	6.958609	6.95462563323315	0.051777757752346	6.954457	6.95451966896733	0.051777757752346	6.95446	6.95451966896733
0.051954257907543	6.958704	6.95477121405197	0.051880287965717	6.954605	6.95466654461389	0.051880287965717	6.954607	6.95466654461389
0.052056934306569	6.958798	6.95491473029432	0.051982818179088	6.954751	6.95481134026567	0.051982818179088	6.954753	6.95481134026567
0.052159610705596	6.95889	6.9550562112393	0.052085348392458	6.954894	6.95495408537875	0.052085348392458	6.954897	6.95495408537875
0.052262287104623	6.958981	6.95519568575081	0.052187878605829	6.955036	6.95509480899202	0.052187878605829	6.955038	6.95509480899202
0.05236496350365	6.95907	6.95533318228336	0.0522904088192	6.955175	6.95523353973319	0.0522904088192	6.955178	6.95523353973319
0.052467639902676	6.959158	6.95546872888799	0.052392939032571	6.955313	6.9553703058245	0.052392939032571	6.955315	6.9553703058245
0.052570316301703	6.959245	6.95560235321787	0.052495469245942	6.955449	6.95550513508856	0.052495469245942	6.955451	6.95550513508856
0.05267299270073	6.959331	6.95573408253405	0.052597999459313	6.955582	6.95563805495395	0.052597999459313	6.955585	6.95563805495395
0.052775669099757	6.959415	6.95586394371095	0.052700529672684	6.955714	6.95576909246081	0.052700529672684	6.955716	6.95576909246081
0.052878345498784	6.959498	6.95599196324186	0.052803059886055	6.955844	6.95589827426635	0.052803059886055	6.955846	6.95589827426635
0.05298102189781	6.95958	6.95611816724437	0.052905590099426	6.955972	6.9560256266503	0.052905590099426	6.955974	6.9560256266503
0.053083698296837	6.95966	6.95624258146567	0.053008120312797	6.956099	6.95615117552019	0.053008120312797	6.956101	6.95615117552019
0.053186374695864	6.959739	6.95636523128782	0.053110650526168	6.956223	6.95627494641667	0.053110650526168	6.956225	6.95627494641667
0.053289051094891	6.959817	6.95648614173291	0.053213180739539	6.956346	6.9563969645187	0.053213180739539	6.956348	6.9563969645187
0.053391727493917	6.959894	6.95660533746817	0.05331571095291	6.956467	6.95651725464866	0.05331571095291	6.956469	6.95651725464866
0.053494403892944	6.95997	6.95672284281103	0.053418241166281	6.956586	6.9566358412774	0.053418241166281	6.956588	6.9566358412774
0.053597080291971	6.960044	6.95683868173404	0.053520771379652	6.956704	6.95675274852925	0.053520771379652	6.956706	6.95675274852925
0.053699756690998	6.960118	6.95695287786978	0.053623301593023	6.95682	6.95686800018686	0.053623301593023	6.956822	6.95686800018686
0.053802433090024	6.96019	6.9570654545157	0.053725831806394	6.956934	6.9569816196961	0.053725831806394	6.956936	6.9569816196961
0.053905109489051	6.960261	6.95717643463883	0.053828362019765	6.957047	6.95709363017083	0.053828362019765	6.957049	6.95709363017083
0.054007785888078	6.960331	6.95728584088051	0.053930892233136	6.957158	6.95720405439754	0.053930892233136	6.95716	6.95720405439754
0.054110462287105	6.9604	6.95739369556097	0.054033422446507	6.957268	6.95731291484005	0.054033422446507	6.957269	6.95731291484005
0.054213138686131	6.960468	6.95750002068392	0.054135952659878	6.957376	6.95742023364406	0.054135952659878	6.957377	6.95742023364406
0.054315815085158	6.960535	6.957604837941	0.054238482873249	6.957482	6.95752603264164	0.054238482873249	6.957484	6.95752603264164
0.054418491484185	6.960601	6.95770816871624	0.05434101308662	6.957587	6.95763033335568	0.05434101308662	6.957589	6.95763033335568
0.054521167883212	6.960666	6.95781003409041	0.054443543299991	6.95769	6.95773315700429	0.054443543299991	6.957692	6.95773315700429
0.054623844282239	6.96073	6.95791045484533	0.054546073513362	6.957792	6.95783452450508	0.054546073513362	6.957794	6.95783452450508
0.054726520681265	6.960793	6.95800945146807	0.054648603726733	6.957893	6.95793445647944	0.054648603726733	6.957895	6.95793445647944
0.054829197080292	6.960855	6.95810704415518	0.054751133940104	6.957992	6.95803297325673	0.054751133940104	6.957994	6.95803297325673
0.054931873479319	6.960916	6.95820325281679	0.054853664153475	6.95809	6.95813009487841	0.054853664153475	6.958092	6.95813009487841
0.055034549878346	6.960977	6.95829809708067	0.054956194366846	6.958186	6.95822584110212	0.054956194366846	6.958188	6.95822584110212
0.055137226277372	6.961036	6.95839159629622	0.055058724580217	6.958281	6.9583202314057	0.055058724580217	6.958283	6.9583202314057
0.055239902676399	6.961094	6.95848376953846	0.055161254793588	6.958375	6.95841328499115	0.055161254793588	6.958376	6.95841328499115
0.055342579075426	6.961152	6.95857463561189	0.055263785006959	6.958467	6.95850502078855	0.055263785006959	6.958469	6.95850502078855
0.055445255474453	6.961208	6.9586642130543	0.05536631522033	6.958558	6.9585954574599	0.05536631522033	6.95856	6.9585954574599
0.055547931873479	6.961264	6.95875252014062	0.055468845433701	6.958648	6.95868461340289	0.055468845433701	6.958649	6.95868461340289
0.055650608272506	6.961319	6.95883957488659	0.055571375647072	6.958736	6.95877250675471	0.055571375647072	6.958738	6.95877250675471
0.055753284671533	6.961373	6.95892539505247	0.055673905860443	6.958824	6.95885915539565	0.055673905860443	6.958825	6.95885915539565
0.05585596107056	6.961427	6.95900999814665	0.055776436073814	6.95891	6.95894457695284	0.055776436073814	6.958911	6.95894457695284
0.055958637469586	6.961479	6.95909340142921	0.055878966287185	6.958994	6.95902878880374	0.055878966287185	6.958996	6.95902878880374
0.056061313868613	6.961531	6.95917562191546	0.055981496500556	6.959078	6.95911180807973	0.055981496500556	6.959079	6.95911180807973
0.05616399026764	6.961582	6.95925667637941	0.056084026713927	6.95916	6.95919365166959	0.056084026713927	6.959162	6.95919365166959
0.056266666666667	6.961632	6.95933658135718	0.056186556927298	6.959241	6.95927433622292	0.056186556927298	6.959243	6.95927433622292
0.056369343065693	6.961681	6.95941535315037	0.056289087140669	6.959322	6.95935387815354	0.056289087140669	6.959323	6.95935387815354
0.05647201946472	6.96173	6.95949300782943	0.05639161735404	6.9594	6.95943229364281	0.05639161735404	6.959402	6.95943229364281
0.056574695863747	6.961778	6.95956956123688	0.056494147567411	6.959478	6.95950959864295	0.056494147567411	6.95948	6.95950959864295
0.056677372262774	6.961825	6.95964502899056	0.056596677780782	6.959555	6.95958580888028	0.056596677780782	6.959556	6.95958580888028
0.056780048661801	6.961871	6.95971942648684	0.056699207994153	6.959631	6.95966093985838	0.056699207994153	6.959632	6.95966093985838
0.056882725060827	6.961917	6.95979276890373	0.056801738207524	6.959705	6.95973500686131	0.056801738207524	6.959706	6.95973500686131
0.056985401459854	6.961962	6.95986507120401	0.056904268420895	6.959779	6.95980802495665	0.056904268420895	6.95978	6.95980802495665
0.057088077858881	6.962006	6.95993634813824	0.057006798634266	6.959851	6.95988000899862	0.057006798634266	6.959852	6.95988000899862
0.057190754257908	6.96205	6.96000661424782	0.057109328847637	6.959923	6.95995097363107	0.057109328847637	6.959924	6.95995097363107
0.057293430656934	6.962093	6.9600758838679	0.057211859061008	6.959993	6.96002093329049	0.057211859061008	6.959994	6.96002093329049
0.057396107055961	6.962136	6.96014417113035	0.057314389274379	6.960062	6.96008990220889	0.057314389274379	6.960064	6.96008990220889
0.057498783454988	6.962177	6.96021148996662	0.057416919487749	6.960131	6.96015789441676	0.057416919487749	6.960132	6.96015789441676
0.057601459854015	6.962218	6.96027785411061	0.05751944970112	6.960198	6.9602249237459	0.05751944970112	6.9602	6.9602249237459
0.057704136253041	6.962259	6.96034327710141	0.057621979914491	6.960265	6.9602910038322	0.057621979914491	6.960266	6.9602910038322
0.057806812652068	6.962299	6.96040777228614	0.057724510127862	6.96033	6.96035614811847	0.057724510127862	6.960332	6.96035614811847
0.057909489051095	6.962338	6.96047135282262	0.057827040341233	6.960395	6.96042036985713	0.057827040341233	6.960396	6.96042036985713
0.058012165450122	6.962377	6.96053403168207	0.057929570554604	6.960459	6.96048368211295	0.057929570554604	6.96046	6.96048368211295
0.058114841849148	6.962415	6.96059582165177	0.058032100767975	6.960522	6.96054609776566	0.058032100767975	6.960523	6.96054609776566
0.058217518248175	6.962452	6.96065673533763	0.058134630981346	6.960584	6.96060762951259	0.058134630981346	6.960585	6.96060762951259
0.058320194647202	6.962489	6.96071678516681	0.058237161194717	6.960645	6.96066828987127	0.058237161194717	6.960646	6.96066828987127
0.058422871046229	6.962526	6.96077598339023	0.058339691408088	6.960705	6.96072809118196	0.058339691408088	6.960706	6.96072809118196
0.058525547445256	6.962562	6.96083434208506	0.058442221621459	6.960764	6.96078704561015	0.058442221621459	6.960765	6.96078704561015
0.058628223844282	6.962597	6.9608918731572	0.05854475183483	6.960823	6.96084516514906	0.05854475183483	6.960824	6.96084516514906
0.058730900243309	6.962632	6.96094858834371	0.058647282048201	6.96088	6.96090246162206	0.058647282048201	6.960882	6.96090246162206
0.058833576642336	6.962666	6.9610044992152	0.058749812261572	6.960937	6.96095894668509	0.058749812261572	6.960938	6.96095894668509
0.058936253041363	6.9627	6.96105961717817	0.058852342474943	6.960993	6.961014631829	0.058852342474943	6.960994	6.961014631829
0.059038929440389	6.962733	6.96111395347739	0.058954872688314	6.961049	6.96106952838195	0.058954872688314	6.96105	6.96106952838195
0.059141605839416	6.962766	6.96116751919814	0.059057402901685	6.961103	6.96112364751163	0.059057402901685	6.961104	6.96112364751163
0.059244282238443	6.962798	6.96122032526849	0.059159933115056	6.961157	6.96117700022762	0.059159933115056	6.961158	6.96117700022762
0.05934695863747	6.96283	6.96127238246154	0.059262463328427	6.96121	6.96122959738356	0.059262463328427	6.961211	6.96122959738356
0.059449635036496	6.962861	6.9613237013976	0.059364993541798	6.961262	6.96128144967939	0.059364993541798	6.961263	6.96128144967939
0.059552311435523	6.962892	6.96137429254639	0.059467523755169	6.961314	6.96133256766352	0.059467523755169	6.961315	6.96133256766352
0.05965498783455	6.962922	6.96142416622912	0.05957005396854	6.961364	6.96138296173499	0.05957005396854	6.961365	6.96138296173499
0.059757664233577	6.962952	6.96147333262065	0.059672584181911	6.961414	6.96143264214557	0.059672584181911	6.961415	6.96143264214557
0.059860340632603	6.962981	6.96152180175153	0.059775114395282	6.961464	6.96148161900183	0.059775114395282	6.961465	6.96148161900183
0.05996301703163	6.96301	6.96156958351009	0.059877644608653	6.961512	6.96152990226724	0.059877644608653	6.961513	6.96152990226724
0.060065693430657	6.963039	6.96161668764438	0.059980174822024	6.96156	6.96157750176414	0.059980174822024	6.961561	6.96157750176414
0.060168369829684	6.963067	6.96166312376424	0.060082705035395	6.961607	6.96162442717581	0.060082705035395	6.961608	6.96162442717581
0.060271046228711	6.963094	6.96170890134322	0.060185235248766	6.961654	6.96167068804837	0.060185235248766	6.961655	6.96167068804837
0.060373722627737	6.963122	6.96175402972052	0.060287765462137	6.9617	6.96171629379276	0.060287765462137	6.961701	6.96171629379276
0.060476399026764	6.963148	6.96179851810288	0.060390295675508	6.961745	6.96176125368664	0.060390295675508	6.961746	6.96176125368664
0.060579075425791	6.963175	6.9618423755665	0.060492825888879	6.96179	6.9618055768763	0.060492825888879	6.961791	6.9618055768763
0.060681751824818	6.963201	6.96188561105885	0.06059535610225	6.961834	6.96184927237849	0.06059535610225	6.961835	6.96184927237849
0.060784428223844	6.963226	6.96192823340049	0.060697886315621	6.961877	6.96189234908227	0.060697886315621	6.961878	6.96189234908227
0.060887104622871	6.963252	6.96197025128693	0.060800416528992	6.96192	6.96193481575081	0.060800416528992	6.961921	6.96193481575081
0.060989781021898	6.963277	6.96201167329034	0.060902946742363	6.961962	6.9619766810232	0.060902946742363	6.961963	6.9619766810232
0.061092457420925	6.963301	6.96205250786132	0.061005476955734	6.962004	6.96201795341617	0.061005476955734	6.962005	6.96201795341617
0.061195133819951	6.963325	6.96209276333064	0.061108007169105	6.962045	6.96205864132585	0.061108007169105	6.962046	6.96205864132585
0.061297810218978	6.963349	6.9621324479109	0.061210537382476	6.962085	6.96209875302945	0.061210537382476	6.962086	6.96209875302945
0.061400486618005	6.963372	6.96217156969827	0.061313067595847	6.962125	6.96213829668697	0.061313067595847	6.962126	6.96213829668697
0.061503163017032	6.963395	6.96221013667408	0.061415597809218	6.962164	6.96217728034287	0.061415597809218	6.962165	6.96217728034287
0.061605839416058	6.963418	6.96224815670646	0.061518128022589	6.962203	6.96221571192766	0.061518128022589	6.962204	6.96221571192766
0.061708515815085	6.96344	6.96228563755199	0.06162065823596	6.962241	6.96225359925955	0.06162065823596	6.962242	6.96225359925955
0.061811192214112	6.963462	6.96232258685721	0.061723188449331	6.962279	6.96229095004604	0.061723188449331	6.962279	6.96229095004604
0.061913868613139	6.963484	6.96235901216026	0.061825718662702	6.962316	6.96232777188548	0.061825718662702	6.962317	6.96232777188548
0.062016545012166	6.963505	6.96239492089234	0.061928248876073	6.962352	6.9623640722686	0.061928248876073	6.962353	6.9623640722686
0.062119221411192	6.963526	6.96243032037929	0.062030779089444	6.962388	6.96239985858005	0.062030779089444	6.962389	6.96239985858005
0.062221897810219	6.963547	6.96246521784304	0.062133309302815	6.962424	6.96243513809993	0.062133309302815	6.962425	6.96243513809993
0.062324574209246	6.963568	6.96249962040312	0.062235839516186	6.962459	6.96246991800521	0.062235839516186	6.96246	6.96246991800521
0.062427250608273	6.963588	6.96253353507807	0.062338369729557	6.962494	6.96250420537123	0.062338369729557	6.962494	6.96250420537123
0.062529927007299	6.963607	6.9625669687869	0.062440899942928	6.962528	6.96253800717314	0.062440899942928	6.962528	6.96253800717314
0.062632603406326	6.963627	6.96259992835053	0.062543430156299	6.962561	6.96257133028731	0.062543430156299	6.962562	6.96257133028731
0.062735279805353	6.963646	6.96263242049309	0.06264596036967	6.962594	6.96260418149272	0.06264596036967	6.962595	6.96260418149272
0.06283795620438	6.963665	6.96266445184341	0.062748490583041	6.962627	6.96263656747237	0.062748490583041	6.962628	6.96263656747237
0.062940632603406	6.963684	6.96269602893627	0.062851020796411	6.962659	6.96266849481458	0.062851020796411	6.96266	6.96266849481458
0.063043309002433	6.963702	6.9627271582138	0.062953551009782	6.962691	6.96269997001441	0.062953551009782	6.962691	6.96269997001441
0.06314598540146	6.96372	6.96275784602676	0.063056081223153	6.962722	6.96273099947492	0.063056081223153	6.962723	6.96273099947492
0.063248661800487	6.963738	6.96278809863583	0.063158611436524	6.962753	6.96276158950848	0.063158611436524	6.962753	6.96276158950848
0.063351338199513	6.963755	6.96281792221294	0.063261141649895	6.962783	6.9627917463381	0.063261141649895	6.962784	6.9627917463381
0.06345401459854	6.963772	6.96284732284247	0.063363671863266	6.962813	6.96282147609863	0.063363671863266	6.962814	6.96282147609863
0.063556690997567	6.963789	6.9628763065225	0.063466202076637	6.962843	6.96285078483805	0.063466202076637	6.962843	6.96285078483805
0.063659367396594	6.963806	6.96290487916608	0.063568732290008	6.962872	6.96287967851871	0.063568732290008	6.962872	6.96287967851871
0.06376204379562	6.963823	6.96293304660238	0.063671262503379	6.962901	6.96290816301849	0.063671262503379	6.962901	6.96290816301849
0.063864720194647	6.963839	6.9629608145779	0.06377379271675	6.962929	6.96293624413206	0.06377379271675	6.962929	6.96293624413206
0.063967396593674	6.963855	6.96298818875767	0.063876322930121	6.962957	6.96296392757202	0.063876322930121	6.962957	6.96296392757202
0.064070072992701	6.963871	6.96301517472635	0.063978853143492	6.962984	6.96299121897005	0.063978853143492	6.962985	6.96299121897005
0.064172749391728	6.963886	6.96304177798942	0.064081383356863	6.963011	6.9630181238781	0.064081383356863	6.963012	6.9630181238781
0.064275425790754	6.963901	6.96306800397428	0.064183913570234	6.963038	6.96304464776949	0.064183913570234	6.963039	6.96304464776949
0.064378102189781	6.963916	6.96309385803135	0.064286443783605	6.963064	6.96307079604003	0.064286443783605	6.963065	6.96307079604003
0.064480778588808	6.963931	6.96311934543519	0.064388973996976	6.96309	6.96309657400911	0.064388973996976	6.963091	6.96309657400911
0.064583454987835	6.963946	6.96314447138555	0.064491504210347	6.963116	6.96312198692079	0.064491504210347	6.963116	6.96312198692079
0.064686131386861	6.96396	6.96316924100842	0.064594034423718	6.963141	6.96314703994488	0.064594034423718	6.963142	6.96314703994488
0.064788807785888	6.963974	6.96319365935713	0.064696564637089	6.963166	6.96317173817795	0.064696564637089	6.963167	6.96317173817795
0.064891484184915	6.963988	6.96321773141332	0.06479909485046	6.963191	6.96319608664441	0.06479909485046	6.963191	6.96319608664441
0.064994160583942	6.964002	6.963241462088	0.064901625063831	6.963215	6.96322009029753	0.064901625063831	6.963215	6.96322009029753
0.065096836982968	6.964015	6.96326485622251	0.065004155277202	6.963239	6.96324375402042	0.065004155277202	6.963239	6.96324375402042
0.065199513381995	6.964029	6.96328791858955	0.065106685490573	6.963262	6.96326708262702	0.065106685490573	6.963263	6.96326708262702
0.065302189781022	6.964042	6.96331065389413	0.065209215703944	6.963285	6.96329008086314	0.065209215703944	6.963286	6.96329008086314
0.065404866180049	6.964055	6.96333306677454	0.065311745917315	6.963308	6.96331275340733	0.065311745917315	6.963309	6.96331275340733
0.065507542579075	6.964067	6.96335516180328	0.065414276130686	6.963331	6.96333510487192	0.065414276130686	6.963331	6.96333510487192
0.065610218978102	6.96408	6.96337694348803	0.065516806344057	6.963353	6.96335713980392	0.065516806344057	6.963353	6.96335713980392
0.065712895377129	6.964092	6.9633984162725	0.065619336557428	6.963375	6.96337886268593	0.065619336557428	6.963375	6.96337886268593
0.065815571776156	6.964104	6.96341958453742	0.065721866770799	6.963396	6.96340027793708	0.065721866770799	6.963397	6.96340027793708
0.065918248175183	6.964116	6.96344045260138	0.06582439698417	6.963418	6.96342138991392	0.06582439698417	6.963418	6.96342138991392
0.066020924574209	6.964128	6.96346102472173	0.065926927197541	6.963439	6.9634422029113	0.065926927197541	6.963439	6.9634422029113
0.066123600973236	6.96414	6.96348130509542	0.066029457410912	6.963459	6.96346272116324	0.066029457410912	6.96346	6.96346272116324
0.066226277372263	6.964151	6.96350129785992	0.066131987624283	6.96348	6.96348294884382	0.066131987624283	6.96348	6.96348294884382
0.06632895377129	6.964162	6.963521007094	0.066234517837654	6.9635	6.963502890068	0.066234517837654	6.9635	6.963502890068
0.066431630170316	6.964173	6.96354043681858	0.066337048051025	6.96352	6.96352254889244	0.066337048051025	6.96352	6.96352254889244
0.066534306569343	6.964184	6.96355959099758	0.066439578264396	6.963539	6.9635419293164	0.066439578264396	6.96354	6.9635419293164
0.06663698296837	6.964195	6.96357847353867	0.066542108477767	6.963558	6.96356103528246	0.066542108477767	6.963559	6.96356103528246
0.066739659367397	6.964206	6.96359708829415	0.066644638691138	6.963577	6.96357987067739	0.066644638691138	6.963578	6.96357987067739
0.066842335766423	6.964216	6.96361543906164	0.066747168904509	6.963596	6.96359843933291	0.066747168904509	6.963597	6.96359843933291
0.06694501216545	6.964226	6.96363352958495	0.06684969911788	6.963615	6.96361674502648	0.06684969911788	6.963615	6.96361674502648
0.067047688564477	6.964236	6.96365136355475	0.066952229331251	6.963633	6.96363479148206	0.066952229331251	6.963633	6.96363479148206
0.067150364963504	6.964246	6.9636689446094	0.067054759544622	6.963651	6.96365258237089	0.067054759544622	6.963651	6.96365258237089
0.06725304136253	6.964256	6.96368627633565	0.067157289757993	6.963668	6.96367012131218	0.067157289757993	6.963669	6.96367012131218
0.067355717761557	6.964266	6.9637033622694	0.067259819971364	6.963686	6.96368741187392	0.067259819971364	6.963686	6.96368741187392
0.067458394160584	6.964275	6.96372020589639	0.067362350184735	6.963703	6.96370445757358	0.067362350184735	6.963703	6.96370445757358
0.067561070559611	6.964285	6.96373681065292	0.067464880398106	6.96372	6.96372126187878	0.067464880398106	6.96372	6.96372126187878
0.067663746958638	6.964294	6.96375317992658	0.067567410611477	6.963737	6.96373782820806	0.067567410611477	6.963737	6.96373782820806
0.067766423357664	6.964303	6.9637693170569	0.067669940824848	6.963753	6.96375415993154	0.067669940824848	6.963753	6.96375415993154
0.067869099756691	6.964312	6.96378522533606	0.067772471038219	6.963769	6.96377026037162	0.067772471038219	6.96377	6.96377026037162
0.067971776155718	6.964321	6.96380090800955	0.06787500125159	6.963785	6.96378613280363	0.06787500125159	6.963786	6.96378613280363
0.068074452554745	6.96433	6.96381636827681	0.067977531464961	6.963801	6.96380178045654	0.067977531464961	6.963801	6.96380178045654
0.068177128953771	6.964338	6.96383160929196	0.068080061678332	6.963817	6.96381720651359	0.068080061678332	6.963817	6.96381720651359
0.068279805352798	6.964346	6.96384663416433	0.068182591891703	6.963832	6.96383241411292	0.068182591891703	6.963832	6.96383241411292
0.068382481751825	6.964355	6.9638614459592	0.068285122105073	6.963847	6.96384740634825	0.068285122105073	6.963847	6.96384740634825
0.068485158150852	6.964363	6.96387604769835	0.068387652318444	6.963862	6.96386218626947	0.068387652318444	6.963862	6.96386218626947
0.068587834549878	6.964371	6.96389044236071	0.068490182531815	6.963877	6.9638767568833	0.068490182531815	6.963877	6.9638767568833
0.068690510948905	6.964379	6.96390463288299	0.068592712745186	6.963891	6.96389112115386	0.068592712745186	6.963891	6.96389112115386
0.068793187347932	6.964387	6.96391862216023	0.068695242958557	6.963905	6.9639052820033	0.068695242958557	6.963906	6.9639052820033
0.068895863746959	6.964394	6.96393241304641	0.068797773171928	6.963919	6.9639192423124	0.068797773171928	6.96392	6.9639192423124
0.068998540145985	6.964402	6.96394600835504	0.068900303385299	6.963933	6.96393300492113	0.068900303385299	6.963934	6.96393300492113
0.069101216545012	6.964409	6.96395941085974	0.06900283359867	6.963947	6.96394657262924	0.06900283359867	6.963947	6.96394657262924
0.069203892944039	6.964417	6.96397262329478	0.069105363812041	6.963961	6.96395994819683	0.069105363812041	6.963961	6.96395994819683
0.069306569343066	6.964424	6.96398564835567	0.069207894025412	6.963974	6.96397313434493	0.069207894025412	6.963974	6.96397313434493
0.069409245742093	6.964431	6.96399848869969	0.069310424238783	6.963987	6.96398613375602	0.069310424238783	6.963987	6.96398613375602
0.069511922141119	6.964438	6.96401114694641	0.069412954452154	6.964	6.96399894907459	0.069412954452154	6.964	6.96399894907459
0.069614598540146	6.964445	6.96402362567829	0.069515484665525	6.964013	6.9640115829077	0.069515484665525	6.964013	6.9640115829077
0.069717274939173	6.964452	6.96403592744114	0.069618014878896	6.964025	6.96402403782545	0.069618014878896	6.964025	6.96402403782545
0.0698199513382	6.964459	6.96404805474467	0.069720545092267	6.964038	6.9640363163616	0.069720545092267	6.964038	6.9640363163616
0.069922627737226	6.964465	6.96406001006301	0.069823075305638	6.96405	6.96404842101397	0.069823075305638	6.96405	6.96404842101397
0.070025304136253	6.964472	6.96407179583519	0.069925605519009	6.964062	6.96406035424504	0.069925605519009	6.964062	6.96406035424504
0.07012798053528	6.964478	6.96408341446565	0.07002813573238	6.964074	6.96407211848242	0.07002813573238	6.964074	6.96407211848242
0.070230656934307	6.964484	6.96409486832473	0.070130665945751	6.964085	6.96408371611933	0.070130665945751	6.964086	6.96408371611933
0.070333333333333	6.964491	6.96410615974918	0.070233196159122	6.964097	6.96409514951509	0.070233196159122	6.964097	6.96409514951509
0.07043600973236	6.964497	6.96411729104258	0.070335726372493	6.964108	6.96410642099562	0.070335726372493	6.964108	6.96410642099562
0.070538686131387	6.964503	6.96412826447585	0.070438256585864	6.964119	6.96411753285391	0.070438256585864	6.96412	6.96411753285391
0.070641362530414	6.964509	6.96413908228771	0.070540786799235	6.96413	6.96412848735046	0.070540786799235	6.964131	6.96412848735046
0.07074403892944	6.964514	6.96414974668513	0.070643317012606	6.964141	6.96413928671376	0.070643317012606	6.964142	6.96413928671376
0.070846715328467	6.96452	6.96416025984378	0.070745847225977	6.964152	6.96414993314075	0.070745847225977	6.964152	6.96414993314075
0.070949391727494	6.964526	6.96417062390848	0.070848377439348	6.964163	6.96416042879726	0.070848377439348	6.964163	6.96416042879726
0.071052068126521	6.964531	6.96418084099362	0.070950907652719	6.964173	6.96417077581843	0.070950907652719	6.964173	6.96417077581843
0.071154744525548	6.964537	6.96419091318361	0.07105343786609	6.964183	6.96418097630918	0.07105343786609	6.964184	6.96418097630918
0.071257420924574	6.964542	6.96420084253332	0.071155968079461	6.964194	6.96419103234462	0.071155968079461	6.964194	6.96419103234462
0.071360097323601	6.964548	6.96421063106844	0.071258498292832	6.964204	6.96420094597047	0.071258498292832	6.964204	6.96420094597047
0.071462773722628	6.964553	6.96422028078597	0.071361028506203	6.964213	6.96421071920347	0.071361028506203	6.964214	6.96421071920347
0.071565450121655	6.964558	6.96422979365456	0.071463558719574	6.964223	6.96422035403181	0.071463558719574	6.964223	6.96422035403181
0.071668126520681	6.964563	6.96423917161497	0.071566088932945	6.964233	6.96422985241553	0.071566088932945	6.964233	6.96422985241553
0.071770802919708	6.964568	6.96424841658041	0.071668619146316	6.964242	6.96423921628689	0.071668619146316	6.964242	6.96423921628689
0.071873479318735	6.964573	6.96425753043696	0.071771149359687	6.964251	6.96424844755082	0.071771149359687	6.964252	6.96424844755082
0.071976155717762	6.964578	6.96426651504398	0.071873679573058	6.964261	6.96425754808523	0.071873679573058	6.964261	6.96425754808523
0.072078832116788	6.964583	6.96427537223443	0.071976209786429	6.96427	6.96426651974148	0.071976209786429	6.96427	6.96426651974148
0.072181508515815	6.964587	6.96428410381528	0.0720787399998	6.964279	6.96427536434469	0.0720787399998	6.964279	6.96427536434469
0.072284184914842	6.964592	6.9642927115679	0.072181270213171	6.964287	6.96428408369412	0.072181270213171	6.964288	6.96428408369412
0.072386861313869	6.964597	6.96430119724837	0.072283800426542	6.964296	6.96429267956358	0.072283800426542	6.964296	6.96429267956358
0.072489537712895	6.964601	6.96430956258787	0.072386330639913	6.964305	6.96430115370173	0.072386330639913	6.964305	6.96430115370173
0.072592214111922	6.964606	6.96431780929304	0.072488860853284	6.964313	6.9643095078325	0.072488860853284	6.964313	6.9643095078325
0.072694890510949	6.96461	6.96432593904631	0.072591391066655	6.964321	6.96431774365537	0.072591391066655	6.964322	6.96431774365537
0.072797566909976	6.964614	6.96433395350626	0.072693921280026	6.96433	6.96432586284578	0.072693921280026	6.96433	6.96432586284578
0.072900243309003	6.964619	6.96434185430792	0.072796451493397	6.964338	6.96433386705542	0.072796451493397	6.964338	6.96433386705542
0.073002919708029	6.964623	6.96434964306316	0.072898981706768	6.964346	6.96434175791262	0.072898981706768	6.964346	6.96434175791262
0.073105596107056	6.964627	6.96435732136099	0.073001511920139	6.964353	6.96434953702262	0.073001511920139	6.964354	6.96434953702262
0.073208272506083	6.964631	6.96436489076787	0.07310404213351	6.964361	6.96435720596794	0.07310404213351	6.964361	6.96435720596794
0.07331094890511	6.964635	6.96437235282806	0.073206572346881	6.964369	6.96436476630869	0.073206572346881	6.964369	6.96436476630869
0.073413625304136	6.964639	6.96437970906391	0.073309102560252	6.964376	6.96437221958289	0.073309102560252	6.964376	6.96437221958289
0.073516301703163	6.964643	6.96438696097619	0.073411632773623	6.964384	6.96437956730677	0.073411632773623	6.964384	6.96437956730677
0.07361897810219	6.964646	6.96439411004437	0.073514162986994	6.964391	6.96438681097509	0.073514162986994	6.964391	6.96438681097509
0.073721654501217	6.96465	6.96440115772695	0.073616693200365	6.964398	6.96439395206145	0.073616693200365	6.964398	6.96439395206145
0.073824330900243	6.964654	6.96440810546176	0.073719223413736	6.964405	6.96440099201857	0.073719223413736	6.964406	6.96440099201857
0.07392700729927	6.964658	6.96441495466621	0.073821753627106	6.964412	6.9644079322786	0.073821753627106	6.964413	6.9644079322786
0.074029683698297	6.964661	6.96442170673763	0.073924283840477	6.964419	6.96441477425341	0.073924283840477	6.964419	6.96441477425341
0.074132360097324	6.964665	6.96442836305352	0.074026814053848	6.964426	6.96442151933489	0.074026814053848	6.964426	6.96442151933489
0.07423503649635	6.964668	6.96443492497186	0.074129344267219	6.964433	6.96442816889519	0.074129344267219	6.964433	6.96442816889519
0.074337712895377	6.964672	6.96444139383135	0.07423187448059	6.964439	6.96443472428705	0.07423187448059	6.96444	6.96443472428705
0.074440389294404	6.964675	6.96444777095174	0.074334404693961	6.964446	6.96444118684404	0.074334404693961	6.964446	6.96444118684404
0.074543065693431	6.964678	6.96445405763402	0.074436934907332	6.964452	6.96444755788086	0.074436934907332	6.964452	6.96444755788086
0.074645742092457	6.964682	6.96446025516077	0.074539465120703	6.964459	6.96445383869358	0.074539465120703	6.964459	6.96445383869358
0.074748418491484	6.964685	6.96446636479635	0.074641995334074	6.964465	6.96446003055991	0.074641995334074	6.964465	6.96446003055991
0.074851094890511	6.964688	6.9644723877872	0.074744525547445	6.964471	6.96446613473948	0.074744525547445	6.964471	6.96446613473948
0.074953771289538	6.964691	6.9644783253621	0.074847055760816	6.964477	6.96447215247408	0.074847055760816	6.964477	6.96447215247408
0.075056447688565	6.964694	6.96448417873237	0.074949585974187	6.964483	6.9644780849879	0.074949585974187	6.964483	6.9644780849879
0.075159124087591	6.964697	6.96448994909219	0.075052116187558	6.964489	6.96448393348781	0.075052116187558	6.964489	6.96448393348781
0.075261800486618	6.9647	6.96449563761878	0.075154646400929	6.964495	6.96448969916357	0.075154646400929	6.964495	6.96448969916357
0.075364476885645	6.964703	6.96450124547266	0.0752571766143	6.964501	6.96449538318812	0.0752571766143	6.964501	6.96449538318812
0.075467153284672	6.964706	6.96450677379791	0.075359706827671	6.964506	6.96450098671776	0.075359706827671	6.964506	6.96450098671776
0.075569829683698	6.964709	6.96451222372237	0.075462237041042	6.964512	6.96450651089244	0.075462237041042	6.964512	6.96450651089244
0.075672506082725	6.964712	6.96451759635791	0.075564767254413	6.964517	6.96451195683593	0.075564767254413	6.964517	6.96451195683593
0.075775182481752	6.964714	6.9645228928006	0.075667297467784	6.964523	6.96451732565613	0.075667297467784	6.964523	6.96451732565613
0.075877858880779	6.964717	6.96452811413098	0.075769827681155	6.964528	6.96452261844523	0.075769827681155	6.964528	6.96452261844523
0.075980535279805	6.96472	6.96453326141428	0.075872357894526	6.964533	6.96452783627993	0.075872357894526	6.964533	6.96452783627993
0.076083211678832	6.964722	6.96453833570059	0.075974888107897	6.964539	6.96453298022173	0.075974888107897	6.964539	6.96453298022173
0.076185888077859	6.964725	6.96454333802515	0.076077418321268	6.964544	6.96453805131706	0.076077418321268	6.964544	6.96453805131706
0.076288564476886	6.964728	6.96454826940848	0.076179948534639	6.964549	6.96454305059755	0.076179948534639	6.964549	6.96454305059755
0.076391240875912	6.96473	6.96455313085664	0.07628247874801	6.964554	6.9645479790802	0.07628247874801	6.964554	6.9645479790802
0.076493917274939	6.964733	6.96455792336145	0.076385008961381	6.964559	6.96455283776763	0.076385008961381	6.964559	6.96455283776763
0.076596593673966	6.964735	6.96456264790062	0.076487539174752	6.964563	6.96455762764825	0.076487539174752	6.964564	6.96455762764825
0.076699270072993	6.964738	6.96456730543801	0.076590069388123	6.964568	6.96456234969648	0.076590069388123	6.964568	6.96456234969648
0.07680194647202	6.96474	6.96457189692384	0.076692599601494	6.964573	6.96456700487294	0.076692599601494	6.964573	6.96456700487294
0.076904622871046	6.964742	6.96457642329481	0.076795129814865	6.964577	6.96457159412462	0.076795129814865	6.964578	6.96457159412462
0.077007299270073	6.964745	6.96458088547437	0.076897660028236	6.964582	6.96457611838514	0.076897660028236	6.964582	6.96457611838514
0.0771099756691	6.964747	6.96458528437285	0.077000190241607	6.964587	6.96458057857487	0.077000190241607	6.964587	6.96458057857487
0.077212652068127	6.964749	6.96458962088768	0.077102720454978	6.964591	6.96458497560116	0.077102720454978	6.964591	6.96458497560116
0.077315328467153	6.964751	6.96459389590357	0.077205250668349	6.964595	6.9645893103585	0.077205250668349	6.964595	6.9645893103585
0.07741800486618	6.964753	6.96459811029268	0.07730778088172	6.9646	6.96459358372872	0.07730778088172	6.9646	6.96459358372872
0.077520681265207	6.964756	6.96460226491478	0.077410311095091	6.964604	6.96459779658117	0.077410311095091	6.964604	6.96459779658117
0.077623357664234	6.964758	6.96460636061748	0.077512841308462	6.964608	6.96460194977287	0.077512841308462	6.964608	6.96460194977287
0.07772603406326	6.96476	6.96461039823635	0.077615371521833	6.964612	6.96460604414871	0.077615371521833	6.964612	6.96460604414871
0.077828710462287	6.964762	6.96461437859512	0.077717901735204	6.964616	6.96461008054162	0.077717901735204	6.964616	6.96461008054162
0.077931386861314	6.964764	6.96461830250582	0.077820431948575	6.96462	6.96461405977273	0.077820431948575	6.96462	6.96461405977273
0.078034063260341	6.964766	6.96462217076899	0.077922962161946	6.964624	6.96461798265154	0.077922962161946	6.964624	6.96461798265154
0.078136739659367	6.964768	6.9646259841738	0.078025492375317	6.964628	6.9646218499761	0.078025492375317	6.964628	6.9646218499761
0.078239416058394	6.96477	6.96462974349823	0.078128022588688	6.964632	6.96462566253314	0.078128022588688	6.964632	6.96462566253314
0.078342092457421	6.964771	6.96463344950923	0.078230552802059	6.964636	6.96462942109825	0.078230552802059	6.964636	6.96462942109825
0.078444768856448	6.964773	6.96463710296287	0.07833308301543	6.96464	6.96463312643605	0.07833308301543	6.96464	6.96463312643605
0.078547445255475	6.964775	6.96464070460451	0.078435613228801	6.964643	6.96463677930033	0.078435613228801	6.964643	6.96463677930033
0.078650121654501	6.964777	6.96464425516891	0.078538143442172	6.964647	6.96464038043418	0.078538143442172	6.964647	6.96464038043418
0.078752798053528	6.964779	6.96464775538045	0.078640673655543	6.96465	6.9646439305702	0.078640673655543	6.964651	6.9646439305702
0.078855474452555	6.964781	6.96465120595321	0.078743203868914	6.964654	6.96464743043061	0.078743203868914	6.964654	6.96464743043061
0.078958150851582	6.964782	6.96465460759115	0.078845734082285	6.964658	6.96465088072737	0.078845734082285	6.964658	6.96465088072737
0.079060827250608	6.964784	6.96465796098824	0.078948264295656	6.964661	6.96465428216239	0.078948264295656	6.964661	6.96465428216239
0.079163503649635	6.964786	6.96466126682862	0.079050794509027	6.964664	6.96465763542764	0.079050794509027	6.964664	6.96465763542764
0.079266180048662	6.964787	6.96466452578672	0.079153324722397	6.964668	6.96466094120528	0.079153324722397	6.964668	6.96466094120528
0.079368856447689	6.964789	6.96466773852742	0.079255854935768	6.964671	6.9646642001678	0.079255854935768	6.964671	6.9646642001678
0.079471532846715	6.96479	6.96467090570615	0.079358385149139	6.964674	6.96466741297818	0.079358385149139	6.964674	6.96466741297818
0.079574209245742	6.964792	6.96467402796905	0.07946091536251	6.964677	6.96467058029001	0.07946091536251	6.964677	6.96467058029001
0.079676885644769	6.964794	6.9646771059531	0.079563445575881	6.964681	6.96467370274763	0.079563445575881	6.964681	6.96467370274763
0.079779562043796	6.964795	6.96468014028626	0.079665975789252	6.964684	6.96467678098623	0.079665975789252	6.964684	6.96467678098623
0.079882238442822	6.964797	6.96468313158756	0.079768506002623	6.964687	6.96467981563204	0.079768506002623	6.964687	6.96467981563204
0.079984914841849	6.964798	6.96468608046727	0.079871036215994	6.96469	6.9646828073024	0.079871036215994	6.96469	6.9646828073024
0.080087591240876	6.9648	6.96468898752699	0.079973566429365	6.964693	6.9646857566059	0.079973566429365	6.964693	6.9646857566059
0.080190267639903	6.964801	6.96469185335981	0.080076096642736	6.964696	6.96468866414254	0.080076096642736	6.964696	6.96468866414254
0.08029294403893	6.964802	6.96469467855038	0.080178626856107	6.964699	6.96469153050379	0.080178626856107	6.964699	6.96469153050379
0.080395620437956	6.964804	6.96469746367508	0.080281157069478	6.964701	6.96469435627277	0.080281157069478	6.964701	6.96469435627277
0.080498296836983	6.964805	6.96470020930211	0.080383687282849	6.964704	6.96469714202433	0.080383687282849	6.964704	6.96469714202433
0.08060097323601	6.964807	6.96470291599162	0.08048621749622	6.964707	6.96469988832517	0.08048621749622	6.964707	6.96469988832517
0.080703649635037	6.964808	6.9647055842958	0.080588747709591	6.96471	6.96470259573399	0.080588747709591	6.96471	6.96470259573399
0.080806326034063	6.964809	6.96470821475902	0.080691277922962	6.964712	6.96470526480156	0.080691277922962	6.964712	6.96470526480156
0.08090900243309	6.96481	6.96471080791793	0.080793808136333	6.964715	6.96470789607085	0.080793808136333	6.964715	6.96470789607085
0.081011678832117	6.964812	6.96471336430155	0.080896338349704	6.964718	6.96471049007714	0.080896338349704	6.964718	6.96471049007714
0.081114355231144	6.964813	6.96471588443144	0.080998868563075	6.96472	6.96471304734815	0.080998868563075	6.96472	6.96471304734815
0.08121703163017	6.964814	6.96471836882172	0.081101398776446	6.964723	6.96471556840409	0.081101398776446	6.964723	6.96471556840409
0.081319708029197	6.964815	6.96472081797925	0.081203928989817	6.964725	6.96471805375784	0.081203928989817	6.964725	6.96471805375784
0.081422384428224	6.964817	6.96472323240367	0.081306459203188	6.964728	6.96472050391499	0.081306459203188	6.964728	6.96472050391499
0.081525060827251	6.964818	6.96472561258757	0.081408989416559	6.96473	6.96472291937398	0.081408989416559	6.96473	6.96472291937398
0.081627737226277	6.964819	6.96472795901653	0.08151151962993	6.964733	6.9647253006262	0.08151151962993	6.964733	6.9647253006262
0.081730413625304	6.96482	6.96473027216925	0.081614049843301	6.964735	6.96472764815607	0.081614049843301	6.964735	6.96472764815607
0.081833090024331	6.964821	6.96473255251764	0.081716580056672	6.964737	6.96472996244115	0.081716580056672	6.964737	6.96472996244115
0.081935766423358	6.964822	6.96473480052693	0.081819110270043	6.96474	6.96473224395224	0.081819110270043	6.96474	6.96473224395224
0.082038442822384	6.964823	6.96473701665573	0.081921640483414	6.964742	6.96473449315348	0.081921640483414	6.964742	6.96473449315348
0.082141119221411	6.964824	6.96473920135617	0.082024170696785	6.964744	6.96473671050241	0.082024170696785	6.964744	6.96473671050241
0.082243795620438	6.964826	6.96474135507394	0.082126700910156	6.964746	6.96473889645013	0.082126700910156	6.964746	6.96473889645013
0.082346472019465	6.964827	6.96474347824845	0.082229231123527	6.964749	6.96474105144132	0.082229231123527	6.964749	6.96474105144132
0.082449148418492	6.964828	6.96474557131282	0.082331761336898	6.964751	6.96474317591438	0.082331761336898	6.964751	6.96474317591438
0.082551824817518	6.964829	6.96474763469409	0.082434291550269	6.964753	6.96474527030149	0.082434291550269	6.964753	6.96474527030149
0.082654501216545	6.96483	6.9647496688132	0.08253682176364	6.964755	6.96474733502872	0.08253682176364	6.964755	6.96474733502872
0.082757177615572	6.964831	6.96475167408515	0.082639351977011	6.964757	6.9647493705161	0.082639351977011	6.964757	6.9647493705161
0.082859854014599	6.964832	6.96475365091902	0.082741882190382	6.964759	6.96475137717771	0.082741882190382	6.964759	6.96475137717771
0.082962530413625	6.964833	6.96475559971813	0.082844412403753	6.964761	6.96475335542178	0.082844412403753	6.964761	6.96475335542178
0.083065206812652	6.964833	6.96475752088005	0.082946942617124	6.964763	6.96475530565074	0.082946942617124	6.964763	6.96475530565074
0.083167883211679	6.964834	6.96475941479671	0.083049472830495	6.964765	6.96475722826132	0.083049472830495	6.964765	6.96475722826132
0.083270559610706	6.964835	6.96476128185451	0.083152003043866	6.964767	6.96475912364466	0.083152003043866	6.964767	6.96475912364466
0.083373236009732	6.964836	6.96476312243435	0.083254533257237	6.964769	6.96476099218632	0.083254533257237	6.964769	6.96476099218632
0.083475912408759	6.964837	6.96476493691173	0.083357063470608	6.964771	6.96476283426644	0.083357063470608	6.964771	6.96476283426644
0.083578588807786	6.964838	6.96476672565681	0.083459593683979	6.964772	6.96476465025975	0.083459593683979	6.964772	6.96476465025975
0.083681265206813	6.964839	6.96476848903454	0.08356212389735	6.964774	6.96476644053568	0.08356212389735	6.964774	6.96476644053568
0.083783941605839	6.96484	6.96477022740466	0.083664654110721	6.964776	6.96476820545843	0.083664654110721	6.964776	6.96476820545843
0.083886618004866	6.96484	6.96477194112182	0.083767184324092	6.964778	6.96476994538705	0.083767184324092	6.964778	6.96476994538705
0.083989294403893	6.964841	6.96477363053564	0.083869714537463	6.964779	6.96477166067548	0.083869714537463	6.96478	6.96477166067548
0.08409197080292	6.964842	6.96477529599078	0.083972244750834	6.964781	6.96477335167268	0.083972244750834	6.964781	6.96477335167268
0.084194647201947	6.964843	6.96477693782702	0.084074774964205	6.964783	6.96477501872264	0.084074774964205	6.964783	6.96477501872264
0.084297323600973	6.964844	6.96477855637931	0.084177305177576	6.964785	6.9647766621645	0.084177305177576	6.964785	6.9647766621645
0.0844	6.964844	6.96478015197785	0.084279835390947	6.964786	6.96477828233259	0.084279835390947	6.964786	6.96477828233259
0.084502676399027	6.964845	6.96478172494817	0.084382365604318	6.964788	6.9647798795565	0.084382365604318	6.964788	6.9647798795565
0.084605352798054	6.964846	6.96478327561117	0.084484895817689	6.964789	6.96478145416116	0.084484895817689	6.964789	6.96478145416116
0.08470802919708	6.964847	6.96478480428321	0.084587426031059	6.964791	6.96478300646689	0.084587426031059	6.964791	6.96478300646689
0.084810705596107	6.964847	6.96478631127615	0.08468995624443	6.964792	6.96478453678948	0.08468995624443	6.964793	6.96478453678948
0.084913381995134	6.964848	6.96478779689745	0.084792486457801	6.964794	6.96478604544024	0.084792486457801	6.964794	6.96478604544024
0.085016058394161	6.964849	6.96478926145018	0.084895016671172	6.964796	6.9647875327261	0.084895016671172	6.964796	6.9647875327261
0.085118734793187	6.964849	6.96479070523313	0.084997546884543	6.964797	6.96478899894959	0.084997546884543	6.964797	6.96478899894959
0.085221411192214	6.96485	6.96479212854086	0.085100077097914	6.964798	6.96479044440901	0.085100077097914	6.964798	6.96479044440901
0.085324087591241	6.964851	6.96479353166373	0.085202607311285	6.9648	6.96479186939841	0.085202607311285	6.9648	6.96479186939841
0.085426763990268	6.964852	6.96479491488801	0.085305137524656	6.964801	6.96479327420767	0.085305137524656	6.964801	6.96479327420767
0.085529440389294	6.964852	6.96479627849587	0.085407667738027	6.964803	6.96479465912258	0.085407667738027	6.964803	6.96479465912258
0.085632116788321	6.964853	6.96479762276553	0.085510197951398	6.964804	6.96479602442487	0.085510197951398	6.964804	6.96479602442487
0.085734793187348	6.964853	6.96479894797122	0.085612728164769	6.964805	6.96479737039229	0.085612728164769	6.964805	6.96479737039229
0.085837469586375	6.964854	6.96480025438331	0.08571525837814	6.964807	6.96479869729865	0.08571525837814	6.964807	6.96479869729865
0.085940145985402	6.964855	6.96480154226831	0.085817788591511	6.964808	6.96480000541389	0.085817788591511	6.964808	6.96480000541389
0.086042822384428	6.964855	6.96480281188898	0.085920318804882	6.964809	6.96480129500412	0.085920318804882	6.964809	6.96480129500412
0.086145498783455	6.964856	6.96480406350433	0.086022849018253	6.964811	6.96480256633168	0.086022849018253	6.964811	6.96480256633168
0.086248175182482	6.964856	6.96480529736971	0.086125379231624	6.964812	6.96480381965521	0.086125379231624	6.964812	6.96480381965521
0.086350851581509	6.964857	6.96480651373684	0.086227909444995	6.964813	6.96480505522966	0.086227909444995	6.964813	6.96480505522966
0.086453527980535	6.964858	6.96480771285387	0.086330439658366	6.964814	6.96480627330639	0.086330439658366	6.964814	6.96480627330639
0.086556204379562	6.964858	6.96480889496544	0.086432969871737	6.964816	6.96480747413321	0.086432969871737	6.964816	6.96480747413321
0.086658880778589	6.964859	6.96481006031272	0.086535500085108	6.964817	6.96480865795439	0.086535500085108	6.964817	6.96480865795439
0.086761557177616	6.964859	6.96481120913345	0.086638030298479	6.964818	6.96480982501077	0.086638030298479	6.964818	6.96480982501077
0.086864233576642	6.96486	6.964812341662	0.08674056051185	6.964819	6.96481097553975	0.08674056051185	6.964819	6.96481097553975
0.086966909975669	6.96486	6.96481345812943	0.086843090725221	6.96482	6.9648121097754	0.086843090725221	6.96482	6.9648121097754
0.087069586374696	6.964861	6.96481455876351	0.086945620938592	6.964821	6.96481322794845	0.086945620938592	6.964822	6.96481322794845
0.087172262773723	6.964861	6.96481564378877	0.087048151151963	6.964823	6.96481433028638	0.087048151151963	6.964823	6.96481433028638
0.087274939172749	6.964862	6.96481671342659	0.087150681365334	6.964824	6.96481541701343	0.087150681365334	6.964824	6.96481541701343
0.087377615571776	6.964862	6.96481776789517	0.087253211578705	6.964825	6.96481648835068	0.087253211578705	6.964825	6.96481648835068
0.087480291970803	6.964863	6.96481880740965	0.087355741792076	6.964826	6.96481754451608	0.087355741792076	6.964826	6.96481754451608
0.08758296836983	6.964863	6.9648198321821	0.087458272005447	6.964827	6.96481858572449	0.087458272005447	6.964827	6.96481858572449
0.087685644768857	6.964864	6.96482084242158	0.087560802218818	6.964828	6.96481961218771	0.087560802218818	6.964828	6.96481961218771
0.087788321167883	6.964864	6.9648218383342	0.087663332432189	6.964829	6.96482062411457	0.087663332432189	6.964829	6.96482062411457
0.08789099756691	6.964865	6.96482282012313	0.08776586264556	6.96483	6.96482162171092	0.08776586264556	6.96483	6.96482162171092
0.087993673965937	6.964865	6.96482378798867	0.087868392858931	6.964831	6.9648226051797	0.087868392858931	6.964831	6.9648226051797
0.088096350364964	6.964866	6.96482474212828	0.087970923072302	6.964832	6.96482357472099	0.087970923072302	6.964832	6.96482357472099
0.08819902676399	6.964866	6.96482568273661	0.088073453285673	6.964833	6.96482453053202	0.088073453285673	6.964833	6.96482453053202
0.088301703163017	6.964866	6.96482661000556	0.088175983499044	6.964834	6.96482547280723	0.088175983499044	6.964834	6.96482547280723
0.088404379562044	6.964867	6.96482752412431	0.088278513712415	6.964835	6.96482640173831	0.088278513712415	6.964835	6.96482640173831
0.088507055961071	6.964867	6.96482842527935	0.088381043925786	6.964836	6.96482731751424	0.088381043925786	6.964836	6.96482731751424
0.088609732360097	6.964868	6.96482931365451	0.088483574139157	6.964837	6.96482822032131	0.088483574139157	6.964837	6.96482822032131
0.088712408759124	6.964868	6.96483018943105	0.088586104352528	6.964838	6.96482911034319	0.088586104352528	6.964838	6.96482911034319
0.088815085158151	6.964868	6.96483105278764	0.088688634565899	6.964838	6.96482998776093	0.088688634565899	6.964838	6.96482998776093
0.088917761557178	6.964869	6.9648319039004	0.08879116477927	6.964839	6.96483085275302	0.08879116477927	6.964839	6.96483085275302
0.089020437956204	6.964869	6.96483274294297	0.088893694992641	6.96484	6.96483170549544	0.088893694992641	6.96484	6.96483170549544
0.089123114355231	6.96487	6.96483357008654	0.088996225206012	6.964841	6.96483254616166	0.088996225206012	6.964841	6.96483254616166
0.089225790754258	6.96487	6.96483438549984	0.089098755419383	6.964842	6.9648333749227	0.089098755419383	6.964842	6.9648333749227
0.089328467153285	6.96487	6.96483518934924	0.089201285632754	6.964843	6.96483419194715	0.089201285632754	6.964843	6.96483419194715
0.089431143552312	6.964871	6.96483598179872	0.089303815846125	6.964843	6.96483499740122	0.089303815846125	6.964844	6.96483499740122
0.089533819951338	6.964871	6.96483676300996	0.089406346059496	6.964844	6.96483579144877	0.089406346059496	6.964844	6.96483579144877
0.089636496350365	6.964871	6.96483753314234	0.089508876272867	6.964845	6.96483657425134	0.089508876272867	6.964845	6.96483657425134
0.089739172749392	6.964872	6.96483829235296	0.089611406486238	6.964846	6.96483734596816	0.089611406486238	6.964846	6.96483734596816
0.089841849148419	6.964872	6.96483904079673	0.089713936699609	6.964847	6.96483810675624	0.089713936699609	6.964847	6.96483810675624
0.089944525547445	6.964872	6.96483977862633	0.08981646691298	6.964847	6.96483885677033	0.08981646691298	6.964847	6.96483885677033
0.090047201946472	6.964873	6.96484050599228	0.089918997126351	6.964848	6.96483959616303	0.089918997126351	6.964848	6.96483959616303
0.090149878345499	6.964873	6.96484122304298	0.090021527339722	6.964849	6.96484032508473	0.090021527339722	6.964849	6.96484032508473
0.090252554744526	6.964873	6.96484192992472	0.090124057553092	6.96485	6.96484104368374	0.090124057553092	6.96485	6.96484104368374
0.090355231143552	6.964874	6.96484262678171	0.090226587766463	6.96485	6.96484175210623	0.090226587766463	6.96485	6.96484175210623
0.090457907542579	6.964874	6.96484331375612	0.090329117979834	6.964851	6.96484245049632	0.090329117979834	6.964851	6.96484245049632
0.090560583941606	6.964874	6.96484399098809	0.090431648193205	6.964852	6.96484313899609	0.090431648193205	6.964852	6.96484313899609
0.090663260340633	6.964875	6.9648446586158	0.090534178406576	6.964852	6.9648438177456	0.090534178406576	6.964852	6.9648438177456
0.090765936739659	6.964875	6.96484531677544	0.090636708619947	6.964853	6.96484448688292	0.090636708619947	6.964853	6.96484448688292
0.090868613138686	6.964875	6.9648459656013	0.090739238833318	6.964854	6.96484514654419	0.090739238833318	6.964854	6.96484514654419
0.090971289537713	6.964876	6.96484660522573	0.090841769046689	6.964854	6.9648457968636	0.090841769046689	6.964854	6.9648457968636
0.09107396593674	6.964876	6.96484723577922	0.09094429926006	6.964855	6.96484643797344	0.09094429926006	6.964855	6.96484643797344
0.091176642335766	6.964876	6.96484785739043	0.091046829473431	6.964856	6.96484707000413	0.091046829473431	6.964856	6.96484707000413
0.091279318734793	6.964876	6.96484847018617	0.091149359686802	6.964856	6.96484769308426	0.091149359686802	6.964856	6.96484769308426
0.09138199513382	6.964877	6.96484907429145	0.091251889900173	6.964857	6.96484830734057	0.091251889900173	6.964857	6.96484830734057
0.091484671532847	6.964877	6.96484966982952	0.091354420113544	6.964858	6.96484891289803	0.091354420113544	6.964858	6.96484891289803
0.091587347931874	6.964877	6.96485025692187	0.091456950326915	6.964858	6.96484950987982	0.091456950326915	6.964858	6.96484950987982
0.0916900243309	6.964877	6.96485083568829	0.091559480540286	6.964859	6.96485009840739	0.091559480540286	6.964859	6.96485009840739
0.091792700729927	6.964878	6.96485140624684	0.091662010753657	6.964859	6.96485067860047	0.091662010753657	6.964859	6.96485067860047
0.091895377128954	6.964878	6.96485196871393	0.091764540967028	6.96486	6.96485125057708	0.091764540967028	6.96486	6.96485125057708
0.091998053527981	6.964878	6.96485252320431	0.091867071180399	6.96486	6.96485181445359	0.091867071180399	6.964861	6.96485181445359
0.092100729927007	6.964878	6.96485306983109	0.09196960139377	6.964861	6.9648523703447	0.09196960139377	6.964861	6.9648523703447
0.092203406326034	6.964879	6.96485360870581	0.092072131607141	6.964862	6.9648529183635	0.092072131607141	6.964862	6.9648529183635
0.092306082725061	6.964879	6.96485413993839	0.092174661820512	6.964862	6.96485345862148	0.092174661820512	6.964862	6.96485345862148
0.092408759124088	6.964879	6.96485466363722	0.092277192033883	6.964863	6.96485399122854	0.092277192033883	6.964863	6.96485399122854
0.092511435523114	6.964879	6.96485517990914	0.092379722247254	6.964863	6.96485451629302	0.092379722247254	6.964863	6.96485451629302
0.092614111922141	6.96488	6.96485568885946	0.092482252460625	6.964864	6.96485503392175	0.092482252460625	6.964864	6.96485503392175
0.092716788321168	6.96488	6.96485619059203	0.092584782673996	6.964864	6.96485554422003	0.092584782673996	6.964864	6.96485554422003
0.092819464720195	6.96488	6.9648566852092	0.092687312887367	6.964865	6.96485604729166	0.092687312887367	6.964865	6.96485604729166
0.092922141119221	6.96488	6.96485717281188	0.092789843100738	6.964865	6.964856543239	0.092789843100738	6.964865	6.964856543239
0.093024817518248	6.964881	6.96485765349956	0.092892373314109	6.964866	6.96485703216292	0.092892373314109	6.964866	6.96485703216292
0.093127493917275	6.964881	6.96485812737028	0.09299490352748	6.964866	6.9648575141629	0.09299490352748	6.964866	6.9648575141629
0.093230170316302	6.964881	6.96485859452074	0.093097433740851	6.964867	6.96485798933698	0.093097433740851	6.964867	6.96485798933698
0.093332846715329	6.964881	6.96485905504623	0.093199963954222	6.964867	6.96485845778184	0.093199963954222	6.964867	6.96485845778184
0.093435523114355	6.964881	6.96485950904071	0.093302494167593	6.964868	6.96485891959276	0.093302494167593	6.964868	6.96485891959276
0.093538199513382	6.964882	6.9648599565968	0.093405024380964	6.964868	6.9648593748637	0.093405024380964	6.964868	6.9648593748637
0.093640875912409	6.964882	6.9648603978058	0.093507554594335	6.964869	6.96485982368728	0.093507554594335	6.964869	6.96485982368728
0.093743552311436	6.964882	6.96486083275774	0.093610084807706	6.964869	6.96486026615479	0.093610084807706	6.964869	6.96486026615479
0.093846228710462	6.964882	6.96486126154133	0.093712615021077	6.964869	6.96486070235625	0.093712615021077	6.964869	6.96486070235625
0.093948905109489	6.964882	6.96486168424407	0.093815145234448	6.96487	6.96486113238041	0.093815145234448	6.96487	6.96486113238041
0.094051581508516	6.964883	6.96486210095218	0.093917675447819	6.96487	6.96486155631472	0.093917675447819	6.96487	6.96486155631472
0.094154257907543	6.964883	6.96486251175068	0.09402020566119	6.964871	6.96486197424545	0.09402020566119	6.964871	6.96486197424545
0.094256934306569	6.964883	6.96486291672338	0.094122735874561	6.964871	6.96486238625761	0.094122735874561	6.964871	6.96486238625761
0.094359610705596	6.964883	6.9648633159529	0.094225266087932	6.964872	6.96486279243502	0.094225266087932	6.964872	6.96486279243502
0.094462287104623	6.964883	6.96486370952069	0.094327796301303	6.964872	6.9648631928603	0.094327796301303	6.964872	6.9648631928603
0.09456496350365	6.964883	6.96486409750703	0.094430326514674	6.964872	6.96486358761492	0.094430326514674	6.964872	6.96486358761492
0.094667639902676	6.964884	6.96486447999109	0.094532856728045	6.964873	6.96486397677918	0.094532856728045	6.964873	6.96486397677918
0.094770316301703	6.964884	6.96486485705089	0.094635386941416	6.964873	6.96486436043225	0.094635386941416	6.964873	6.96486436043225
0.09487299270073	6.964884	6.96486522876336	0.094737917154787	6.964874	6.96486473865217	0.094737917154787	6.964874	6.96486473865217
0.094975669099757	6.964884	6.96486559520433	0.094840447368158	6.964874	6.9648651115159	0.094840447368158	6.964874	6.9648651115159
0.095078345498784	6.964884	6.96486595644857	0.094942977581529	6.964874	6.96486547909928	0.094942977581529	6.964874	6.96486547909928
0.09518102189781	6.964884	6.96486631256976	0.0950455077949	6.964875	6.96486584147708	0.0950455077949	6.964875	6.96486584147708
0.095283698296837	6.964885	6.96486666364057	0.095148038008271	6.964875	6.96486619872304	0.095148038008271	6.964875	6.96486619872304
0.095386374695864	6.964885	6.96486700973262	0.095250568221642	6.964875	6.96486655090982	0.095250568221642	6.964875	6.96486655090982
0.095489051094891	6.964885	6.9648673509165	0.095353098435013	6.964876	6.96486689810907	0.095353098435013	6.964876	6.96486689810907
0.095591727493917	6.964885	6.96486768726184	0.095455628648383	6.964876	6.96486724039142	0.095455628648383	6.964876	6.96486724039142
0.095694403892944	6.964885	6.96486801883724	0.095558158861754	6.964876	6.9648675778265	0.095558158861754	6.964876	6.9648675778265
0.095797080291971	6.964885	6.96486834571036	0.095660689075125	6.964877	6.96486791048296	0.095660689075125	6.964877	6.96486791048296
0.095899756690998	6.964885	6.96486866794788	0.095763219288496	6.964877	6.96486823842848	0.095763219288496	6.964877	6.96486823842848
0.096002433090024	6.964886	6.96486898561554	0.095865749501867	6.964877	6.96486856172975	0.095865749501867	6.964877	6.96486856172975
0.096105109489051	6.964886	6.96486929877814	0.095968279715238	6.964878	6.96486888045257	0.095968279715238	6.964878	6.96486888045257
0.096207785888078	6.964886	6.96486960749958	0.096070809928609	6.964878	6.96486919466175	0.096070809928609	6.964878	6.96486919466175
0.096310462287105	6.964886	6.96486991184284	0.09617334014198	6.964878	6.96486950442124	0.09617334014198	6.964878	6.96486950442124
0.096413138686131	6.964886	6.96487021187001	0.096275870355351	6.964879	6.96486980979403	0.096275870355351	6.964879	6.96486980979403
0.096515815085158	6.964886	6.9648705076423	0.096378400568722	6.964879	6.96487011084225	0.096378400568722	6.964879	6.96487011084225
0.096618491484185	6.964886	6.96487079922005	0.096480930782093	6.964879	6.96487040762714	0.096480930782093	6.964879	6.96487040762714
0.096721167883212	6.964886	6.96487108666275	0.096583460995464	6.96488	6.96487070020909	0.096583460995464	6.96488	6.96487070020909
0.096823844282239	6.964887	6.96487137002904	0.096685991208835	6.96488	6.9648709886476	0.096685991208835	6.96488	6.9648709886476
0.096926520681265	6.964887	6.96487164937672	0.096788521422206	6.96488	6.96487127300137	0.096788521422206	6.96488	6.96487127300137
0.097029197080292	6.964887	6.96487192476279	0.096891051635577	6.96488	6.96487155332822	0.096891051635577	6.96488	6.96487155332822
0.097131873479319	6.964887	6.96487219624343	0.096993581848948	6.964881	6.9648718296852	0.096993581848948	6.964881	6.9648718296852
0.097234549878346	6.964887	6.96487246387403	0.097096112062319	6.964881	6.96487210212853	0.097096112062319	6.964881	6.96487210212853
0.097337226277372	6.964887	6.96487272770918	0.09719864227569	6.964881	6.96487237071361	0.09719864227569	6.964881	6.96487237071361
0.097439902676399	6.964887	6.96487298780272	0.097301172489061	6.964882	6.9648726354951	0.097301172489061	6.964882	6.9648726354951
0.097542579075426	6.964887	6.9648732442077	0.097403702702432	6.964882	6.96487289652686	0.097403702702432	6.964882	6.96487289652686
0.097645255474453	6.964887	6.96487349697643	0.097506232915803	6.964882	6.964873153862	0.097506232915803	6.964882	6.964873153862
0.097747931873479	6.964888	6.96487374616048	0.097608763129174	6.964882	6.96487340755285	0.097608763129174	6.964882	6.96487340755285
0.097850608272506	6.964888	6.9648739918107	0.097711293342545	6.964883	6.96487365765103	0.097711293342545	6.964883	6.96487365765103
0.097953284671533	6.964888	6.96487423397719	0.097813823555916	6.964883	6.96487390420743	0.097813823555916	6.964883	6.96487390420743
0.09805596107056	6.964888	6.96487447270935	0.097916353769287	6.964883	6.96487414727219	0.097916353769287	6.964883	6.96487414727219
0.098158637469586	6.964888	6.9648747080559	0.098018883982658	6.964883	6.96487438689476	0.098018883982658	6.964883	6.96487438689476
0.098261313868613	6.964888	6.96487494006485	0.098121414196029	6.964884	6.96487462312389	0.098121414196029	6.964884	6.96487462312389
0.09836399026764	6.964888	6.96487516878353	0.0982239444094	6.964884	6.96487485600764	0.0982239444094	6.964884	6.96487485600764
0.098466666666667	6.964888	6.9648753942586	0.098326474622771	6.964884	6.96487508559338	0.098326474622771	6.964884	6.96487508559338
0.098569343065693	6.964888	6.96487561653606	0.098429004836142	6.964884	6.96487531192782	0.098429004836142	6.964884	6.96487531192782
0.09867201946472	6.964888	6.96487583566126	0.098531535049513	6.964884	6.964875535057	0.098531535049513	6.964884	6.964875535057
0.098774695863747	6.964889	6.9648760516789	0.098634065262884	6.964885	6.96487575502631	0.098634065262884	6.964885	6.96487575502631
0.098877372262774	6.964889	6.96487626463305	0.098736595476255	6.964885	6.9648759718805	0.098736595476255	6.964885	6.9648759718805
0.098980048661801	6.964889	6.96487647456716	0.098839125689626	6.964885	6.9648761856637	0.098839125689626	6.964885	6.9648761856637
0.099082725060827	6.964889	6.96487668152406	0.098941655902997	6.964885	6.96487639641937	0.098941655902997	6.964885	6.96487639641937
0.099185401459854	6.964889	6.96487688554597	0.099044186116368	6.964886	6.96487660419041	0.099044186116368	6.964886	6.96487660419041
0.099288077858881	6.964889	6.96487708667452	0.099146716329739	6.964886	6.96487680901908	0.099146716329739	6.964886	6.96487680901908
0.099390754257908	6.964889	6.96487728495072	0.09924924654311	6.964886	6.96487701094705	0.09924924654311	6.964886	6.96487701094705
0.099493430656934	6.964889	6.96487748041505	0.099351776756481	6.964886	6.96487721001539	0.099351776756481	6.964886	6.96487721001539
0.099596107055961	6.964889	6.96487767310736	0.099454306969852	6.964886	6.9648774062646	0.099454306969852	6.964886	6.9648774062646
0.099698783454988	6.964889	6.96487786306698	0.099556837183223	6.964887	6.96487759973461	0.099556837183223	6.964887	6.96487759973461
0.099801459854015	6.964889	6.96487805033266	0.099659367396594	6.964887	6.96487779046478	0.099659367396594	6.964887	6.96487779046478
0.099904136253041	6.964889	6.9648782349426	0.099761897609965	6.964887	6.9648779784939	0.099761897609965	6.964887	6.9648779784939
0.100006812652068	6.96489	6.96487841693447	0.099864427823336	6.964887	6.96487816386023	0.099864427823336	6.964887	6.96487816386023
0.100109489051095	6.96489	6.9648785963454	0.099966958036707	6.964887	6.96487834660147	0.099966958036707	6.964887	6.96487834660147
0.100212165450122	6.96489	6.96487877321198	0.100069488250078	6.964888	6.9648785267548	0.100069488250078	6.964888	6.9648785267548
0.100314841849148	6.96489	6.9648789475703	0.100172018463449	6.964888	6.96487870435687	0.100172018463449	6.964888	6.96487870435687
0.100417518248175	6.96489	6.96487911945593	0.10027454867682	6.964888	6.96487887944381	0.10027454867682	6.964888	6.96487887944381
0.100520194647202	6.96489	6.96487928890394	0.100377078890191	6.964888	6.96487905205124	0.100377078890191	6.964888	6.96487905205124
0.100622871046229	6.96489	6.96487945594889	0.100479609103562	6.964888	6.96487922221428	0.100479609103562	6.964888	6.96487922221428
0.100725547445255	6.96489	6.96487962062488	0.100582139316933	6.964888	6.96487938996753	0.100582139316933	6.964888	6.96487938996753
0.100828223844282	6.96489	6.96487978296548	0.100684669530303	6.964889	6.96487955534512	0.100684669530303	6.964889	6.96487955534512
0.100930900243309	6.96489	6.96487994300383	0.100787199743674	6.964889	6.9648797183807	0.100787199743674	6.964889	6.9648797183807
0.101033576642336	6.96489	6.96488010077257	0.100889729957045	6.964889	6.96487987910744	0.100889729957045	6.964889	6.96487987910744
0.101136253041363	6.96489	6.96488025630389	0.100992260170416	6.964889	6.96488003755803	0.100992260170416	6.964889	6.96488003755803
0.101238929440389	6.96489	6.96488040962951	0.101094790383787	6.964889	6.96488019376471	0.101094790383787	6.964889	6.96488019376471
0.101341605839416	6.96489	6.96488056078073	0.101197320597158	6.964889	6.96488034775924	0.101197320597158	6.964889	6.96488034775924
0.101444282238443	6.96489	6.96488070978837	0.101299850810529	6.96489	6.96488049957297	0.101299850810529	6.96489	6.96488049957297
0.10154695863747	6.964891	6.96488085668284	0.1014023810239	6.96489	6.96488064923677	0.1014023810239	6.96489	6.96488064923677
0.101649635036496	6.964891	6.9648810014941	0.101504911237271	6.96489	6.9648807967811	0.101504911237271	6.96489	6.9648807967811
0.101752311435523	6.964891	6.9648811442517	0.101607441450642	6.96489	6.96488094223595	0.101607441450642	6.96489	6.96488094223595
0.10185498783455	6.964891	6.96488128498476	0.101709971664013	6.96489	6.96488108563094	0.101709971664013	6.96489	6.96488108563094
0.101957664233577	6.964891	6.96488142372199	0.101812501877384	6.96489	6.96488122699522	0.101812501877384	6.96489	6.96488122699522
0.102060340632603	6.964891	6.9648815604917	0.101915032090755	6.96489	6.96488136635755	0.101915032090755	6.96489	6.96488136635755
0.10216301703163	6.964891	6.96488169532179	0.102017562304126	6.964891	6.9648815037463	0.102017562304126	6.964891	6.9648815037463
0.102265693430657	6.964891	6.96488182823977	0.102120092517497	6.964891	6.96488163918939	0.102120092517497	6.964891	6.96488163918939
0.102368369829684	6.964891	6.96488195927275	0.102222622730868	6.964891	6.9648817727144	0.102222622730868	6.964891	6.9648817727144
0.10247104622871	6.964891	6.96488208844746	0.102325152944239	6.964891	6.96488190434848	0.102325152944239	6.964891	6.96488190434848
0.102573722627737	6.964891	6.96488221579027	0.10242768315761	6.964891	6.9648820341184	0.10242768315761	6.964891	6.9648820341184


==> Solution_0.csv <==
Time (s)	Solution	Time (s)	Residual
0.0000	0.0000	0.0013	-0.006470
0.0068	0.0000	0.0015	-0.021240
0.0135	0.0001	0.0018	-0.026120
0.0203	0.0050	0.0020	-0.011230
0.0270	0.0325	0.0023	-0.045780
0.0338	0.1023	0.0025	-0.021240
0.0406	0.2188	0.0028	-0.006470
0.0473	0.3736	0.0030	-0.026120
0.0541	0.5538	0.0033	-0.016240
0.0609	0.7468	0.0035	-0.021240
0.0676	0.9431	0.0038	-0.021240
0.0744	1.1358	0.0040	-0.016240
0.0811	1.3205	0.0043	-0.016240
0.0879	1.4945	0.0045	-0.006470
0.0947	1.6564	0.0048	-0.016240
0.1014	1.8059	0.0050	-0.016240
0.1082	1.9428	0.0053	-0.006470
0.1150	2.0677	0.0055	-0.011230
0.1217	2.1812	0.0058	-0.011230
0.1285	2.2840	0.0060	-0.006470
0.1352	2.3768	0.0063	-0.011230
0.1420	2.4605	0.0065	-0.016240
0.1488	2.5358	0.0068	-0.011230
0.1555	2.6034	0.0070	-0.011235
0.1623	2.6641	0.0073	-0.026131
0.1691	2.7184	0.0075	-0.016256
0.1758	2.7669	0.0078	-0.021262
0.1826	2.8101	0.0080	-0.011257
0.1893	2.8486	0.0083	-0.016273
0.1961	2.8828	0.0085	-0.016278
0.2029	2.9131	0.0088	-0.011274
0.2096	2.9399	0.0090	-0.016290
0.2164	2.9634	0.0093	-0.011285
0.2231	2.9841	0.0095	-0.016301
0.2299	3.0022	0.0098	-0.016306
0.2367	3.0179	0.0100	-0.011302
0.2434	3.0314	0.0103	-0.016317
0.2502	3.0430	0.0105	-0.021323
0.2570	3.0529	0.0108	-0.021328
0.2637	3.0612	0.0110	-0.021334
0.2705	3.0680	0.0113	-0.021339
0.2772	3.0736	0.0115	-0.016345
0.2840	3.0780	0.0118	-0.016350
0.2908	3.0813	0.0120	-0.021356
0.2975	3.0837	0.0123	-0.021361
0.3043	3.0852	0.0125	-0.016367
0.3111	3.0859	0.0128	-0.011362
0.3178	3.0860	0.0130	-0.016378
0.3246	3.0854	0.0133	-0.016383
0.3313	3.0842	0.0135	-0.016389
0.3381	3.0825	0.0138	-0.016550
0.3449	3.0804	0.0140	-0.011717
0.3516	3.0778	0.0143	-0.011895
0.3584	3.0748	0.0145	-0.012073
0.3652	3.0715	0.0148	-0.012250
0.3719	3.0679	0.0150	-0.022438
0.3787	3.0640	0.0153	-0.022615
0.3854	3.0599	0.0155	-0.012783
0.3922	3.0556	0.0158	-0.017970
0.3990	3.0510	0.0160	-0.013138
0.4057	3.0463	0.0163	-0.013316
0.4125	3.0414	0.0165	-0.013493
0.4192	3.0363	0.0168	-0.013671
0.4260	3.0311	0.0170	-0.018858
0.4328	3.0258	0.0173	-0.019036
0.4395	3.0204	0.0175	-0.019213
0.4463	3.0149	0.0178	-0.019391
0.4531	3.0094	0.0180	-0.019569
0.4598	3.0037	0.0183	-0.014736
0.4666	2.9980	0.0185	-0.024924
0.4733	2.9922	0.0188	-0.020101
0.4801	2.9864	0.0190	-0.020279
0.4869	2.9805	0.0193	-0.010686
0.4936	2.9746	0.0195	-0.015624
0.5004	2.9687	0.0198	-0.020812
0.5072	2.9627	0.0200	-0.020989
0.5139	2.9567	0.0203	-0.011397
0.5207	2.9507	0.0205	-0.022063
0.5274	2.9446	0.0208	-0.018071
0.5342	2.9386	0.0210	-0.024100
0.5410	2.9325	0.0213	-0.020108
0.5477	2.9264	0.0215	-0.021126
0.5545	2.9203	0.0218	-0.022144
0.5613	2.9143	0.0220	-0.023162
0.5680	2.9082	0.0223	-0.024180
0.5748	2.9021	0.0225	-0.020438
0.5815	2.8960	0.0228	-0.036226
0.5883	2.8899	0.0230	-0.032245
0.5951	2.8838	0.0233	-0.028253
0.6018	2.8777	0.0235	-0.024511
0.6086	2.8716	0.0238	-0.025529
0.6153	2.8655	0.0240	-0.026547
0.6221	2.8594	0.0243	-0.027565
0.6289	2.8533	0.0245	-0.023453
0.6356	2.8472	0.0248	-0.024472
0.6424	2.8412	0.0250	-0.020730
0.6492	2.8351	0.0253	-0.021748
0.6559	2.8291	0.0255	-0.022766
0.6627	2.8230	0.0258	-0.023784
0.6694	2.8170	0.0260	-0.024802
0.0	0.0	0.0263	-0.025820
0.0	0.0	0.0265	-0.021839
0.0	0.0	0.0268	-0.027857
0.0	0.0	0.0270	-0.018865
0.0	0.0	0.0273	-0.016263
0.0	0.0	0.0275	-0.033733
0.0	0.0	0.0278	-0.026303
0.0	0.0	0.0280	-0.024003
0.0	0.0	0.0283	-0.036473
0.0	0.0	0.0285	-0.039053
0.0	0.0	0.0288	-0.036623
0.0	0.0	0.0290	-0.034323
0.0	0.0	0.0293	-0.041783
0.0	0.0	0.0295	-0.034603
0.0	0.0	0.0298	-0.032293
0.0	0.0	0.0300	-0.039763
0.0	0.0	0.0303	-0.037453
0.0	0.0	0.0305	-0.044923
0.0	0.0	0.0308	-0.037613
0.0	0.0	0.0310	-0.040193
0.0	0.0	0.0313	-0.033003
0.0	0.0	0.0315	-0.040473
0.0	0.0	0.0318	-0.047933
0.0	0.0	0.0320	-0.045633
0.0	0.0	0.0323	-0.043323
0.0	0.0	0.0325	-0.031013
0.0	0.0	0.0328	-0.043363
0.0	0.0	0.0330	-0.041183
0.0	0.0	0.0333	-0.043763
0.0	0.0	0.0335	-0.041333
0.0	0.0	0.0338	-0.039153
0.0	0.0	0.0340	-0.033154
0.0	0.0	0.0343	-0.037461
0.0	0.0	0.0345	-0.041769
0.0	0.0	0.0348	-0.046077
0.0	0.0	0.0350	-0.045504
0.0	0.0	0.0353	-0.044932
0.0	0.0	0.0355	-0.044229
0.0	0.0	0.0358	-0.048537
0.0	0.0	0.0360	-0.047964
0.0	0.0	0.0363	-0.052272
0.0	0.0	0.0365	-0.051699
0.0	0.0	0.0368	-0.050877
0.0	0.0	0.0370	-0.045414
0.0	0.0	0.0373	-0.054732
0.0	0.0	0.0375	-0.063800
0.0	0.0	0.0378	-0.053577
0.0	0.0	0.0380	-0.052765
0.0	0.0	0.0383	-0.052312
0.0	0.0	0.0385	-0.051610
0.0	0.0	0.0388	-0.060927
0.0	0.0	0.0390	-0.045455
0.0	0.0	0.0393	-0.054642
0.0	0.0	0.0395	-0.049060
0.0	0.0	0.0398	-0.053368
0.0	0.0	0.0400	-0.043035
0.0	0.0	0.0403	-0.052223
0.0	0.0	0.0405	-0.051650
0.0	0.0	0.0408	-0.047075
0.0	0.0	0.0410	-0.057679
0.0	0.0	0.0413	-0.053644
0.0	0.0	0.0415	-0.049479
0.0	0.0	0.0418	-0.050323
0.0	0.0	0.0420	-0.056048
0.0	0.0	0.0423	-0.051882
0.0	0.0	0.0425	-0.052717
0.0	0.0	0.0428	-0.058442
0.0	0.0	0.0430	-0.054166
0.0	0.0	0.0433	-0.050121
0.0	0.0	0.0435	-0.051086
0.0	0.0	0.0438	-0.056810
0.0	0.0	0.0440	-0.057405
0.0	0.0	0.0443	-0.063129
0.0	0.0	0.0445	-0.054204
0.0	0.0	0.0448	-0.059929
0.0	0.0	0.0450	-0.065653
0.0	0.0	0.0453	-0.056488
0.0	0.0	0.0455	-0.047442
0.0	0.0	0.0458	-0.048287
0.0	0.0	0.0460	-0.054012
0.0	0.0	0.0463	-0.054846
0.0	0.0	0.0465	-0.050691
0.0	0.0	0.0468	-0.061416
0.0	0.0	0.0470	-0.052370
0.0	0.0	0.0473	-0.058095
0.0	0.0	0.0475	-0.054549
0.0	0.0	0.0478	-0.051449
0.0	0.0	0.0480	-0.058108
0.0	0.0	0.0483	-0.054878
0.0	0.0	0.0485	-0.056778
0.0	0.0	0.0488	-0.063437
0.0	0.0	0.0490	-0.055207
0.0	0.0	0.0493	-0.066867
0.0	0.0	0.0495	-0.058637
0.0	0.0	0.0498	-0.060416
0.0	0.0	0.0500	-0.062186
0.0	0.0	0.0503	-0.054206
0.0	0.0	0.0505	-0.060866
0.0	0.0	0.0508	-0.062395
0.0	0.0	0.0510	-0.069055
0.0	0.0	0.0513	-0.056055
0.0	0.0	0.0515	-0.062715
0.0	0.0	0.0518	-0.064494
0.0	0.0	0.0520	-0.061264
0.0	0.0	0.0523	-0.053154
0.0	0.0	0.0525	-0.054933
0.0	0.0	0.0528	-0.051833
0.0	0.0	0.0530	-0.058493
0.0	0.0	0.0533	-0.050383
0.0	0.0	0.0535	-0.052272
0.0	0.0	0.0538	-0.058932
0.0	0.0	0.0540	-0.050582
0.0	0.0	0.0543	-0.052655
0.0	0.0	0.0545	-0.054903
0.0	0.0	0.0548	-0.062041
0.0	0.0	0.0550	-0.054409
0.0	0.0	0.0553	-0.056667
0.0	0.0	0.0555	-0.049035
0.0	0.0	0.0558	-0.056173
0.0	0.0	0.0560	-0.058550
0.0	0.0	0.0563	-0.055798
0.0	0.0	0.0565	-0.053046
0.0	0.0	0.0568	-0.055184
0.0	0.0	0.0570	-0.062322
0.0	0.0	0.0573	-0.064700
0.0	0.0	0.0575	-0.057068
0.0	0.0	0.0578	-0.054316
0.0	0.0	0.0580	-0.046684
0.0	0.0	0.0583	-0.053821
0.0	0.0	0.0585	-0.056079
0.0	0.0	0.0588	-0.058327
0.0	0.0	0.0590	-0.050695
0.0	0.0	0.0593	-0.043063
0.0	0.0	0.0595	-0.050201
0.0	0.0	0.0598	-0.057339
0.0	0.0	0.0600	-0.044827
0.0	0.0	0.0603	-0.061735
0.0	0.0	0.0605	-0.063982
0.0	0.0	0.0608	-0.051470
0.0	0.0	0.0610	-0.038896
0.0	0.0	0.0613	-0.051283
0.0	0.0	0.0615	-0.048651
0.0	0.0	0.0618	-0.055908
0.0	0.0	0.0620	-0.048276
0.0	0.0	0.0623	-0.045763
0.0	0.0	0.0625	-0.048141
0.0	0.0	0.0628	-0.045638
0.0	0.0	0.0630	-0.047766
0.0	0.0	0.0633	-0.045383
0.0	0.0	0.0635	-0.042750
0.0	0.0	0.0638	-0.040238
0.0	0.0	0.0640	-0.052385
0.0	0.0	0.0643	-0.049753
0.0	0.0	0.0645	-0.047240
0.0	0.0	0.0648	-0.049738
0.0	0.0	0.0650	-0.051865
0.0	0.0	0.0653	-0.044483
0.0	0.0	0.0655	-0.046850
0.0	0.0	0.0658	-0.049227
0.0	0.0	0.0660	-0.046595
0.0	0.0	0.0663	-0.043962
0.0	0.0	0.0665	-0.041580
0.0	0.0	0.0668	-0.043707
0.0	0.0	0.0670	-0.041205
0.0	0.0	0.0673	-0.048462
0.0	0.0	0.0675	-0.055720
0.0	0.0	0.0678	-0.053018
0.0	0.0	0.0680	-0.050252
0.0	0.0	0.0683	-0.042857
0.0	0.0	0.0685	-0.040091
0.0	0.0	0.0688	-0.037325
0.0	0.0	0.0690	-0.029679
0.0	0.0	0.0693	-0.041934
0.0	0.0	0.0695	-0.034168
0.0	0.0	0.0698	-0.041292
0.0	0.0	0.0700	-0.038527
0.0	0.0	0.0703	-0.045651
0.0	0.0	0.0705	-0.038125
0.0	0.0	0.0708	-0.035479
0.0	0.0	0.0710	-0.037604
0.0	0.0	0.0713	-0.039848
0.0	0.0	0.0715	-0.037082
0.0	0.0	0.0718	-0.044206
0.0	0.0	0.0720	-0.036561
0.0	0.0	0.0723	-0.038925
0.0	0.0	0.0725	-0.041039
0.0	0.0	0.0728	-0.043403
0.0	0.0	0.0730	-0.030758
0.0	0.0	0.0733	-0.033122
0.0	0.0	0.0735	-0.040246
0.0	0.0	0.0738	-0.037481
0.0	0.0	0.0740	-0.039595
0.0	0.0	0.0743	-0.036959
0.0	0.0	0.0745	-0.029174
0.0	0.0	0.0748	-0.041001
0.0	0.0	0.0750	-0.033058
0.0	0.0	0.0753	-0.039885
0.0	0.0	0.0755	-0.031942
0.0	0.0	0.0758	-0.024119
0.0	0.0	0.0760	-0.021056
0.0	0.0	0.0763	-0.027883
0.0	0.0	0.0765	-0.034710
0.0	0.0	0.0768	-0.031897
0.0	0.0	0.0770	-0.028835
0.0	0.0	0.0773	-0.030662
0.0	0.0	0.0775	-0.027719
0.0	0.0	0.0778	-0.024656
0.0	0.0	0.0780	-0.026603
0.0	0.0	0.0783	-0.028550
0.0	0.0	0.0785	-0.025487
0.0	0.0	0.0788	-0.027554
0.0	0.0	0.0790	-0.024491
0.0	0.0	0.0793	-0.026318
0.0	0.0	0.0795	-0.023375
0.0	0.0	0.0798	-0.015432
0.0	0.0	0.0800	-0.022259
0.0	0.0	0.0803	-0.029086
0.0	0.0	0.0805	-0.021143
0.0	0.0	0.0808	-0.023211
0.0	0.0	0.0810	-0.025038
0.0	0.0	0.0813	-0.021929
0.0	0.0	0.0815	-0.028361
0.0	0.0	0.0818	-0.015264
0.0	0.0	0.0820	-0.011806
0.0	0.0	0.0823	-0.013359
0.0	0.0	0.0825	-0.019791
0.0	0.0	0.0828	-0.016334
0.0	0.0	0.0830	-0.012876
0.0	0.0	0.0833	-0.019309
0.0	0.0	0.0835	-0.016101
0.0	0.0	0.0838	-0.022534
0.0	0.0	0.0840	-0.019076
0.0	0.0	0.0843	-0.015749
0.0	0.0	0.0845	-0.012291
0.0	0.0	0.0848	-0.013964
0.0	0.0	0.0850	-0.010506
0.0	0.0	0.0853	-0.016939
0.0	0.0	0.0855	-0.003841
0.0	0.0	0.0858	-0.010274
0.0	0.0	0.0860	-0.011696
0.0	0.0	0.0863	-0.018129
0.0	0.0	0.0865	-0.019681
0.0	0.0	0.0868	-0.011344
0.0	0.0	0.0870	-0.017777
0.0	0.0	0.0873	-0.019449
0.0	0.0	0.0875	-0.011112
0.0	0.0	0.0878	-0.012664
0.0	0.0	0.0880	-0.013921
0.0	0.0	0.0883	-0.005258
0.0	0.0	0.0885	-0.006246
0.0	0.0	0.0888	-0.007474
0.0	0.0	0.0890	-0.013462
0.0	0.0	0.0893	-0.004679
0.0	0.0	0.0895	-0.005657
0.0	0.0	0.0898	-0.006765
0.0	0.0	0.0900	-0.007992
0.0	0.0	0.0903	0.000790
0.0	0.0	0.0905	-0.010078
0.0	0.0	0.0908	0.003464
0.0	0.0	0.0910	-0.002523
0.0	0.0	0.0913	0.001379
0.0	0.0	0.0915	0.000151
0.0	0.0	0.0918	0.008934
0.0	0.0	0.0920	-0.006694
0.0	0.0	0.0923	0.001958
0.0	0.0	0.0925	-0.004030
0.0	0.0	0.0928	-0.000367
0.0	0.0	0.0930	-0.001235
0.0	0.0	0.0933	-0.012343
0.0	0.0	0.0935	-0.003560
0.0	0.0	0.0938	-0.004548
0.0	0.0	0.0940	-0.000766
0.0	0.0	0.0943	-0.001754
0.0	0.0	0.0945	-0.002981
0.0	0.0	0.0948	-0.003929
0.0	0.0	0.0950	0.000427
0.0	0.0	0.0953	-0.005098
0.0	0.0	0.0955	0.004028
0.0	0.0	0.0958	-0.001497
0.0	0.0	0.0960	-0.007021
0.0	0.0	0.0963	-0.002656
0.0	0.0	0.0965	0.001460
0.0	0.0	0.0968	0.005825
0.0	0.0	0.0970	0.000301
0.0	0.0	0.0973	-0.000344
0.0	0.0	0.0975	-0.000858
0.0	0.0	0.0978	0.003257
0.0	0.0	0.0980	0.002863
0.0	0.0	0.0983	0.006978
0.0	0.0	0.0985	0.006464
0.0	0.0	0.0988	0.005819
0.0	0.0	0.0990	0.005175
0.0	0.0	0.0993	0.004660
0.0	0.0	0.0995	0.013786
0.0	0.0	0.0998	0.008261
0.0	0.0	0.1000	0.007617
0.0	0.0	0.1003	0.006852
0.0	0.0	0.1005	0.001328
0.0	0.0	0.1008	0.010573
0.0	0.0	0.1010	0.009809
0.0	0.0	0.1013	-0.000476
0.0	0.0	0.1015	0.004017
0.0	0.0	0.1018	0.008594
0.0	0.0	0.1020	0.013420
0.0	0.0	0.1023	0.013116
0.0	0.0	0.1025	0.008053
0.0	0.0	0.1028	0.002989
0.0	0.0	0.1030	0.003056
0.0	0.0	0.1033	0.017402
0.0	0.0	0.1035	0.017218
0.0	0.0	0.1038	0.012155
0.0	0.0	0.1040	0.007091
0.0	0.0	0.1043	0.011917
0.0	0.0	0.1045	0.006854
0.0	0.0	0.1048	0.006550
0.0	0.0	0.1050	0.016257
0.0	0.0	0.1053	0.016073
0.0	0.0	0.1055	0.016019
0.0	0.0	0.1058	0.010956
0.0	0.0	0.1060	0.010652
0.0	0.0	0.1063	0.015478
0.0	0.0	0.1065	0.020175
0.0	0.0	0.1068	0.020121
0.0	0.0	0.1070	0.015058
0.0	0.0	0.1073	0.009994
0.0	0.0	0.1075	0.004930
0.0	0.0	0.1078	0.019517
0.0	0.0	0.1080	0.014453
0.0	0.0	0.1083	0.009491
0.0	0.0	0.1085	0.009633
0.0	0.0	0.1088	0.024545
0.0	0.0	0.1090	0.010287
0.0	0.0	0.1093	0.020439
0.0	0.0	0.1095	0.015821
0.0	0.0	0.1098	0.015963
0.0	0.0	0.1100	0.021235
0.0	0.0	0.1103	0.011607
0.0	0.0	0.1105	0.011999
0.0	0.0	0.1108	0.017021
0.0	0.0	0.1110	0.027173
0.0	0.0	0.1113	0.017555
0.0	0.0	0.1115	0.022697
0.0	0.0	0.1118	0.023209
0.0	0.0	0.1120	0.018591
0.0	0.0	0.1123	0.018732
0.0	0.0	0.1125	0.024004
0.0	0.0	0.1128	0.029146
0.0	0.0	0.1130	0.019648
0.0	0.0	0.1133	0.019910
0.0	0.0	0.1135	0.015292
0.0	0.0	0.1138	0.025444
0.0	0.0	0.1140	0.015706
0.0	0.0	0.1143	0.020968
0.0	0.0	0.1145	0.021240
0.0	0.0	0.1148	0.016622
0.0	0.0	0.1150	0.002430
0.0	0.0	0.1153	0.012885
0.0	0.0	0.1155	0.018329
0.0	0.0	0.1158	0.024024
0.0	0.0	0.1160	0.019829
0.0	0.0	0.1163	0.020523
0.0	0.0	0.1165	0.021208
0.0	0.0	0.1168	0.022013
0.0	0.0	0.1170	0.022577
0.0	0.0	0.1173	0.013622
0.0	0.0	0.1175	0.019197
0.0	0.0	0.1178	0.015001
0.0	0.0	0.1180	0.025456
0.0	0.0	0.1183	0.026021
0.0	0.0	0.1185	0.021825
0.0	0.0	0.1188	0.017630
0.0	0.0	0.1190	0.023325
0.0	0.0	0.1193	0.014239
0.0	0.0	0.1195	0.019814
0.0	0.0	0.1198	0.030268
0.0	0.0	0.1200	0.011423
0.0	0.0	0.1203	0.031638
0.0	0.0	0.1205	0.027442
0.0	0.0	0.1208	0.023247
0.0	0.0	0.1210	0.024062
0.0	0.0	0.1213	0.019866
0.0	0.0	0.1215	0.030191
0.0	0.0	0.1218	0.021288
0.0	0.0	0.1220	0.022248
0.0	0.0	0.1223	0.023579
0.0	0.0	0.1225	0.024539
0.0	0.0	0.1228	0.015979
0.0	0.0	0.1230	0.026580
0.0	0.0	0.1233	0.018020
0.0	0.0	0.1235	0.024111
0.0	0.0	0.1238	0.025071
0.0	0.0	0.1240	0.021271
0.0	0.0	0.1243	0.022482
0.0	0.0	0.1245	0.018682
0.0	0.0	0.1248	0.029533
0.0	0.0	0.1250	0.025733
0.0	0.0	0.1253	0.021933
0.0	0.0	0.1255	0.027894
0.0	0.0	0.1258	0.024094
0.0	0.0	0.1260	0.025305
0.0	0.0	0.1263	0.021505
0.0	0.0	0.1265	0.017705
0.0	0.0	0.1268	0.028546
0.0	0.0	0.1270	0.019746
0.0	0.0	0.1273	0.020946
0.0	0.0	0.1275	0.026797
0.0	0.0	0.1278	0.022997
0.0	0.0	0.1280	0.019198
0.0	0.0	0.1283	0.025288
0.0	0.0	0.1285	0.021519
0.0	0.0	0.1288	0.027847
0.0	0.0	0.1290	0.024414
0.0	0.0	0.1293	0.016102
0.0	0.0	0.1295	0.022429
0.0	0.0	0.1298	0.028887
0.0	0.0	0.1300	0.030214
0.0	0.0	0.1303	0.026782
0.0	0.0	0.1305	0.023349
0.0	0.0	0.1308	0.029807
0.0	0.0	0.1310	0.026374
0.0	0.0	0.1313	0.022942
0.0	0.0	0.1315	0.024389
0.0	0.0	0.1318	0.025717
0.0	0.0	0.1320	0.017524
0.0	0.0	0.1323	0.028622
0.0	0.0	0.1325	0.025189
0.0	0.0	0.1328	0.021757
0.0	0.0	0.1330	0.023454
0.0	0.0	0.1333	0.029662
0.0	0.0	0.1335	0.021349
0.0	0.0	0.1338	0.032687
0.0	0.0	0.1340	0.029254
0.0	0.0	0.1343	0.025822
0.0	0.0	0.1345	0.032150
0.0	0.0	0.1348	0.018957
0.0	0.0	0.1350	0.025285
0.0	0.0	0.1353	0.026624
0.0	0.0	0.1355	0.028540
0.0	0.0	0.1358	0.030326
0.0	0.0	0.1360	0.027231
0.0	0.0	0.1363	0.033787
0.0	0.0	0.1365	0.021043
0.0	0.0	0.1368	0.022709
0.0	0.0	0.1370	0.029265
0.0	0.0	0.1373	0.031291
0.0	0.0	0.1375	0.023076
0.0	0.0	0.1378	0.034872
0.0	0.0	0.1380	0.022008
0.0	0.0	0.1383	0.028684
0.0	0.0	0.1385	0.015820
0.0	0.0	0.1388	0.022496
0.0	0.0	0.1390	0.029162
0.0	0.0	0.1393	0.021187
0.0	0.0	0.1395	0.032743
0.0	0.0	0.1398	0.024769
0.0	0.0	0.1400	0.031315
0.0	0.0	0.1403	0.028221
0.0	0.0	0.1405	0.030257
0.0	0.0	0.1408	0.022032
0.0	0.0	0.1410	0.028828
0.0	0.0	0.1413	0.025734
0.0	0.0	0.1415	0.027640
0.0	0.0	0.1418	0.024546
0.0	0.0	0.1420	0.026212
0.0	0.0	0.1423	0.028434
0.0	0.0	0.1425	0.025650
0.0	0.0	0.1428	0.022866
0.0	0.0	0.1430	0.029842
0.0	0.0	0.1433	0.022178
0.0	0.0	0.1435	0.024274
0.0	0.0	0.1438	0.021490
0.0	0.0	0.1440	0.023476
0.0	0.0	0.1443	0.020692
0.0	0.0	0.1445	0.017909
0.0	0.0	0.1448	0.034775
0.0	0.0	0.1450	0.031991
0.0	0.0	0.1453	0.034087
0.0	0.0	0.1455	0.026423
0.0	0.0	0.1458	0.028519
0.0	0.0	0.1460	0.025735
0.0	0.0	0.1463	0.022951
0.0	0.0	0.1465	0.020168
0.0	0.0	0.1468	0.032034
0.0	0.0	0.1470	0.024490
0.0	0.0	0.1473	0.026466
0.0	0.0	0.1475	0.033452
0.0	0.0	0.1478	0.025778
0.0	0.0	0.1480	0.022994
0.0	0.0	0.1483	0.025100
0.0	0.0	0.1485	0.027316
0.0	0.0	0.1488	0.024533
0.0	0.0	0.1490	0.031785
0.0	0.0	0.1493	0.024275
0.0	0.0	0.1495	0.031544
0.0	0.0	0.1498	0.034164
0.0	0.0	0.1500	0.026544
0.0	0.0	0.1503	0.029163
0.0	0.0	0.1505	0.026663
0.0	0.0	0.1508	0.028923
0.0	0.0	0.1510	0.031312
0.0	0.0	0.1513	0.023922
0.0	0.0	0.1515	0.031192
0.0	0.0	0.1518	0.033571
0.0	0.0	0.1520	0.026191
0.0	0.0	0.1523	0.023691
0.0	0.0	0.1525	0.026070
0.0	0.0	0.1528	0.028460
0.0	0.0	0.1530	0.025960
0.0	0.0	0.1533	0.038099
0.0	0.0	0.1535	0.016069
0.0	0.0	0.1538	0.033099
0.0	0.0	0.1540	0.025718
0.0	0.0	0.1543	0.028098
0.0	0.0	0.1545	0.025598
0.0	0.0	0.1548	0.023097
0.0	0.0	0.1550	0.025487
0.0	0.0	0.1553	0.032747
0.0	0.0	0.1555	0.035256
0.0	0.0	0.1558	0.023096
0.0	0.0	0.1560	0.030744
0.0	0.0	0.1563	0.028502
0.0	0.0	0.1565	0.026261
0.0	0.0	0.1568	0.033909
0.0	0.0	0.1570	0.026537
0.0	0.0	0.1573	0.019535
0.0	0.0	0.1575	0.031943
0.0	0.0	0.1578	0.034581
0.0	0.0	0.1580	0.027459
0.0	0.0	0.1583	0.030098
0.0	0.0	0.1585	0.027856
0.0	0.0	0.1588	0.030494
0.0	0.0	0.1590	0.028252
0.0	0.0	0.1593	0.026010
0.0	0.0	0.1595	0.023768
0.0	0.0	0.1598	0.026406
0.0	0.0	0.1600	0.019285
0.0	0.0	0.1603	0.026693
0.0	0.0	0.1605	0.019681
0.0	0.0	0.1608	0.027329
0.0	0.0	0.1610	0.025087
0.0	0.0	0.1613	0.027605
0.0	0.0	0.1615	0.035133
0.0	0.0	0.1618	0.037772
0.0	0.0	0.1620	0.025770
0.0	0.0	0.1623	0.028408
0.0	0.0	0.1625	0.031244
0.0	0.0	0.1628	0.024357
0.0	0.0	0.1630	0.027231
0.0	0.0	0.1633	0.030104
0.0	0.0	0.1635	0.028097
0.0	0.0	0.1638	0.031101
0.0	0.0	0.1640	0.019204
0.0	0.0	0.1643	0.031847
0.0	0.0	0.1645	0.025080
0.0	0.0	0.1648	0.023074
0.0	0.0	0.1650	0.021067
0.0	0.0	0.1653	0.019060
0.0	0.0	0.1655	0.021813
0.0	0.0	0.1658	0.024567
0.0	0.0	0.1660	0.022560
0.0	0.0	0.1663	0.025563
0.0	0.0	0.1665	0.023557
0.0	0.0	0.1668	0.026430
0.0	0.0	0.1670	0.019543
0.0	0.0	0.1673	0.032176
0.0	0.0	0.1675	0.030170
0.0	0.0	0.1678	0.028163
0.0	0.0	0.1680	0.026156
0.0	0.0	0.1683	0.033800
0.0	0.0	0.1685	0.027033
0.0	0.0	0.1688	0.034906
0.0	0.0	0.1690	0.027779
0.0	0.0	0.1693	0.031062
0.0	0.0	0.1695	0.024149
0.0	0.0	0.1698	0.017596
0.0	0.0	0.1700	0.030453
0.0	0.0	0.1703	0.033660
0.0	0.0	0.1705	0.026867
0.0	0.0	0.1708	0.030074
0.0	0.0	0.1710	0.023281
0.0	0.0	0.1713	0.026487
0.0	0.0	0.1715	0.034334
0.0	0.0	0.1718	0.032541
0.0	0.0	0.1720	0.021108
0.0	0.0	0.1723	0.033845
0.0	0.0	0.1725	0.027162
0.0	0.0	0.1728	0.025369
0.0	0.0	0.1730	0.023576
0.0	0.0	0.1733	0.026673
0.0	0.0	0.1735	0.024879
0.0	0.0	0.1738	0.028086
0.0	0.0	0.1740	0.026293
0.0	0.0	0.1743	0.029260
0.0	0.0	0.1745	0.017707
0.0	0.0	0.1748	0.030684
0.0	0.0	0.1750	0.028891
0.0	0.0	0.1753	0.031858
0.0	0.0	0.1755	0.030065
0.0	0.0	0.1758	0.013741
0.0	0.0	0.1760	0.026623
0.0	0.0	0.1763	0.030144
0.0	0.0	0.1765	0.023424
0.0	0.0	0.1768	0.021825
0.0	0.0	0.1770	0.025346
0.0	0.0	0.1773	0.018626
0.0	0.0	0.1775	0.022147
0.0	0.0	0.1778	0.025188
0.0	0.0	0.1780	0.033479
0.0	0.0	0.1783	0.031879
0.0	0.0	0.1785	0.030280
0.0	0.0	0.1788	0.023801
0.0	0.0	0.1790	0.031962
0.0	0.0	0.1793	0.025482
0.0	0.0	0.1795	0.028763
0.0	0.0	0.1798	0.027164
0.0	0.0	0.1800	0.025564
0.0	0.0	0.1803	0.023965
0.0	0.0	0.1805	0.022366
0.0	0.0	0.1808	0.020767
0.0	0.0	0.1810	0.019167
0.0	0.0	0.1813	0.027458
0.0	0.0	0.1815	0.030619
0.0	0.0	0.1818	0.024259
0.0	0.0	0.1820	0.022660
0.0	0.0	0.1823	0.025821
0.0	0.0	0.1825	0.024222
0.0	0.0	0.1828	0.022745
0.0	0.0	0.1830	0.021321
0.0	0.0	0.1833	0.024788
0.0	0.0	0.1835	0.018474
0.0	0.0	0.1838	0.021941
0.0	0.0	0.1840	0.025397
0.0	0.0	0.1843	0.019094
0.0	0.0	0.1845	0.027430
0.0	0.0	0.1848	0.021127
0.0	0.0	0.1850	0.014823
0.0	0.0	0.1853	0.028040
0.0	0.0	0.1855	0.016856
0.0	0.0	0.1858	0.025193
0.0	0.0	0.1860	0.014009
0.0	0.0	0.1863	0.022345
0.0	0.0	0.1865	0.020922
0.0	0.0	0.1868	0.019498
0.0	0.0	0.1870	0.018075
0.0	0.0	0.1873	0.021661
0.0	0.0	0.1875	0.020238
0.0	0.0	0.1878	0.028574
0.0	0.0	0.1880	0.022151
0.0	0.0	0.1883	0.015967
0.0	0.0	0.1885	0.029064
0.0	0.0	0.1888	0.013120
0.0	0.0	0.1890	0.026217
0.0	0.0	0.1893	0.020033
0.0	0.0	0.1895	0.023473
0.0	0.0	0.1898	0.022209
0.0	0.0	0.1900	0.020944
0.0	0.0	0.1903	0.019680
0.0	0.0	0.1905	0.013656
0.0	0.0	0.1908	0.022042
0.0	0.0	0.1910	0.015887
0.0	0.0	0.1913	0.019513
0.0	0.0	0.1915	0.023249
0.0	0.0	0.1918	0.021984
0.0	0.0	0.1920	0.015720
0.0	0.0	0.1923	0.019456
0.0	0.0	0.1925	0.023082
0.0	0.0	0.1928	0.016927
0.0	0.0	0.1930	0.020553
0.0	0.0	0.1933	0.024049
0.0	0.0	0.1935	0.032544
0.0	0.0	0.1938	0.016760
0.0	0.0	0.1940	0.025256
0.0	0.0	0.1943	0.023992
0.0	0.0	0.1945	0.017727
0.0	0.0	0.1948	0.021463
0.0	0.0	0.1950	0.029839
0.0	0.0	0.1953	0.023694
0.0	0.0	0.1955	0.012670
0.0	0.0	0.1958	0.026046
0.0	0.0	0.1960	0.019902
0.0	0.0	0.1963	0.013964
0.0	0.0	0.1965	0.022484
0.0	0.0	0.1968	0.016484
0.0	0.0	0.1970	0.015364
0.0	0.0	0.1973	0.019124
0.0	0.0	0.1975	0.023014
0.0	0.0	0.1978	0.026774
0.0	0.0	0.1980	0.025654
0.0	0.0	0.1983	0.019653
0.0	0.0	0.1985	0.018533
0.0	0.0	0.1988	0.022293
0.0	0.0	0.1990	0.016293
0.0	0.0	0.1993	0.020053
0.0	0.0	0.1995	0.014053
0.0	0.0	0.1998	0.017813
0.0	0.0	0.2000	0.016693
0.0	0.0	0.2003	0.020333
0.0	0.0	0.2005	0.014453
0.0	0.0	0.2008	0.023103
0.0	0.0	0.2010	0.021983
0.0	0.0	0.2013	0.025623
0.0	0.0	0.2015	0.024503
0.0	0.0	0.2018	0.013613
0.0	0.0	0.2020	0.017503
0.0	0.0	0.2023	0.021143
0.0	0.0	0.2025	0.010252
0.0	0.0	0.2028	0.014142
0.0	0.0	0.2030	0.013095
0.0	0.0	0.2033	0.016865
0.0	0.0	0.2035	0.020876
0.0	0.0	0.2038	0.014886
0.0	0.0	0.2040	0.018897
0.0	0.0	0.2043	0.027677
0.0	0.0	0.2045	0.026688
0.0	0.0	0.2048	0.020688
0.0	0.0	0.2050	0.019699
0.0	0.0	0.2053	0.013949
0.0	0.0	0.2055	0.022730
0.0	0.0	0.2058	0.011970
0.0	0.0	0.2060	0.015741
0.0	0.0	0.2063	0.019761
0.0	0.0	0.2065	0.013762
0.0	0.0	0.2068	0.017782
0.0	0.0	0.2070	0.011783
0.0	0.0	0.2073	0.015803
0.0	0.0	0.2075	0.019694
0.0	0.0	0.2078	0.013824
0.0	0.0	0.2080	0.027365
0.0	0.0	0.2083	0.011845
0.0	0.0	0.2085	0.020616
0.0	0.0	0.2088	0.019626
0.0	0.0	0.2090	0.018637
0.0	0.0	0.2093	0.022417
0.0	0.0	0.2095	0.011778
0.0	0.0	0.2098	0.015728
0.0	0.0	0.2100	0.019627
0.0	0.0	0.2103	0.013986
0.0	0.0	0.2105	0.017884
0.0	0.0	0.2108	0.022013
0.0	0.0	0.2110	0.021142
0.0	0.0	0.2113	0.020270
0.0	0.0	0.2115	0.014399
0.0	0.0	0.2118	0.003878
0.0	0.0	0.2120	0.003006
0.0	0.0	0.2123	0.007015
0.0	0.0	0.2125	0.020674
0.0	0.0	0.2128	0.015043
0.0	0.0	0.2130	0.018931
0.0	0.0	0.2133	0.018060
0.0	0.0	0.2135	0.017189
0.0	0.0	0.2138	0.011557
0.0	0.0	0.2140	0.020576
0.0	0.0	0.2143	0.019705
0.0	0.0	0.2145	0.018833
0.0	0.0	0.2148	0.017962
0.0	0.0	0.2150	0.017091
0.0	0.0	0.2153	0.016219
0.0	0.0	0.2155	0.010218
0.0	0.0	0.2158	0.009347
0.0	0.0	0.2160	0.013606
0.0	0.0	0.2163	0.012734
0.0	0.0	0.2165	0.026432
0.0	0.0	0.2168	0.011147
0.0	0.0	0.2170	0.010383
0.0	0.0	0.2173	0.009619
0.0	0.0	0.2175	0.018494
0.0	0.0	0.2178	0.017730
0.0	0.0	0.2180	0.026736
0.0	0.0	0.2183	0.021081
0.0	0.0	0.2185	0.005797
0.0	0.0	0.2188	0.014673
0.0	0.0	0.2190	0.018788
0.0	0.0	0.2193	0.018024
0.0	0.0	0.2195	0.007499
0.0	0.0	0.2198	0.001975
0.0	0.0	0.2200	0.015731
0.0	0.0	0.2203	0.010086
0.0	0.0	0.2205	0.009322
0.0	0.0	0.2208	0.018328
0.0	0.0	0.2210	0.012673
0.0	0.0	0.2213	0.007029
0.0	0.0	0.2215	0.011144
0.0	0.0	0.2218	0.010380
0.0	0.0	0.2220	0.009616
0.0	0.0	0.2223	0.018501
0.0	0.0	0.2225	0.008087
0.0	0.0	0.2228	0.012213
0.0	0.0	0.2230	0.016208
0.0	0.0	0.2233	0.010723
0.0	0.0	0.2235	0.010056
0.0	0.0	0.2238	0.014148
0.0	0.0	0.2240	0.008721
0.0	0.0	0.2243	0.012813
0.0	0.0	0.2245	0.002495
0.0	0.0	0.2248	0.011478
0.0	0.0	0.2250	0.001160
0.0	0.0	0.2253	0.005382
0.0	0.0	0.2255	0.009475
0.0	0.0	0.2258	0.008807
0.0	0.0	0.2260	0.013260
0.0	0.0	0.2263	0.007472
0.0	0.0	0.2265	0.011924
0.0	0.0	0.2268	0.016027
0.0	0.0	0.2270	0.010589
0.0	0.0	0.2273	0.009922
0.0	0.0	0.2275	0.009254
0.0	0.0	0.2278	0.003466
0.0	0.0	0.2280	0.007919
0.0	0.0	0.2283	0.012021
0.0	0.0	0.2285	0.011353
0.0	0.0	0.2288	0.005916
0.0	0.0	0.2290	0.010018
0.0	0.0	0.2293	0.014231
0.0	0.0	0.2295	0.013563
0.0	0.0	0.2298	0.003245
0.0	0.0	0.2300	0.007379
0.0	0.0	0.2303	0.006799
0.0	0.0	0.2305	0.006219
0.0	0.0	0.2308	0.005639
0.0	0.0	0.2310	0.005059
0.0	0.0	0.2313	0.009359
0.0	0.0	0.2315	0.008779
0.0	0.0	0.2318	0.008198
0.0	0.0	0.2320	0.012498
0.0	0.0	0.2323	0.002158
0.0	0.0	0.2325	0.011338
0.0	0.0	0.2328	0.000998
0.0	0.0	0.2330	0.005298
0.0	0.0	0.2333	0.009598
0.0	0.0	0.2335	0.009018
0.0	0.0	0.2338	-0.001322
0.0	0.0	0.2340	0.002977
0.0	0.0	0.2343	0.007277
0.0	0.0	0.2345	0.006697
0.0	0.0	0.2348	0.001237
0.0	0.0	0.2350	0.010297
0.0	0.0	0.2353	0.004957
0.0	0.0	0.2355	-0.005383
0.0	0.0	0.2358	0.008557
0.0	0.0	0.2360	0.003217
0.0	0.0	0.2363	-0.002243
0.0	0.0	0.2365	0.011696
0.0	0.0	0.2368	0.001501
0.0	0.0	0.2370	0.010640
0.0	0.0	0.2373	0.000499
0.0	0.0	0.2375	-0.000002
0.0	0.0	0.2378	-0.005383
0.0	0.0	0.2380	0.008636
0.0	0.0	0.2383	0.008135
0.0	0.0	0.2385	0.002754
0.0	0.0	0.2388	-0.002507
0.0	0.0	0.2390	0.001752
0.0	0.0	0.2393	0.006131
0.0	0.0	0.2395	-0.008890
0.0	0.0	0.2398	0.005129
0.0	0.0	0.2400	-0.005012
0.0	0.0	0.2403	0.004128
0.0	0.0	0.2405	0.003627
0.0	0.0	0.2408	0.003126
0.0	0.0	0.2410	0.002625
0.0	0.0	0.2413	0.002124
0.0	0.0	0.2415	0.001623
0.0	0.0	0.2418	0.001122
0.0	0.0	0.2420	0.000621
0.0	0.0	0.2423	0.000120
0.0	0.0	0.2425	0.004629
0.0	0.0	0.2428	0.004128
0.0	0.0	0.2430	0.003627
0.0	0.0	0.2433	0.003126
0.0	0.0	0.2435	0.002644
0.0	0.0	0.2438	0.002214
0.0	0.0	0.2440	-0.008105
0.0	0.0	0.2443	0.010996
0.0	0.0	0.2445	0.010566
0.0	0.0	0.2448	0.010137
0.0	0.0	0.2450	0.004828
0.0	0.0	0.2453	0.004398
0.0	0.0	0.2455	-0.000791
0.0	0.0	0.2458	-0.001221
0.0	0.0	0.2460	-0.001650
0.0	0.0	0.2463	-0.007089
0.0	0.0	0.2465	-0.007519
0.0	0.0	0.2468	-0.007948
0.0	0.0	0.2470	-0.003368
0.0	0.0	0.2473	0.000963
0.0	0.0	0.2475	-0.004226
0.0	0.0	0.2478	0.009994
0.0	0.0	0.2480	0.004555
0.0	0.0	0.2483	-0.000755
0.0	0.0	0.2485	-0.005944
0.0	0.0	0.2488	-0.001613
0.0	0.0	0.2490	-0.011813
0.0	0.0	0.2493	-0.002472
0.0	0.0	0.2495	-0.002901
0.0	0.0	0.2498	0.001549
0.0	0.0	0.2500	0.001120
0.0	0.0	0.2503	0.000704
0.0	0.0	0.2505	-0.004540
0.0	0.0	0.2508	-0.009665
0.0	0.0	0.2510	0.004620
0.0	0.0	0.2513	-0.005634
0.0	0.0	0.2515	-0.005999
0.0	0.0	0.2518	-0.011124
0.0	0.0	0.2520	-0.001848
0.0	0.0	0.2523	-0.007093
0.0	0.0	0.2525	0.002432
0.0	0.0	0.2528	-0.007822
0.0	0.0	0.2530	-0.008187
0.0	0.0	0.2533	-0.003672
0.0	0.0	0.2535	-0.004036
0.0	0.0	0.2538	0.000609
0.0	0.0	0.2540	0.000244
0.0	0.0	0.2543	-0.000120
0.0	0.0	0.2545	-0.000485
0.0	0.0	0.2548	-0.010740
0.0	0.0	0.2550	-0.006224
0.0	0.0	0.2553	-0.001579
0.0	0.0	0.2555	-0.001944
0.0	0.0	0.2558	0.007451
0.0	0.0	0.2560	0.002087
0.0	0.0	0.2563	0.001722
0.0	0.0	0.2565	-0.003403
0.0	0.0	0.2568	-0.008777
0.0	0.0	0.2570	-0.004122
0.0	0.0	0.2573	-0.004428
0.0	0.0	0.2575	0.000026
0.0	0.0	0.2578	0.004719
0.0	0.0	0.2580	-0.000587
0.0	0.0	0.2583	-0.005653
0.0	0.0	0.2585	-0.005959
0.0	0.0	0.2588	-0.001505
0.0	0.0	0.2590	-0.001811
0.0	0.0	0.2593	-0.006878
0.0	0.0	0.2595	-0.007184
0.0	0.0	0.2598	-0.002730
0.0	0.0	0.2600	-0.003036
0.0	0.0	0.2603	-0.003342
0.0	0.0	0.2605	0.001352
0.0	0.0	0.2608	-0.008715
0.0	0.0	0.2610	-0.004261
0.0	0.0	0.2613	-0.009327
0.0	0.0	0.2615	-0.009633
0.0	0.0	0.2618	-0.005179
0.0	0.0	0.2620	-0.005485
0.0	0.0	0.2623	-0.005792
0.0	0.0	0.2625	-0.006098
0.0	0.0	0.2628	-0.006404
0.0	0.0	0.2630	-0.006710
0.0	0.0	0.2633	-0.007016
0.0	0.0	0.2635	0.002438
0.0	0.0	0.2638	-0.007622
0.0	0.0	0.2640	0.001884
0.0	0.0	0.2643	-0.003129
0.0	0.0	0.2645	-0.008382
0.0	0.0	0.2648	-0.003635
0.0	0.0	0.2650	-0.008889
0.0	0.0	0.2653	-0.004142
0.0	0.0	0.2655	-0.009395
0.0	0.0	0.2658	-0.004648
0.0	0.0	0.2660	0.004748
0.0	0.0	0.2663	-0.010155
0.0	0.0	0.2665	-0.000648
0.0	0.0	0.2668	-0.010662
0.0	0.0	0.2670	-0.005915
0.0	0.0	0.2673	-0.011168
0.0	0.0	0.2675	-0.001661
0.0	0.0	0.2678	-0.001915
0.0	0.0	0.2680	-0.006928
0.0	0.0	0.2683	-0.007181
0.0	0.0	0.2685	0.002216
0.0	0.0	0.2688	-0.007688
0.0	0.0	0.2690	-0.012941
0.0	0.0	0.2693	0.001456
0.0	0.0	0.2695	-0.013448
0.0	0.0	0.2698	0.000949
0.0	0.0	0.2700	-0.004194
0.0	0.0	0.2703	-0.004447
0.0	0.0	0.2705	-0.009457
0.0	0.0	0.2708	-0.009663
0.0	0.0	0.2710	-0.014868
0.0	0.0	0.2713	-0.000424
0.0	0.0	0.2715	-0.015279
0.0	0.0	0.2718	-0.000835
0.0	0.0	0.2720	-0.015690
0.0	0.0	0.2723	-0.001246
0.0	0.0	0.2725	-0.011101
0.0	0.0	0.2728	-0.006547
0.0	0.0	0.2730	-0.006752
0.0	0.0	0.2733	-0.011717
0.0	0.0	0.2735	-0.007163
0.0	0.0	0.2738	-0.012128
0.0	0.0	0.2740	-0.007574
0.0	0.0	0.2743	-0.007779
0.0	0.0	0.2745	-0.007985
0.0	0.0	0.2748	-0.012950
0.0	0.0	0.2750	-0.013156
0.0	0.0	0.2753	-0.003711
0.0	0.0	0.2755	-0.013567
0.0	0.0	0.2758	-0.009012
0.0	0.0	0.2760	-0.004328
0.0	0.0	0.2763	-0.009423
0.0	0.0	0.2765	-0.004739
0.0	0.0	0.2768	-0.009834
0.0	0.0	0.2770	-0.010039
0.0	0.0	0.2773	-0.010244
0.0	0.0	0.2775	-0.005516
0.0	0.0	0.2778	-0.010569
0.0	0.0	0.2780	-0.005841
0.0	0.0	0.2783	-0.006003
0.0	0.0	0.2785	-0.011055
0.0	0.0	0.2788	-0.006328
0.0	0.0	0.2790	-0.006490
0.0	0.0	0.2793	-0.011542
0.0	0.0	0.2795	-0.006814
0.0	0.0	0.2798	-0.011867
0.0	0.0	0.2800	-0.002139
0.0	0.0	0.2803	-0.007301
0.0	0.0	0.2805	-0.012353
0.0	0.0	0.2808	-0.002626
0.0	0.0	0.2810	-0.007788
0.0	0.0	0.2813	-0.012840
0.0	0.0	0.2815	-0.008112
0.0	0.0	0.2818	-0.008275
0.0	0.0	0.2820	-0.008437
0.0	0.0	0.2823	-0.018249
0.0	0.0	0.2825	-0.003761
0.0	0.0	0.2828	-0.008924
0.0	0.0	0.2830	-0.013976
0.0	0.0	0.2833	-0.009248
0.0	0.0	0.2835	-0.014301
0.0	0.0	0.2838	-0.009573
0.0	0.0	0.2840	-0.009735
0.0	0.0	0.2843	-0.014749
0.0	0.0	0.2845	-0.009983
0.0	0.0	0.2848	-0.010106
0.0	0.0	0.2850	-0.015119
0.0	0.0	0.2853	-0.010352
0.0	0.0	0.2855	-0.005475
0.0	0.0	0.2858	-0.005599
0.0	0.0	0.2860	-0.010722
0.0	0.0	0.2863	-0.010845
0.0	0.0	0.2865	-0.010968
0.0	0.0	0.2868	-0.011091
0.0	0.0	0.2870	-0.011215
0.0	0.0	0.2873	-0.011338
0.0	0.0	0.2875	-0.011461
0.0	0.0	0.2878	-0.016474
0.0	0.0	0.2880	-0.011708
0.0	0.0	0.2883	-0.011831
0.0	0.0	0.2885	-0.016844
0.0	0.0	0.2888	-0.016967
0.0	0.0	0.2890	-0.007200
0.0	0.0	0.2893	-0.007324
0.0	0.0	0.2895	-0.012447
0.0	0.0	0.2898	-0.012570
0.0	0.0	0.2900	-0.012693
0.0	0.0	0.2903	-0.012817
0.0	0.0	0.2905	-0.007940
0.0	0.0	0.2908	-0.008063
0.0	0.0	0.2910	-0.008154
0.0	0.0	0.2913	-0.008242
0.0	0.0	0.2915	-0.003439
0.0	0.0	0.2918	-0.018307
0.0	0.0	0.2920	-0.008505
0.0	0.0	0.2923	-0.008593
0.0	0.0	0.2925	-0.013681
0.0	0.0	0.2928	-0.008769
0.0	0.0	0.2930	-0.013857
0.0	0.0	0.2933	-0.008945
0.0	0.0	0.2935	-0.004143
0.0	0.0	0.2938	-0.019011
0.0	0.0	0.2940	-0.009209
0.0	0.0	0.2943	-0.014297
0.0	0.0	0.2945	-0.009385
0.0	0.0	0.2948	-0.009473
0.0	0.0	0.2950	-0.014561
0.0	0.0	0.2953	-0.004759
0.0	0.0	0.2955	-0.019627
0.0	0.0	0.2958	-0.014825
0.0	0.0	0.2960	-0.009912
0.0	0.0	0.2963	-0.005110
0.0	0.0	0.2965	-0.010088
0.0	0.0	0.2968	-0.005286
0.0	0.0	0.2970	-0.015264
0.0	0.0	0.2973	-0.010352
0.0	0.0	0.2975	-0.015440
0.0	0.0	0.2978	-0.015500
0.0	0.0	0.2980	-0.015556
0.0	0.0	0.2983	-0.015612
0.0	0.0	0.2985	-0.015668
0.0	0.0	0.2988	-0.015724
0.0	0.0	0.2990	-0.015781
0.0	0.0	0.2993	-0.010837
0.0	0.0	0.2995	-0.010893
0.0	0.0	0.2998	-0.010949
0.0	0.0	0.3000	-0.016005
0.0	0.0	0.3003	-0.011061
0.0	0.0	0.3005	-0.011117
0.0	0.0	0.3008	-0.011173
0.0	0.0	0.3010	-0.016229
0.0	0.0	0.3013	-0.016285
0.0	0.0	0.3015	-0.016341
0.0	0.0	0.3018	-0.016397
0.0	0.0	0.3020	-0.006563
0.0	0.0	0.3023	-0.016510
0.0	0.0	0.3025	-0.011566
0.0	0.0	0.3028	-0.016622
0.0	0.0	0.3030	-0.011678
0.0	0.0	0.3033	-0.016734
0.0	0.0	0.3035	-0.011790
0.0	0.0	0.3038	-0.016846
0.0	0.0	0.3040	-0.011902
0.0	0.0	0.3043	-0.016958
0.0	0.0	0.3045	-0.011990
0.0	0.0	0.3048	-0.012018
0.0	0.0	0.3050	-0.007155
0.0	0.0	0.3053	-0.017072
0.0	0.0	0.3055	-0.017100
0.0	0.0	0.3058	-0.012127
0.0	0.0	0.3060	-0.012154
0.0	0.0	0.3063	-0.012181
0.0	0.0	0.3065	-0.012209
0.0	0.0	0.3068	-0.012236
0.0	0.0	0.3070	-0.012263
0.0	0.0	0.3073	-0.012291
0.0	0.0	0.3075	-0.007428
0.0	0.0	0.3078	-0.017345
0.0	0.0	0.3080	-0.017373
0.0	0.0	0.3083	-0.022290
0.0	0.0	0.3085	-0.012427
0.0	0.0	0.3088	-0.002804
0.0	0.0	0.3090	-0.017482
0.0	0.0	0.3093	-0.017509
0.0	0.0	0.3095	-0.012536
0.0	0.0	0.3098	-0.007674
0.0	0.0	0.3100	-0.012591
0.0	0.0	0.3103	-0.012618
0.0	0.0	0.3105	-0.012645
0.0	0.0	0.3108	-0.007783
0.0	0.0	0.3110	-0.017700
0.0	0.0	0.3113	-0.007817
0.0	0.0	0.3115	-0.012708
0.0	0.0	0.3118	-0.017710
0.0	0.0	0.3120	-0.012711
0.0	0.0	0.3123	-0.017712
0.0	0.0	0.3125	-0.017714
0.0	0.0	0.3128	-0.017715
0.0	0.0	0.3130	-0.012716
0.0	0.0	0.3133	-0.012717
0.0	0.0	0.3135	-0.012719
0.0	0.0	0.3138	-0.017720
0.0	0.0	0.3140	-0.007831
0.0	0.0	0.3143	-0.012723
0.0	0.0	0.3145	-0.007834
0.0	0.0	0.3148	-0.017725
0.0	0.0	0.3150	-0.017727
0.0	0.0	0.3153	-0.012728
0.0	0.0	0.3155	-0.012729
0.0	0.0	0.3158	-0.012731
0.0	0.0	0.3160	-0.012732
0.0	0.0	0.3163	-0.012733
0.0	0.0	0.3165	-0.012734
0.0	0.0	0.3168	-0.012736
0.0	0.0	0.3170	-0.022627
0.0	0.0	0.3173	-0.017738
0.0	0.0	0.3175	-0.012740
0.0	0.0	0.3178	-0.017741
0.0	0.0	0.3180	-0.017725
0.0	0.0	0.3183	-0.012703
0.0	0.0	0.3185	-0.012681
0.0	0.0	0.3188	-0.012659
0.0	0.0	0.3190	-0.017636
0.0	0.0	0.3193	-0.017614
0.0	0.0	0.3195	-0.017592
0.0	0.0	0.3198	-0.022460
0.0	0.0	0.3200	-0.012548
0.0	0.0	0.3203	-0.017526
0.0	0.0	0.3205	-0.022393
0.0	0.0	0.3208	-0.017481
0.0	0.0	0.3210	-0.007569
0.0	0.0	0.3213	-0.017437
0.0	0.0	0.3215	-0.027065
0.0	0.0	0.3218	-0.022283
0.0	0.0	0.3220	-0.007480
0.0	0.0	0.3223	-0.017348
0.0	0.0	0.3225	-0.012326
0.0	0.0	0.3228	-0.012304
0.0	0.0	0.3230	-0.012282
0.0	0.0	0.3233	-0.017260
0.0	0.0	0.3235	-0.017237
0.0	0.0	0.3238	-0.017215
0.0	0.0	0.3240	-0.012193
0.0	0.0	0.3243	-0.007281
0.0	0.0	0.3245	-0.017149
0.0	0.0	0.3248	-0.012112
0.0	0.0	0.3250	-0.007179
0.0	0.0	0.3253	-0.017025
0.0	0.0	0.3255	-0.016982
0.0	0.0	0.3258	-0.016939
0.0	0.0	0.3260	-0.011895
0.0	0.0	0.3263	-0.006962
0.0	0.0	0.3265	-0.016809
0.0	0.0	0.3268	-0.021655
0.0	0.0	0.3270	-0.016722
0.0	0.0	0.3273	-0.011679
0.0	0.0	0.3275	-0.011635
0.0	0.0	0.3278	-0.011592
0.0	0.0	0.3280	-0.016549
0.0	0.0	0.3283	-0.016505
0.0	0.0	0.3285	-0.011462
0.0	0.0	0.3288	-0.006529
0.0	0.0	0.3290	-0.016375
0.0	0.0	0.3293	-0.016332
0.0	0.0	0.3295	-0.016289
0.0	0.0	0.3298	-0.016245
0.0	0.0	0.3300	-0.016202
0.0	0.0	0.3303	-0.016159
0.0	0.0	0.3305	-0.016115
0.0	0.0	0.3308	-0.016072
0.0	0.0	0.3310	-0.016029
0.0	0.0	0.3313	-0.015985
0.0	0.0	0.3315	-0.015930
0.0	0.0	0.3318	-0.015867
0.0	0.0	0.3320	-0.015805
0.0	0.0	0.3323	-0.015742
0.0	0.0	0.3325	-0.020570
0.0	0.0	0.3328	-0.020507
0.0	0.0	0.3330	-0.010555
0.0	0.0	0.3333	-0.010492
0.0	0.0	0.3335	-0.005540
0.0	0.0	0.3338	-0.015368
0.0	0.0	0.3340	-0.010305
0.0	0.0	0.3343	-0.015243
0.0	0.0	0.3345	-0.020070
0.0	0.0	0.3348	-0.010118
0.0	0.0	0.3350	-0.015055
0.0	0.0	0.3353	-0.019883
0.0	0.0	0.3355	-0.019820
0.0	0.0	0.3358	-0.014868
0.0	0.0	0.3360	-0.019695
0.0	0.0	0.3363	-0.009743
0.0	0.0	0.3365	-0.014680
0.0	0.0	0.3368	-0.009618
0.0	0.0	0.3370	-0.024206
0.0	0.0	0.3373	-0.014493
0.0	0.0	0.3375	-0.009431
0.0	0.0	0.3378	-0.019258
0.0	0.0	0.3380	-0.014306
0.0	0.0	0.3383	-0.019123
0.0	0.0	0.3385	-0.014153
0.0	0.0	0.3388	-0.018964
0.0	0.0	0.3390	-0.023644
0.0	0.0	0.3393	-0.023564
0.0	0.0	0.3395	-0.023485
0.0	0.0	0.3398	-0.023405
0.0	0.0	0.3400	-0.018565
0.0	0.0	0.3403	-0.013595
0.0	0.0	0.3405	-0.023166
0.0	0.0	0.3408	-0.018326
0.0	0.0	0.3410	-0.018246
0.0	0.0	0.3413	-0.018167
0.0	0.0	0.3415	-0.013197
0.0	0.0	0.3418	-0.013117
0.0	0.0	0.3420	-0.013038
0.0	0.0	0.3423	-0.012958
0.0	0.0	0.3425	-0.017768
0.0	0.0	0.3428	-0.012798
0.0	0.0	0.3430	-0.017609
0.0	0.0	0.3433	-0.007639
0.0	0.0	0.3435	-0.012559
0.0	0.0	0.3438	-0.027130
0.0	0.0	0.3440	-0.012400
0.0	0.0	0.3443	-0.012320
0.0	0.0	0.3445	-0.017130
0.0	0.0	0.3448	-0.012161
0.0	0.0	0.3450	-0.016963
0.0	0.0	0.3453	-0.011977
0.0	0.0	0.3455	-0.016772
0.0	0.0	0.3458	-0.016677
0.0	0.0	0.3460	-0.016582
0.0	0.0	0.3463	-0.016486
0.0	0.0	0.3465	-0.016391
0.0	0.0	0.3468	-0.006406
0.0	0.0	0.3470	-0.011311
0.0	0.0	0.3473	-0.011215
0.0	0.0	0.3475	-0.016010
0.0	0.0	0.3478	-0.011025
0.0	0.0	0.3480	-0.020580
0.0	0.0	0.3483	-0.015724
0.0	0.0	0.3485	-0.010739
0.0	0.0	0.3488	-0.010644
0.0	0.0	0.3490	-0.015438
0.0	0.0	0.3493	-0.005453
0.0	0.0	0.3495	-0.010358
0.0	0.0	0.3498	-0.015153
0.0	0.0	0.3500	-0.010167
0.0	0.0	0.3503	-0.014962
0.0	0.0	0.3505	-0.019627
0.0	0.0	0.3508	-0.019532
0.0	0.0	0.3510	-0.009786
0.0	0.0	0.3513	-0.024341
0.0	0.0	0.3515	-0.024246
0.0	0.0	0.3518	-0.009494
0.0	0.0	0.3520	-0.024034
0.0	0.0	0.3523	-0.014165
0.0	0.0	0.3525	-0.009166
0.0	0.0	0.3528	-0.013947
0.0	0.0	0.3530	-0.008947
0.0	0.0	0.3533	-0.023488
0.0	0.0	0.3535	-0.013619
0.0	0.0	0.3538	-0.013509
0.0	0.0	0.3540	-0.018160
0.0	0.0	0.3543	-0.018051
0.0	0.0	0.3545	-0.013182
0.0	0.0	0.3548	-0.017832
0.0	0.0	0.3550	-0.017723
0.0	0.0	0.3553	-0.022614
0.0	0.0	0.3555	-0.017504
0.0	0.0	0.3558	-0.007745
0.0	0.0	0.3560	-0.022286
0.0	0.0	0.3563	-0.012417
0.0	0.0	0.3565	-0.012307
0.0	0.0	0.3568	-0.012198
0.0	0.0	0.3570	-0.016849
0.0	0.0	0.3573	-0.031509
0.0	0.0	0.3575	-0.016630
0.0	0.0	0.3578	-0.021521
0.0	0.0	0.3580	-0.011652
0.0	0.0	0.3583	-0.011542
0.0	0.0	0.3585	-0.011427
0.0	0.0	0.3588	-0.021066
0.0	0.0	0.3590	-0.015944
0.0	0.0	0.3593	-0.015822
0.0	0.0	0.3595	-0.020700
0.0	0.0	0.3598	-0.005928
0.0	0.0	0.3600	-0.020456
0.0	0.0	0.3603	-0.015334
0.0	0.0	0.3605	-0.024972
0.0	0.0	0.3608	-0.020090
0.0	0.0	0.3610	-0.014968
0.0	0.0	0.3613	-0.019846
0.0	0.0	0.3615	-0.009964
0.0	0.0	0.3618	-0.019602
0.0	0.0	0.3620	-0.014481
0.0	0.0	0.3623	-0.019359
0.0	0.0	0.3625	-0.019237
0.0	0.0	0.3628	-0.019115
0.0	0.0	0.3630	-0.013993
0.0	0.0	0.3633	-0.018871
0.0	0.0	0.3635	-0.008989
0.0	0.0	0.3638	-0.018627
0.0	0.0	0.3640	-0.018505
0.0	0.0	0.3643	-0.018383
0.0	0.0	0.3645	-0.013261
0.0	0.0	0.3648	-0.018139
0.0	0.0	0.3650	-0.018017
0.0	0.0	0.3653	-0.017891
0.0	0.0	0.3655	-0.017758
0.0	0.0	0.3658	-0.022384
0.0	0.0	0.3660	-0.017491
0.0	0.0	0.3663	-0.022118
0.0	0.0	0.3665	-0.021985
0.0	0.0	0.3668	-0.017091
0.0	0.0	0.3670	-0.016958
0.0	0.0	0.3673	-0.016825
0.0	0.0	0.3675	-0.011691
0.0	0.0	0.3678	-0.021318
0.0	0.0	0.3680	-0.026195
0.0	0.0	0.3683	-0.016291
0.0	0.0	0.3685	-0.016158
0.0	0.0	0.3688	-0.016025
0.0	0.0	0.3690	-0.020651
0.0	0.0	0.3693	-0.015758
0.0	0.0	0.3695	-0.015625
0.0	0.0	0.3698	-0.015492
0.0	0.0	0.3700	-0.015358
0.0	0.0	0.3703	-0.015225
0.0	0.0	0.3705	-0.015092
0.0	0.0	0.3708	-0.014958
0.0	0.0	0.3710	-0.014825
0.0	0.0	0.3713	-0.014692
0.0	0.0	0.3715	-0.019318
0.0	0.0	0.3718	-0.019185
0.0	0.0	0.3720	-0.014288
0.0	0.0	0.3723	-0.009145
0.0	0.0	0.3725	-0.028651
0.0	0.0	0.3728	-0.018618
0.0	0.0	0.3730	-0.013714
0.0	0.0	0.3733	-0.018330
0.0	0.0	0.3735	-0.018187
0.0	0.0	0.3738	-0.013283
0.0	0.0	0.3740	-0.013140
0.0	0.0	0.3743	-0.017756
0.0	0.0	0.3745	-0.017613
0.0	0.0	0.3748	-0.022479
0.0	0.0	0.3750	-0.017326
0.0	0.0	0.3753	-0.017182
0.0	0.0	0.3755	-0.017038
0.0	0.0	0.3758	-0.016895
0.0	0.0	0.3760	-0.021761
0.0	0.0	0.3763	-0.016608
0.0	0.0	0.3765	-0.016464
0.0	0.0	0.3768	-0.021331
0.0	0.0	0.3770	-0.016177
0.0	0.0	0.3773	-0.016033
0.0	0.0	0.3775	-0.020900
0.0	0.0	0.3778	-0.020756
0.0	0.0	0.3780	-0.010843
0.0	0.0	0.3783	-0.020469
0.0	0.0	0.3785	-0.015316
0.0	0.0	0.3788	-0.015169
0.0	0.0	0.3790	-0.015017
0.0	0.0	0.3793	-0.014864
0.0	0.0	0.3795	-0.019721
0.0	0.0	0.3798	-0.014558
0.0	0.0	0.3800	-0.024295
0.0	0.0	0.3803	-0.019263
0.0	0.0	0.3805	-0.014100
0.0	0.0	0.3808	-0.013947
0.0	0.0	0.3810	-0.018804
0.0	0.0	0.3813	-0.018652
0.0	0.0	0.3815	-0.013489
0.0	0.0	0.3818	-0.018346
0.0	0.0	0.3820	-0.013183
0.0	0.0	0.3823	-0.018040
0.0	0.0	0.3825	-0.017888
0.0	0.0	0.3828	-0.017735
0.0	0.0	0.3830	-0.012572
0.0	0.0	0.3833	-0.017429
0.0	0.0	0.3835	-0.012266
0.0	0.0	0.3838	-0.012114
0.0	0.0	0.3840	-0.016971
0.0	0.0	0.3843	-0.021698
0.0	0.0	0.3845	-0.016665
0.0	0.0	0.3848	-0.021392
0.0	0.0	0.3850	-0.016360
0.0	0.0	0.3853	-0.021087
0.0	0.0	0.3855	-0.025692
0.0	0.0	0.3858	-0.015891
0.0	0.0	0.3860	-0.005960
0.0	0.0	0.3863	-0.015569
0.0	0.0	0.3865	-0.020288
0.0	0.0	0.3868	-0.024887
0.0	0.0	0.3870	-0.010076
0.0	0.0	0.3873	-0.019804
0.0	0.0	0.3875	-0.019643
0.0	0.0	0.3878	-0.024242
0.0	0.0	0.3880	-0.019321
0.0	0.0	0.3883	-0.019160
0.0	0.0	0.3885	-0.014119
0.0	0.0	0.3888	-0.023598
0.0	0.0	0.3890	-0.018677
0.0	0.0	0.3893	-0.018516
0.0	0.0	0.3895	-0.023115
0.0	0.0	0.3898	-0.018194
0.0	0.0	0.3900	-0.018033
0.0	0.0	0.3903	-0.017871
0.0	0.0	0.3905	-0.022470
0.0	0.0	0.3908	-0.022309
0.0	0.0	0.3910	-0.022148
0.0	0.0	0.3913	-0.017227
0.0	0.0	0.3915	-0.026836
0.0	0.0	0.3918	-0.021665
0.0	0.0	0.3920	-0.016744
0.0	0.0	0.3923	-0.021341
0.0	0.0	0.3925	-0.011533
0.0	0.0	0.3928	-0.011364
0.0	0.0	0.3930	-0.011196
0.0	0.0	0.3933	-0.015907
0.0	0.0	0.3935	-0.020499
0.0	0.0	0.3938	-0.020330
0.0	0.0	0.3940	-0.015401
0.0	0.0	0.3943	-0.025003
0.0	0.0	0.3945	-0.024834
0.0	0.0	0.3948	-0.024666
0.0	0.0	0.3950	-0.019487
0.0	0.0	0.3953	-0.019319
0.0	0.0	0.3955	-0.014390
0.0	0.0	0.3958	-0.014222
0.0	0.0	0.3960	-0.023823
0.0	0.0	0.3963	-0.023655
0.0	0.0	0.3965	-0.018476
0.0	0.0	0.3968	-0.018307
0.0	0.0	0.3970	-0.023149
0.0	0.0	0.3973	-0.017970
0.0	0.0	0.3975	-0.013042
0.0	0.0	0.3978	-0.007993
0.0	0.0	0.3980	-0.022475
0.0	0.0	0.3983	-0.017296
0.0	0.0	0.3985	-0.022138
0.0	0.0	0.3988	-0.021969
0.0	0.0	0.3990	-0.012030
0.0	0.0	0.3993	-0.011854
0.0	0.0	0.3995	-0.016439
0.0	0.0	0.3998	-0.011504
0.0	0.0	0.4000	-0.016089
0.0	0.0	0.4003	-0.020923
0.0	0.0	0.4005	-0.015738
0.0	0.0	0.4008	-0.020573
0.0	0.0	0.4010	-0.015388
0.0	0.0	0.4013	-0.010452
0.0	0.0	0.4015	-0.010277
0.0	0.0	0.4018	-0.019872
0.0	0.0	0.4020	-0.014687
0.0	0.0	0.4023	-0.009751
0.0	0.0	0.4025	-0.019346
0.0	0.0	0.4028	-0.019171
0.0	0.0	0.4030	-0.018996
0.0	0.0	0.4033	-0.018820
0.0	0.0	0.4035	-0.018645
0.0	0.0	0.4038	-0.018470
0.0	0.0	0.4040	-0.023175
0.0	0.0	0.4043	-0.018119
0.0	0.0	0.4045	-0.017944
0.0	0.0	0.4048	-0.022649
0.0	0.0	0.4050	-0.012584
0.0	0.0	0.4053	-0.017418
0.0	0.0	0.4055	-0.022123
0.0	0.0	0.4058	-0.017067
0.0	0.0	0.4060	-0.021766
0.0	0.0	0.4063	-0.016705
0.0	0.0	0.4065	-0.016523
0.0	0.0	0.4068	-0.025982
0.0	0.0	0.4070	-0.021041
0.0	0.0	0.4073	-0.015980
0.0	0.0	0.4075	-0.020678
0.0	0.0	0.4078	-0.015617
0.0	0.0	0.4080	-0.015436
0.0	0.0	0.4083	-0.020135
0.0	0.0	0.4085	-0.010063
0.0	0.0	0.4088	-0.024532
0.0	0.0	0.4090	-0.024351
0.0	0.0	0.4093	-0.014530
0.0	0.0	0.4095	-0.019228
0.0	0.0	0.4098	-0.014167
0.0	0.0	0.4100	-0.018866
0.0	0.0	0.4103	-0.023445
0.0	0.0	0.4105	-0.023263
0.0	0.0	0.4108	-0.013442
0.0	0.0	0.4110	-0.018141
0.0	0.0	0.4113	-0.022720
0.0	0.0	0.4115	-0.022538
0.0	0.0	0.4118	-0.022357
0.0	0.0	0.4120	-0.027056
0.0	0.0	0.4123	-0.017235
0.0	0.0	0.4125	-0.021813
0.0	0.0	0.4128	-0.016866
0.0	0.0	0.4130	-0.006790
0.0	0.0	0.4133	-0.016493
0.0	0.0	0.4135	-0.016306
0.0	0.0	0.4138	-0.020880
0.0	0.0	0.4140	-0.025573
0.0	0.0	0.4143	-0.015746
0.0	0.0	0.4145	-0.020320
0.0	0.0	0.4148	-0.025013
0.0	0.0	0.4150	-0.010306
0.0	0.0	0.4153	-0.015000
0.0	0.0	0.4155	-0.014813
0.0	0.0	0.4158	-0.024267
0.0	0.0	0.4160	-0.019200
0.0	0.0	0.4163	-0.023893
0.0	0.0	0.4165	-0.009187
0.0	0.0	0.4168	-0.023520
0.0	0.0	0.4170	-0.003803
0.0	0.0	0.4173	-0.018267
0.0	0.0	0.4175	-0.027840
0.0	0.0	0.4178	-0.017893
0.0	0.0	0.4180	-0.022587
0.0	0.0	0.4183	-0.012760
0.0	0.0	0.4185	-0.017333
0.0	0.0	0.4188	-0.022027
0.0	0.0	0.4190	-0.016960
0.0	0.0	0.4193	-0.026533
0.0	0.0	0.4195	-0.021462
0.0	0.0	0.4198	-0.016390
0.0	0.0	0.4200	-0.025959
0.0	0.0	0.4203	-0.011247
0.0	0.0	0.4205	-0.011056
0.0	0.0	0.4208	-0.020504
0.0	0.0	0.4210	-0.005793
0.0	0.0	0.4213	-0.020122
0.0	0.0	0.4215	-0.015050
0.0	0.0	0.4218	-0.024619
0.0	0.0	0.4220	-0.009907
0.0	0.0	0.4223	-0.019356
0.0	0.0	0.4225	-0.019164
0.0	0.0	0.4228	-0.018973
0.0	0.0	0.4230	-0.018781
0.0	0.0	0.4233	-0.013710
0.0	0.0	0.4235	-0.018398
0.0	0.0	0.4238	-0.018207
0.0	0.0	0.4240	-0.013135
0.0	0.0	0.4243	-0.017824
0.0	0.0	0.4245	-0.007992
0.0	0.0	0.4248	-0.022321
0.0	0.0	0.4250	-0.022129
0.0	0.0	0.4253	-0.021938
0.0	0.0	0.4255	-0.021746
0.0	0.0	0.4258	-0.016675
0.0	0.0	0.4260	-0.016483
0.0	0.0	0.4263	-0.016288
0.0	0.0	0.4265	-0.020972
0.0	0.0	0.4268	-0.011016
0.0	0.0	0.4270	-0.020580
0.0	0.0	0.4273	-0.025155
0.0	0.0	0.4275	-0.015309
0.0	0.0	0.4278	-0.015113
0.0	0.0	0.4280	-0.019797
0.0	0.0	0.4283	-0.024371
0.0	0.0	0.4285	-0.014526
0.0	0.0	0.4288	-0.019210
0.0	0.0	0.4290	-0.019014
0.0	0.0	0.4293	-0.023588
0.0	0.0	0.4295	-0.013742
0.0	0.0	0.4298	-0.018426
0.0	0.0	0.4300	-0.018231
0.0	0.0	0.4303	-0.027925
0.0	0.0	0.4305	-0.017839
0.0	0.0	0.4308	-0.017643
0.0	0.0	0.4310	-0.017447
0.0	0.0	0.4313	-0.017252
0.0	0.0	0.4315	-0.017056
0.0	0.0	0.4318	-0.016860
0.0	0.0	0.4320	-0.021434
0.0	0.0	0.4323	-0.021238
0.0	0.0	0.4325	-0.016273
0.0	0.0	0.4328	-0.016077
0.0	0.0	0.4330	-0.015878
0.0	0.0	0.4333	-0.025568
0.0	0.0	0.4335	-0.025368
0.0	0.0	0.4338	-0.015279
0.0	0.0	0.4340	-0.019849
0.0	0.0	0.4343	-0.014879
0.0	0.0	0.4345	-0.019450
0.0	0.0	0.4348	-0.029130
0.0	0.0	0.4350	-0.014280
0.0	0.0	0.4353	-0.014081
0.0	0.0	0.4355	-0.023771
0.0	0.0	0.4358	-0.023571
0.0	0.0	0.4360	-0.013482
0.0	0.0	0.4363	-0.023172
0.0	0.0	0.4365	-0.022972
0.0	0.0	0.4368	-0.012883
0.0	0.0	0.4370	-0.022573
0.0	0.0	0.4373	-0.017253
0.0	0.0	0.4375	-0.017054
0.0	0.0	0.4378	-0.021974
0.0	0.0	0.4380	-0.011884
0.0	0.0	0.4383	-0.011685
0.0	0.0	0.4385	-0.021375
0.0	0.0	0.4388	-0.021175
0.0	0.0	0.4390	-0.020976
0.0	0.0	0.4393	-0.015656
0.0	0.0	0.4395	-0.015456
0.0	0.0	0.4398	-0.010484
0.0	0.0	0.4400	-0.020170
0.0	0.0	0.4403	-0.019967
0.0	0.0	0.4405	-0.014644
0.0	0.0	0.4408	-0.009671
0.0	0.0	0.4410	-0.014238
0.0	0.0	0.4413	-0.014035
0.0	0.0	0.4415	-0.018952
0.0	0.0	0.4418	-0.023509
0.0	0.0	0.4420	-0.013426
0.0	0.0	0.4423	-0.018343
0.0	0.0	0.4425	-0.018139
0.0	0.0	0.4428	-0.022696
0.0	0.0	0.4430	-0.012613
0.0	0.0	0.4433	-0.012410
0.0	0.0	0.4435	-0.012207
0.0	0.0	0.4438	-0.012004
0.0	0.0	0.4440	-0.016921
0.0	0.0	0.4443	-0.016718
0.0	0.0	0.4445	-0.021275
0.0	0.0	0.4448	-0.016311
0.0	0.0	0.4450	-0.020868
0.0	0.0	0.4453	-0.020665
0.0	0.0	0.4455	-0.020462
0.0	0.0	0.4458	-0.015499
0.0	0.0	0.4460	-0.020056
0.0	0.0	0.4463	-0.009973
0.0	0.0	0.4465	-0.014887
0.0	0.0	0.4468	-0.024331
0.0	0.0	0.4470	-0.019235
0.0	0.0	0.4473	-0.009149
0.0	0.0	0.4475	-0.018822
0.0	0.0	0.4478	-0.018616
0.0	0.0	0.4480	-0.013650
0.0	0.0	0.4483	-0.027974
0.0	0.0	0.4485	-0.008118
0.0	0.0	0.4488	-0.007912
0.0	0.0	0.4490	-0.012825
0.0	0.0	0.4493	-0.017379
0.0	0.0	0.4495	-0.012413
0.0	0.0	0.4498	-0.021857
0.0	0.0	0.4500	-0.016761
0.0	0.0	0.4503	-0.016554
0.0	0.0	0.4505	-0.016348
0.0	0.0	0.4508	-0.006262
0.0	0.0	0.4510	-0.011176
0.0	0.0	0.4513	-0.020620
0.0	0.0	0.4515	-0.015524
0.0	0.0	0.4518	-0.010557
0.0	0.0	0.4520	-0.010351
0.0	0.0	0.4523	-0.019795
0.0	0.0	0.4525	-0.014699
0.0	0.0	0.4528	-0.009733
0.0	0.0	0.4530	-0.014286
0.0	0.0	0.4533	-0.018968
0.0	0.0	0.4535	-0.013869
0.0	0.0	0.4538	-0.008900
0.0	0.0	0.4540	-0.018341
0.0	0.0	0.4543	-0.018133
0.0	0.0	0.4545	-0.013034
0.0	0.0	0.4548	-0.017715
0.0	0.0	0.4550	-0.017506
0.0	0.0	0.4553	-0.017297
0.0	0.0	0.4555	-0.017088
0.0	0.0	0.4558	-0.021759
0.0	0.0	0.4560	-0.016670
0.0	0.0	0.4563	-0.021341
0.0	0.0	0.4565	-0.016252
0.0	0.0	0.4568	-0.020923
0.0	0.0	0.4570	-0.010945
0.0	0.0	0.4573	-0.010736
0.0	0.0	0.4575	-0.020297
0.0	0.0	0.4578	-0.015208
0.0	0.0	0.4580	-0.014999
0.0	0.0	0.4583	-0.009900
0.0	0.0	0.4585	-0.019461
0.0	0.0	0.4588	-0.014372
0.0	0.0	0.4590	-0.009273
0.0	0.0	0.4593	-0.013954
0.0	0.0	0.4595	-0.018625
0.0	0.0	0.4598	-0.018417
0.0	0.0	0.4600	-0.013326
0.0	0.0	0.4603	-0.022875
0.0	0.0	0.4605	-0.012903
0.0	0.0	0.4608	-0.012692
0.0	0.0	0.4610	-0.017361
0.0	0.0	0.4613	-0.007379
0.0	0.0	0.4615	-0.012058
0.0	0.0	0.4618	-0.006957
0.0	0.0	0.4620	-0.011635
0.0	0.0	0.4623	-0.016304
0.0	0.0	0.4625	-0.006323
0.0	0.0	0.4628	-0.015881
0.0	0.0	0.4630	-0.010790
0.0	0.0	0.4633	-0.010579
0.0	0.0	0.4635	-0.015247
0.0	0.0	0.4638	-0.015036
0.0	0.0	0.4640	-0.009945
0.0	0.0	0.4643	-0.024253
0.0	0.0	0.4645	-0.014402
0.0	0.0	0.4648	-0.023831
0.0	0.0	0.4650	-0.013979
0.0	0.0	0.4653	-0.008888
0.0	0.0	0.4655	-0.018437
0.0	0.0	0.4658	-0.008465
0.0	0.0	0.4660	-0.013134
0.0	0.0	0.4663	-0.012923
0.0	0.0	0.4665	-0.012711
0.0	0.0	0.4668	-0.007619
0.0	0.0	0.4670	-0.017165
0.0	0.0	0.4673	-0.021712
0.0	0.0	0.4675	-0.016738
0.0	0.0	0.4678	-0.021285
0.0	0.0	0.4680	-0.011431
0.0	0.0	0.4683	-0.020858
0.0	0.0	0.4685	-0.020644
0.0	0.0	0.4688	-0.005911
0.0	0.0	0.4690	-0.020217
0.0	0.0	0.4693	-0.010364
0.0	0.0	0.4695	-0.019790
0.0	0.0	0.4698	-0.019577
0.0	0.0	0.4700	-0.009723
0.0	0.0	0.4703	-0.004630
0.0	0.0	0.4705	-0.009296
0.0	0.0	0.4708	-0.013963
0.0	0.0	0.4710	-0.013750
0.0	0.0	0.4713	-0.003776
0.0	0.0	0.4715	-0.008443
0.0	0.0	0.4718	-0.008229
0.0	0.0	0.4720	-0.012896
0.0	0.0	0.4723	-0.007802
0.0	0.0	0.4725	-0.007589
0.0	0.0	0.4728	-0.017015
0.0	0.0	0.4730	-0.007162
0.0	0.0	0.4733	-0.016588
0.0	0.0	0.4735	-0.016374
0.0	0.0	0.4738	-0.006518
0.0	0.0	0.4740	-0.001423
0.0	0.0	0.4743	-0.001208
0.0	0.0	0.4745	-0.015512
0.0	0.0	0.4748	-0.015297
0.0	0.0	0.4750	-0.005441
0.0	0.0	0.4753	-0.010106
0.0	0.0	0.4755	-0.014651
0.0	0.0	0.4758	-0.004795
0.0	0.0	0.4760	-0.014220
0.0	0.0	0.4763	-0.004365
0.0	0.0	0.4765	-0.004149
0.0	0.0	0.4768	-0.013574
0.0	0.0	0.4770	-0.018489
0.0	0.0	0.4773	-0.013143
0.0	0.0	0.4775	-0.012928
0.0	0.0	0.4778	0.001808
0.0	0.0	0.4780	0.002023
0.0	0.0	0.4783	-0.012282
0.0	0.0	0.4785	-0.012066
0.0	0.0	0.4788	-0.011851
0.0	0.0	0.4790	-0.011636
0.0	0.0	0.4793	-0.011420
0.0	0.0	0.4795	-0.001565
0.0	0.0	0.4798	-0.010990
0.0	0.0	0.4800	-0.010774
0.0	0.0	0.4803	-0.010558
0.0	0.0	0.4805	-0.010341
0.0	0.0	0.4808	-0.005364
0.0	0.0	0.4810	-0.009907
0.0	0.0	0.4813	-0.000050
0.0	0.0	0.4815	-0.009473
0.0	0.0	0.4818	-0.009256
0.0	0.0	0.4820	0.000601
0.0	0.0	0.4823	-0.008822
0.0	0.0	0.4825	-0.013735
0.0	0.0	0.4828	-0.008388
0.0	0.0	0.4830	-0.008171
0.0	0.0	0.4833	-0.007954
0.0	0.0	0.4835	-0.007737
0.0	0.0	0.4838	-0.007520
0.0	0.0	0.4840	-0.012432
0.0	0.0	0.4843	-0.012215
0.0	0.0	0.4845	-0.016758
0.0	0.0	0.4848	-0.006651
0.0	0.0	0.4850	-0.006434
0.0	0.0	0.4853	-0.011347
0.0	0.0	0.4855	-0.011130
0.0	0.0	0.4858	-0.010913
0.0	0.0	0.4860	-0.010696
0.0	0.0	0.4863	-0.005349
0.0	0.0	0.4865	-0.005132
0.0	0.0	0.4868	-0.004915
0.0	0.0	0.4870	-0.004697
0.0	0.0	0.4873	-0.004479
0.0	0.0	0.4875	-0.009390
0.0	0.0	0.4878	-0.009172
0.0	0.0	0.4880	-0.003823
0.0	0.0	0.4883	-0.003605
0.0	0.0	0.4885	-0.008517
0.0	0.0	0.4888	-0.003168
0.0	0.0	0.4890	-0.002950
0.0	0.0	0.4893	-0.007861
0.0	0.0	0.4895	-0.012403
0.0	0.0	0.4898	-0.002294
0.0	0.0	0.4900	-0.007206
0.0	0.0	0.4903	-0.011747
0.0	0.0	0.4905	-0.001639
0.0	0.0	0.4908	-0.001420
0.0	0.0	0.4910	-0.006332
0.0	0.0	0.4913	-0.006113
0.0	0.0	0.4915	-0.005895
0.0	0.0	0.4918	-0.015436
0.0	0.0	0.4920	-0.015218
0.0	0.0	0.4923	-0.014999
0.0	0.0	0.4925	-0.009781
0.0	0.0	0.4928	-0.004802
0.0	0.0	0.4930	-0.009344
0.0	0.0	0.4933	-0.014125
0.0	0.0	0.4935	-0.008907
0.0	0.0	0.4938	-0.003928
0.0	0.0	0.4940	-0.003708
0.0	0.0	0.4943	-0.003488
0.0	0.0	0.4945	-0.008028
0.0	0.0	0.4948	-0.007809
0.0	0.0	0.4950	-0.002829
0.0	0.0	0.4953	-0.007369
0.0	0.0	0.4955	-0.002389
0.0	0.0	0.4958	-0.006930
0.0	0.0	0.4960	-0.001950
0.0	0.0	0.4963	-0.011490
0.0	0.0	0.4965	-0.006270
0.0	0.0	0.4968	-0.001291
0.0	0.0	0.4970	-0.010831
0.0	0.0	0.4973	-0.010611
0.0	0.0	0.4975	-0.015161
0.0	0.0	0.4978	-0.005172
0.0	0.0	0.4980	-0.009952
0.0	0.0	0.4983	-0.009732
0.0	0.0	0.4985	-0.004512
0.0	0.0	0.4988	-0.009293
0.0	0.0	0.4990	-0.009073
0.0	0.0	0.4993	-0.003853
0.0	0.0	0.4995	-0.003633
0.0	0.0	0.4998	-0.003414
0.0	0.0	0.5000	-0.003194
0.0	0.0	0.5003	-0.007974
0.0	0.0	0.5005	-0.007754
0.0	0.0	0.5008	-0.007533
0.0	0.0	0.5010	-0.007312
0.0	0.0	0.5013	-0.002091
0.0	0.0	0.5015	-0.006871
0.0	0.0	0.5018	-0.006650
0.0	0.0	0.5020	-0.006429
0.0	0.0	0.5023	-0.006208
0.0	0.0	0.5025	-0.005987
0.0	0.0	0.5028	-0.005766
0.0	0.0	0.5030	-0.005545
0.0	0.0	0.5033	-0.010095
0.0	0.0	0.5035	0.004656
0.0	0.0	0.5038	-0.009653
0.0	0.0	0.5040	0.005098
0.0	0.0	0.5043	0.000559
0.0	0.0	0.5045	-0.004220
0.0	0.0	0.5048	-0.003999
0.0	0.0	0.5050	-0.003779
0.0	0.0	0.5053	-0.008328
0.0	0.0	0.5055	0.001663
0.0	0.0	0.5058	-0.003116
0.0	0.0	0.5060	-0.007665
0.0	0.0	0.5063	-0.002674
0.0	0.0	0.5065	-0.012103
0.0	0.0	0.5068	-0.007003
0.0	0.0	0.5070	-0.002012
0.0	0.0	0.5073	-0.011440
0.0	0.0	0.5075	-0.001569
0.0	0.0	0.5078	-0.010997
0.0	0.0	0.5080	-0.005895
0.0	0.0	0.5083	-0.000903
0.0	0.0	0.5085	-0.005451
0.0	0.0	0.5088	-0.000460
0.0	0.0	0.5090	-0.005008
0.0	0.0	0.5093	-0.004786
0.0	0.0	0.5095	0.000206
0.0	0.0	0.5098	-0.004342
0.0	0.0	0.5100	-0.009001
0.0	0.0	0.5103	-0.008779
0.0	0.0	0.5105	-0.013437
0.0	0.0	0.5108	-0.003455
0.0	0.0	0.5110	0.001537
0.0	0.0	0.5113	-0.007892
0.0	0.0	0.5115	-0.007670
0.0	0.0	0.5118	-0.007448
0.0	0.0	0.5120	-0.007226
0.0	0.0	0.5123	-0.002124
0.0	0.0	0.5125	-0.006783
0.0	0.0	0.5128	-0.001681
0.0	0.0	0.5130	-0.001459
0.0	0.0	0.5133	-0.006117
0.0	0.0	0.5135	-0.005895
0.0	0.0	0.5138	-0.000793
0.0	0.0	0.5140	-0.000571
0.0	0.0	0.5143	-0.000349
0.0	0.0	0.5145	-0.000126
0.0	0.0	0.5148	-0.009664
0.0	0.0	0.5150	0.005089
0.0	0.0	0.5153	-0.004338
0.0	0.0	0.5155	-0.004116
0.0	0.0	0.5158	-0.008773
0.0	0.0	0.5160	-0.003670
0.0	0.0	0.5163	-0.013338
0.0	0.0	0.5165	-0.013115
0.0	0.0	0.5168	-0.007883
0.0	0.0	0.5170	0.002100
0.0	0.0	0.5173	-0.002557
0.0	0.0	0.5175	-0.007215
0.0	0.0	0.5178	0.002768
0.0	0.0	0.5180	-0.001890
0.0	0.0	0.5183	-0.006547
0.0	0.0	0.5185	-0.001444
0.0	0.0	0.5188	-0.006102
0.0	0.0	0.5190	-0.005879
0.0	0.0	0.5193	-0.000776
0.0	0.0	0.5195	0.004326
0.0	0.0	0.5198	-0.005211
0.0	0.0	0.5200	-0.000109
0.0	0.0	0.5203	-0.004766
0.0	0.0	0.5205	0.000337
0.0	0.0	0.5208	0.000559
0.0	0.0	0.5210	-0.004097
0.0	0.0	0.5213	0.001006
0.0	0.0	0.5215	0.001229
0.0	0.0	0.5218	-0.008437
0.0	0.0	0.5220	-0.003204
0.0	0.0	0.5223	0.001899
0.0	0.0	0.5225	-0.007767
0.0	0.0	0.5228	-0.007544
0.0	0.0	0.5230	-0.007321
0.0	0.0	0.5233	-0.007097
0.0	0.0	0.5235	-0.001864
0.0	0.0	0.5238	-0.001641
0.0	0.0	0.5240	-0.006428
0.0	0.0	0.5243	-0.010964
0.0	0.0	0.5245	-0.000971
0.0	0.0	0.5248	-0.000748
0.0	0.0	0.5250	-0.000524
0.0	0.0	0.5253	-0.005311
0.0	0.0	0.5255	-0.000078
0.0	0.0	0.5258	0.000146
0.0	0.0	0.5260	0.000369
0.0	0.0	0.5263	0.000592
0.0	0.0	0.5265	-0.004194
0.0	0.0	0.5268	-0.003971
0.0	0.0	0.5270	-0.003748
0.0	0.0	0.5273	-0.008285
0.0	0.0	0.5275	-0.003301
0.0	0.0	0.5278	-0.007837
0.0	0.0	0.5280	0.007037
0.0	0.0	0.5283	-0.002629
0.0	0.0	0.5285	-0.002406
0.0	0.0	0.5288	-0.011942
0.0	0.0	0.5290	-0.001958
0.0	0.0	0.5293	-0.011494
0.0	0.0	0.5295	-0.006270
0.0	0.0	0.5298	-0.001286
0.0	0.0	0.5300	-0.001062
0.0	0.0	0.5303	-0.005598
0.0	0.0	0.5305	-0.000615
0.0	0.0	0.5308	-0.005151
0.0	0.0	0.5310	-0.004927
0.0	0.0	0.5313	0.005067
0.0	0.0	0.5315	0.000281
0.0	0.0	0.5318	-0.009255
0.0	0.0	0.5320	-0.004031
0.0	0.0	0.5323	-0.003807
0.0	0.0	0.5325	0.001177
0.0	0.0	0.5328	0.001400
0.0	0.0	0.5330	-0.003136
0.0	0.0	0.5333	0.001848
0.0	0.0	0.5335	-0.002688
0.0	0.0	0.5338	-0.002464
0.0	0.0	0.5340	0.002520
0.0	0.0	0.5343	-0.002016
0.0	0.0	0.5345	-0.001792
0.0	0.0	0.5348	-0.001567
0.0	0.0	0.5350	-0.006343
0.0	0.0	0.5353	-0.001119
0.0	0.0	0.5355	-0.000894
0.0	0.0	0.5358	-0.000670
0.0	0.0	0.5360	-0.000446
0.0	0.0	0.5363	0.004539
0.0	0.0	0.5365	0.000003
0.0	0.0	0.5368	0.004987
0.0	0.0	0.5370	-0.004548
0.0	0.0	0.5373	-0.004324
0.0	0.0	0.5375	-0.004100
0.0	0.0	0.5378	-0.003875
0.0	0.0	0.5380	-0.003651
0.0	0.0	0.5383	0.001574
0.0	0.0	0.5385	0.001798
0.0	0.0	0.5388	0.002022
0.0	0.0	0.5390	0.007007
0.0	0.0	0.5393	0.002471
0.0	0.0	0.5395	0.002695
0.0	0.0	0.5398	0.002920
0.0	0.0	0.5400	-0.001856
0.0	0.0	0.5403	-0.001632
0.0	0.0	0.5405	-0.001407
0.0	0.0	0.5408	0.003817
0.0	0.0	0.5410	0.004041
0.0	0.0	0.5413	-0.000734
0.0	0.0	0.5415	-0.000509
0.0	0.0	0.5418	-0.000284
0.0	0.0	0.5420	-0.000060
0.0	0.0	0.5423	0.000165
0.0	0.0	0.5425	0.000390
0.0	0.0	0.5428	0.005615
0.0	0.0	0.5430	0.010599
0.0	0.0	0.5433	0.006064
0.0	0.0	0.5435	0.006289
0.0	0.0	0.5438	0.006514
0.0	0.0	0.5440	0.006738
0.0	0.0	0.5443	0.006963
0.0	0.0	0.5445	0.007188
0.0	0.0	0.5448	0.002413
0.0	0.0	0.5450	0.002637
0.0	0.0	0.5453	0.002862
0.0	0.0	0.5455	0.003087
0.0	0.0	0.5458	-0.001449
0.0	0.0	0.5460	-0.001224
0.0	0.0	0.5463	0.008761
0.0	0.0	0.5465	0.003986
0.0	0.0	0.5468	0.009210
0.0	0.0	0.5470	0.009435
0.0	0.0	0.5473	0.009660
0.0	0.0	0.5475	0.004885
0.0	0.0	0.5478	0.005109
0.0	0.0	0.5480	0.000574
0.0	0.0	0.5483	0.000799
0.0	0.0	0.5485	0.001025
0.0	0.0	0.5488	0.006010
0.0	0.0	0.5490	-0.003535
0.0	0.0	0.5493	0.001700
0.0	0.0	0.5495	0.001925
0.0	0.0	0.5498	0.002150
0.0	0.0	0.5500	0.007135
0.0	0.0	0.5503	0.002600
0.0	0.0	0.5505	0.002825
0.0	0.0	0.5508	0.003050
0.0	0.0	0.5510	0.003275
0.0	0.0	0.5513	0.003500
0.0	0.0	0.5515	-0.001285
0.0	0.0	0.5518	0.003950
0.0	0.0	0.5520	0.004175
0.0	0.0	0.5523	0.004400
0.0	0.0	0.5525	0.009385
0.0	0.0	0.5528	0.004850
0.0	0.0	0.5530	0.009835
0.0	0.0	0.5533	0.000290
0.0	0.0	0.5535	-0.004245
0.0	0.0	0.5538	0.010510
0.0	0.0	0.5540	0.005975
0.0	0.0	0.5543	0.006200
0.0	0.0	0.5545	0.001415
0.0	0.0	0.5548	0.006651
0.0	0.0	0.5550	0.001866
0.0	0.0	0.5553	-0.002669
0.0	0.0	0.5555	0.007326
0.0	0.0	0.5558	0.012312
0.0	0.0	0.5560	0.002767
0.0	0.0	0.5563	-0.006648
0.0	0.0	0.5565	-0.001543
0.0	0.0	0.5568	0.003443
0.0	0.0	0.5570	-0.001092
0.0	0.0	0.5573	0.008903
0.0	0.0	0.5575	0.004119
0.0	0.0	0.5578	-0.000416
0.0	0.0	0.5580	0.004569
0.0	0.0	0.5583	0.000034
0.0	0.0	0.5585	0.005020
0.0	0.0	0.5588	0.005245
0.0	0.0	0.5590	0.005470
0.0	0.0	0.5593	0.000935
0.0	0.0	0.5595	0.005921
0.0	0.0	0.5598	0.001386
0.0	0.0	0.5600	0.006371
0.0	0.0	0.5603	0.001836
0.0	0.0	0.5605	0.006822
0.0	0.0	0.5608	0.007047
0.0	0.0	0.5610	0.007272
0.0	0.0	0.5613	0.002737
0.0	0.0	0.5615	0.012733
0.0	0.0	0.5618	0.012958
0.0	0.0	0.5620	0.008174
0.0	0.0	0.5623	-0.001241
0.0	0.0	0.5625	0.003864
0.0	0.0	0.5628	0.008850
0.0	0.0	0.5630	-0.000565
0.0	0.0	0.5633	0.009301
0.0	0.0	0.5635	0.004766
0.0	0.0	0.5638	0.009752
0.0	0.0	0.5640	0.005217
0.0	0.0	0.5643	0.005442
0.0	0.0	0.5645	0.005668
0.0	0.0	0.5648	0.005893
0.0	0.0	0.5650	0.006119
0.0	0.0	0.5653	0.006344
0.0	0.0	0.5655	0.011329
0.0	0.0	0.5658	0.006795
0.0	0.0	0.5660	0.011780
0.0	0.0	0.5663	0.012006
0.0	0.0	0.5665	0.002591
0.0	0.0	0.5668	0.007697
0.0	0.0	0.5670	0.012682
0.0	0.0	0.5673	0.008147
0.0	0.0	0.5675	0.003493
0.0	0.0	0.5678	0.008598
0.0	0.0	0.5680	0.013584
0.0	0.0	0.5683	0.013809
0.0	0.0	0.5685	0.014035
0.0	0.0	0.5688	0.004620
0.0	0.0	0.5690	0.004846
0.0	0.0	0.5693	0.014711
0.0	0.0	0.5695	0.005297
0.0	0.0	0.5698	0.005522
0.0	0.0	0.5700	0.010628
0.0	0.0	0.5703	0.015613
0.0	0.0	0.5705	0.006199
0.0	0.0	0.5708	0.016064
0.0	0.0	0.5710	0.006650
0.0	0.0	0.5713	0.006875
0.0	0.0	0.5715	0.016741
0.0	0.0	0.5718	0.002316
0.0	0.0	0.5720	0.017192
0.0	0.0	0.5723	0.007777
0.0	0.0	0.5725	0.012883
0.0	0.0	0.5728	0.008228
0.0	0.0	0.5730	0.013334
0.0	0.0	0.5733	0.013559
0.0	0.0	0.5735	0.013785
0.0	0.0	0.5738	0.014010
0.0	0.0	0.5740	0.014236
0.0	0.0	0.5743	0.019221
0.0	0.0	0.5745	-0.000083
0.0	0.0	0.5748	0.010032
0.0	0.0	0.5750	0.010258
0.0	0.0	0.5753	0.005474
0.0	0.0	0.5755	0.015589
0.0	0.0	0.5758	0.015815
0.0	0.0	0.5760	0.011160
0.0	0.0	0.5763	0.011386
0.0	0.0	0.5765	0.011611
0.0	0.0	0.5768	0.011837
0.0	0.0	0.5770	0.007052
0.0	0.0	0.5773	0.012288
0.0	0.0	0.5775	0.012513
0.0	0.0	0.5778	0.002849
0.0	0.0	0.5780	0.017845
0.0	0.0	0.5783	0.013190
0.0	0.0	0.5785	0.008406
0.0	0.0	0.5788	0.008631
0.0	0.0	0.5790	0.013867
0.0	0.0	0.5793	0.009082
0.0	0.0	0.5795	0.014318
0.0	0.0	0.5798	0.004653
0.0	0.0	0.5800	0.004879
0.0	0.0	0.5803	0.005104
0.0	0.0	0.5805	0.010210
0.0	0.0	0.5808	0.015446
0.0	0.0	0.5810	0.005781
0.0	0.0	0.5813	0.010887
0.0	0.0	0.5815	0.011112
0.0	0.0	0.5818	0.016348
0.0	0.0	0.5820	0.021453
0.0	0.0	0.5823	0.016799
0.0	0.0	0.5825	0.017024
0.0	0.0	0.5828	0.012240
0.0	0.0	0.5830	0.017475
0.0	0.0	0.5833	0.012691
0.0	0.0	0.5835	0.017927
0.0	0.0	0.5838	0.018152
0.0	0.0	0.5840	0.013368
0.0	0.0	0.5843	0.013593
0.0	0.0	0.5845	0.018829
0.0	0.0	0.5848	0.009164
0.0	0.0	0.5850	0.014270
0.0	0.0	0.5853	0.019505
0.0	0.0	0.5855	0.014721
0.0	0.0	0.5858	0.014946
0.0	0.0	0.5860	0.010292
0.0	0.0	0.5863	0.010517
0.0	0.0	0.5865	0.015623
0.0	0.0	0.5868	0.020859
0.0	0.0	0.5870	0.016074
0.0	0.0	0.5873	0.016300
0.0	0.0	0.5875	0.016525
0.0	0.0	0.5878	0.016751
0.0	0.0	0.5880	0.021986
0.0	0.0	0.5883	0.017202
0.0	0.0	0.5885	0.017427
0.0	0.0	0.5888	0.022663
0.0	0.0	0.5890	0.022888
0.0	0.0	0.5893	0.018104
0.0	0.0	0.5895	0.013449
0.0	0.0	0.5898	0.013675
0.0	0.0	0.5900	0.013900
0.0	0.0	0.5903	0.009366
0.0	0.0	0.5905	0.019231
0.0	0.0	0.5908	0.019457
0.0	0.0	0.5910	0.019682
0.0	0.0	0.5913	0.024918
0.0	0.0	0.5915	0.015253
0.0	0.0	0.5918	0.020359
0.0	0.0	0.5920	0.010944
0.0	0.0	0.5923	0.015930
0.0	0.0	0.5925	0.016155
0.0	0.0	0.5928	0.021260
0.0	0.0	0.5930	0.021486
0.0	0.0	0.5933	0.026721
0.0	0.0	0.5935	0.017057
0.0	0.0	0.5938	0.022162
0.0	0.0	0.5940	0.017508
0.0	0.0	0.5943	0.012973
0.0	0.0	0.5945	0.027849
0.0	0.0	0.5948	0.013424
0.0	0.0	0.5950	0.013650
0.0	0.0	0.5953	0.028525
0.0	0.0	0.5955	0.014101
0.0	0.0	0.5958	0.009326
0.0	0.0	0.5960	0.019311
0.0	0.0	0.5963	0.019537
0.0	0.0	0.5965	0.019762
0.0	0.0	0.5968	0.010228
0.0	0.0	0.5970	0.015453
0.0	0.0	0.5973	0.025318
0.0	0.0	0.5975	0.020664
0.0	0.0	0.5978	0.016129
0.0	0.0	0.5980	0.021115
0.0	0.0	0.5983	0.016580
0.0	0.0	0.5985	0.026445
0.0	0.0	0.5988	0.017031
0.0	0.0	0.5990	0.017256
0.0	0.0	0.5993	0.017481
0.0	0.0	0.5995	0.027347
0.0	0.0	0.5998	0.022692
0.0	0.0	0.6000	0.018158
0.0	0.0	0.6003	0.028023
0.0	0.0	0.6005	0.018608
0.0	0.0	0.6008	0.018834
0.0	0.0	0.6010	0.019059
0.0	0.0	0.6013	0.024045
0.0	0.0	0.6015	0.019510
0.0	0.0	0.6018	0.029375
0.0	0.0	0.6020	0.019961
0.0	0.0	0.6023	0.020186
0.0	0.0	0.6025	0.025171
0.0	0.0	0.6028	0.010876
0.0	0.0	0.6030	0.015862
0.0	0.0	0.6033	0.021087
0.0	0.0	0.6035	0.026072
0.0	0.0	0.6038	0.016537
0.0	0.0	0.6040	0.021763
0.0	0.0	0.6043	0.021988
0.0	0.0	0.6045	0.017213
0.0	0.0	0.6048	0.017438
0.0	0.0	0.6050	0.012904
0.0	0.0	0.6053	0.017889
0.0	0.0	0.6055	0.023114
0.0	0.0	0.6058	0.018339
0.0	0.0	0.6060	0.018565
0.0	0.0	0.6063	0.018790
0.0	0.0	0.6065	0.019015
0.0	0.0	0.6068	0.019240
0.0	0.0	0.6070	0.019466
0.0	0.0	0.6073	0.014931
0.0	0.0	0.6075	0.024916
0.0	0.0	0.6078	0.020141
0.0	0.0	0.6080	0.020367
0.0	0.0	0.6083	0.015832
0.0	0.0	0.6085	0.025817
0.0	0.0	0.6088	0.026042
0.0	0.0	0.6090	0.016507
0.0	0.0	0.6093	0.016732
0.0	0.0	0.6095	0.021718
0.0	0.0	0.6098	0.021943
0.0	0.0	0.6100	0.022168
0.0	0.0	0.6103	0.017633
0.0	0.0	0.6105	0.027618
0.0	0.0	0.6108	0.022843
0.0	0.0	0.6110	0.018308
0.0	0.0	0.6113	0.018533
0.0	0.0	0.6115	0.023518
0.0	0.0	0.6118	0.023743
0.0	0.0	0.6120	0.019208
0.0	0.0	0.6123	0.019434
0.0	0.0	0.6125	0.024419
0.0	0.0	0.6128	0.009994
0.0	0.0	0.6130	0.024869
0.0	0.0	0.6133	0.020334
0.0	0.0	0.6135	0.015669
0.0	0.0	0.6138	0.010894
0.0	0.0	0.6140	0.016119
0.0	0.0	0.6143	0.016344
0.0	0.0	0.6145	0.016569
0.0	0.0	0.6148	0.016794
0.0	0.0	0.6150	0.017019
0.0	0.0	0.6153	0.012245
0.0	0.0	0.6155	0.022360
0.0	0.0	0.6158	0.027344
0.0	0.0	0.6160	0.022809
0.0	0.0	0.6163	0.023034
0.0	0.0	0.6165	0.023259
0.0	0.0	0.6168	0.023484
0.0	0.0	0.6170	0.023709
0.0	0.0	0.6173	0.019044
0.0	0.0	0.6175	0.019269
0.0	0.0	0.6178	0.014494
0.0	0.0	0.6180	0.014718
0.0	0.0	0.6183	0.019943
0.0	0.0	0.6185	0.025058
0.0	0.0	0.6188	0.020393
0.0	0.0	0.6190	0.015618
0.0	0.0	0.6193	0.015843
0.0	0.0	0.6195	0.016068
0.0	0.0	0.6198	0.021293
0.0	0.0	0.6200	0.021518
0.0	0.0	0.6203	0.021742
0.0	0.0	0.6205	0.026857
0.0	0.0	0.6208	0.022192
0.0	0.0	0.6210	0.017417
0.0	0.0	0.6213	0.017642
0.0	0.0	0.6215	0.017867
0.0	0.0	0.6218	0.023092
0.0	0.0	0.6220	0.018317
0.0	0.0	0.6223	0.023541
0.0	0.0	0.6225	0.023766
0.0	0.0	0.6228	0.014101
0.0	0.0	0.6230	0.014325
0.0	0.0	0.6233	0.019440
0.0	0.0	0.6235	0.024665
0.0	0.0	0.6238	0.019889
0.0	0.0	0.6240	0.020114
0.0	0.0	0.6243	0.020339
0.0	0.0	0.6245	0.020563
0.0	0.0	0.6248	0.015898
0.0	0.0	0.6250	0.016123
0.0	0.0	0.6253	0.021237
0.0	0.0	0.6255	0.021462
0.0	0.0	0.6258	0.021687
0.0	0.0	0.6260	0.021911
0.0	0.0	0.6263	0.022136
0.0	0.0	0.6265	0.027361
0.0	0.0	0.6268	0.017695
0.0	0.0	0.6270	0.017920
0.0	0.0	0.6273	0.018145
0.0	0.0	0.6275	0.008609
0.0	0.0	0.6278	0.013834
0.0	0.0	0.6280	0.023709
0.0	0.0	0.6283	0.028933
0.0	0.0	0.6285	0.024158
0.0	0.0	0.6288	0.024383
0.0	0.0	0.6290	0.019717
0.0	0.0	0.6293	0.019942
0.0	0.0	0.6295	0.020166
0.0	0.0	0.6298	0.020391
0.0	0.0	0.6300	0.015855
0.0	0.0	0.6303	0.020839
0.0	0.0	0.6305	0.016304
0.0	0.0	0.6308	0.021288
0.0	0.0	0.6310	0.021513
0.0	0.0	0.6313	0.026627
0.0	0.0	0.6315	0.026852
0.0	0.0	0.6318	0.017426
0.0	0.0	0.6320	0.027300
0.0	0.0	0.6323	0.027525
0.0	0.0	0.6325	0.022859
0.0	0.0	0.6328	0.018324
0.0	0.0	0.6330	0.028198
0.0	0.0	0.6333	0.023533
0.0	0.0	0.6335	0.023757
0.0	0.0	0.6338	0.014221
0.0	0.0	0.6340	0.014446
0.0	0.0	0.6343	0.019670
0.0	0.0	0.6345	0.019895
0.0	0.0	0.6348	0.015119
0.0	0.0	0.6350	0.020343
0.0	0.0	0.6353	0.025328
0.0	0.0	0.6355	0.015792
0.0	0.0	0.6358	0.025777
0.0	0.0	0.6360	0.016241
0.0	0.0	0.6363	0.021465
0.0	0.0	0.6365	0.026449
0.0	0.0	0.6368	0.016913
0.0	0.0	0.6370	0.017137
0.0	0.0	0.6373	0.017361
0.0	0.0	0.6375	0.022586
0.0	0.0	0.6378	0.027570
0.0	0.0	0.6380	0.023034
0.0	0.0	0.6383	0.018258
0.0	0.0	0.6385	0.018482
0.0	0.0	0.6388	0.023706
0.0	0.0	0.6390	0.023931
0.0	0.0	0.6393	0.019155
0.0	0.0	0.6395	0.014619
0.0	0.0	0.6398	0.029363
0.0	0.0	0.6400	0.015067
0.0	0.0	0.6403	0.025051
0.0	0.0	0.6405	0.025275
0.0	0.0	0.6408	0.025500
0.0	0.0	0.6410	0.020724
0.0	0.0	0.6413	0.016188
0.0	0.0	0.6415	0.026172
0.0	0.0	0.6418	0.026396
0.0	0.0	0.6420	0.016860
0.0	0.0	0.6423	0.026844
0.0	0.0	0.6425	0.022069
0.0	0.0	0.6428	0.022292
0.0	0.0	0.6430	0.017756
0.0	0.0	0.6433	0.022740
0.0	0.0	0.6435	0.018204
0.0	0.0	0.6438	0.032948
0.0	0.0	0.6440	0.023412
0.0	0.0	0.6443	0.023636
0.0	0.0	0.6445	0.023859
0.0	0.0	0.6448	0.014313
0.0	0.0	0.6450	0.024307
0.0	0.0	0.6453	0.029531
0.0	0.0	0.6455	0.024755
0.0	0.0	0.6458	0.020219
0.0	0.0	0.6460	0.030203
0.0	0.0	0.6463	0.025426
0.0	0.0	0.6465	0.015880
0.0	0.0	0.6468	0.030874
0.0	0.0	0.6470	0.026098
0.0	0.0	0.6473	0.021562
0.0	0.0	0.6475	0.031546
0.0	0.0	0.6478	0.031770
0.0	0.0	0.6480	0.026993
0.0	0.0	0.6483	0.022457
0.0	0.0	0.6485	0.032441
0.0	0.0	0.6488	0.032665
0.0	0.0	0.6490	0.027889
0.0	0.0	0.6493	0.018343
0.0	0.0	0.6495	0.028336
0.0	0.0	0.6498	0.023800
0.0	0.0	0.6500	0.024023
0.0	0.0	0.6503	0.029007
0.0	0.0	0.6505	0.024470
0.0	0.0	0.6508	0.019684
0.0	0.0	0.6510	0.024918
0.0	0.0	0.6513	0.034901
0.0	0.0	0.6515	0.030125
0.0	0.0	0.6518	0.015698
0.0	0.0	0.6520	0.025812
0.0	0.0	0.6523	0.026035
0.0	0.0	0.6525	0.026259
0.0	0.0	0.6528	0.026482
0.0	0.0	0.6530	0.021696
0.0	0.0	0.6533	0.026930
0.0	0.0	0.6535	0.027153
0.0	0.0	0.6538	0.032137
0.0	0.0	0.6540	0.027600
0.0	0.0	0.6543	0.027824
0.0	0.0	0.6545	0.032807
0.0	0.0	0.6548	0.023261
0.0	0.0	0.6550	0.023484
0.0	0.0	0.6553	0.028718
0.0	0.0	0.6555	0.028942

==> Solution_01.csv <==
Time (s)	Solution	Time (s)	Residual
0.0000	0.0000	0.0013	-0.006470
0.0068	0.0000	0.0015	-0.021240
0.0135	0.0001	0.0018	-0.026120
0.0203	0.0050	0.0020	-0.011230
0.0270	0.0325	0.0023	-0.045780
0.0338	0.1023	0.0025	-0.021240
0.0406	0.2188	0.0028	-0.006470
0.0473	0.3736	0.0030	-0.026120
0.0541	0.5538	0.0033	-0.016240
0.0609	0.7468	0.0035	-0.021240
0.0676	0.9431	0.0038	-0.021240
0.0744	1.1358	0.0040	-0.016240
0.0811	1.3205	0.0043	-0.016240
0.0879	1.4945	0.0045	-0.006470
0.0947	1.6564	0.0048	-0.016240
0.1014	1.8059	0.0050	-0.016240
0.1082	1.9428	0.0053	-0.006470
0.1150	2.0677	0.0055	-0.011230
0.1217	2.1812	0.0058	-0.011230
0.1285	2.2840	0.0060	-0.006470
0.1352	2.3768	0.0063	-0.011230
0.1420	2.4605	0.0065	-0.016240
0.1488	2.5358	0.0068	-0.011230
0.1555	2.6034	0.0070	-0.011235
0.1623	2.6641	0.0073	-0.026131
0.1691	2.7184	0.0075	-0.016256
0.1758	2.7669	0.0078	-0.021262
0.1826	2.8101	0.0080	-0.011257
0.1893	2.8486	0.0083	-0.016273
0.1961	2.8828	0.0085	-0.016278
0.2029	2.9131	0.0088	-0.011274
0.2096	2.9399	0.0090	-0.016290
0.2164	2.9634	0.0093	-0.011285
0.2231	2.9841	0.0095	-0.016301
0.2299	3.0022	0.0098	-0.016306
0.2367	3.0179	0.0100	-0.011302
0.2434	3.0314	0.0103	-0.016317
0.2502	3.0430	0.0105	-0.021323
0.2570	3.0529	0.0108	-0.021328
0.2637	3.0612	0.0110	-0.021334
0.2705	3.0680	0.0113	-0.021339
0.2772	3.0736	0.0115	-0.016345
0.2840	3.0780	0.0118	-0.016350
0.2908	3.0813	0.0120	-0.021356
0.2975	3.0837	0.0123	-0.021361
0.3043	3.0852	0.0125	-0.016367
0.3111	3.0859	0.0128	-0.011362
0.3178	3.0860	0.0130	-0.016378
0.3246	3.0854	0.0133	-0.016383
0.3313	3.0842	0.0135	-0.016389
0.3381	3.0825	0.0138	-0.016550
0.3449	3.0804	0.0140	-0.011717
0.3516	3.0778	0.0143	-0.011895
0.3584	3.0748	0.0145	-0.012073
0.3652	3.0715	0.0148	-0.012250
0.3719	3.0679	0.0150	-0.022438
0.3787	3.0640	0.0153	-0.022615
0.3854	3.0599	0.0155	-0.012783
0.3922	3.0556	0.0158	-0.017970
0.3990	3.0510	0.0160	-0.013138
0.4057	3.0463	0.0163	-0.013316
0.4125	3.0414	0.0165	-0.013493
0.4192	3.0363	0.0168	-0.013671
0.4260	3.0311	0.0170	-0.018858
0.4328	3.0258	0.0173	-0.019036
0.4395	3.0204	0.0175	-0.019213
0.4463	3.0149	0.0178	-0.019391
0.4531	3.0094	0.0180	-0.019569
0.4598	3.0037	0.0183	-0.014736
0.4666	2.9980	0.0185	-0.024924
0.4733	2.9922	0.0188	-0.020101
0.4801	2.9864	0.0190	-0.020279
0.4869	2.9805	0.0193	-0.010686
0.4936	2.9746	0.0195	-0.015624
0.5004	2.9687	0.0198	-0.020812
0.5072	2.9627	0.0200	-0.020989
0.5139	2.9567	0.0203	-0.011397
0.5207	2.9507	0.0205	-0.022063
0.5274	2.9446	0.0208	-0.018071
0.5342	2.9386	0.0210	-0.024100
0.5410	2.9325	0.0213	-0.020108
0.5477	2.9264	0.0215	-0.021126
0.5545	2.9203	0.0218	-0.022144
0.5613	2.9143	0.0220	-0.023162
0.5680	2.9082	0.0223	-0.024180
0.5748	2.9021	0.0225	-0.020438
0.5815	2.8960	0.0228	-0.036226
0.5883	2.8899	0.0230	-0.032245
0.5951	2.8838	0.0233	-0.028253
0.6018	2.8777	0.0235	-0.024511
0.6086	2.8716	0.0238	-0.025529
0.6153	2.8655	0.0240	-0.026547
0.6221	2.8594	0.0243	-0.027565
0.6289	2.8533	0.0245	-0.023453
0.6356	2.8472	0.0248	-0.024472
0.6424	2.8412	0.0250	-0.020730
0.6492	2.8351	0.0253	-0.021748
0.6559	2.8291	0.0255	-0.022766
0.6627	2.8230	0.0258	-0.023784
0.6694	2.8170	0.0260	-0.024802

==> Solution_2.csv <==
Time (s)	Solution	Time (s)	Residual
-0.0067	0.0000	0.0013	0.001963
0.0000	0.0000	0.0015	-0.012807
0.0067	0.0000	0.0018	-0.017687
0.0134	0.0003	0.0020	-0.002797
0.0201	0.0084	0.0023	-0.037347
0.0268	0.0488	0.0025	-0.012807
0.0335	0.1411	0.0028	0.001963
0.0401	0.2842	0.0030	-0.017687
0.0468	0.4643	0.0033	-0.007807
0.0535	0.6652	0.0035	-0.012807
0.0602	0.8734	0.0038	-0.012807
0.0669	1.0795	0.0040	-0.007807
0.0736	1.2774	0.0043	-0.007807
0.0803	1.4634	0.0045	0.001963
0.0870	1.6358	0.0048	-0.007807
0.0937	1.7941	0.0050	-0.007807
0.1004	1.9382	0.0053	0.001963
0.1071	2.0687	0.0055	-0.002797
0.1137	2.1865	0.0058	-0.002797
0.1204	2.2924	0.0060	0.001963
0.1271	2.3875	0.0063	-0.002797
0.1338	2.4726	0.0065	-0.007807
0.1405	2.5486	0.0068	-0.002797
0.1472	2.6164	0.0070	-0.002797
0.1539	2.6768	0.0073	-0.017687
0.1606	2.7306	0.0075	-0.007807
0.1673	2.7783	0.0078	-0.012807
0.1740	2.8206	0.0080	-0.002797
0.1806	2.8580	0.0083	-0.007807
0.1873	2.8910	0.0085	-0.007807
0.1940	2.9201	0.0088	-0.002797
0.2007	2.9456	0.0090	-0.007807
0.2074	2.9680	0.0093	-0.002797
0.2141	2.9875	0.0095	-0.007807
0.2208	3.0044	0.0098	-0.007807
0.2275	3.0191	0.0100	-0.002797
0.2342	3.0316	0.0103	-0.007807
0.2409	3.0423	0.0105	-0.012807
0.2476	3.0514	0.0108	-0.012807
0.2542	3.0589	0.0110	-0.012807
0.2609	3.0651	0.0113	-0.012807
0.2676	3.0701	0.0115	-0.007807
0.2743	3.0741	0.0118	-0.007807
0.2810	3.0770	0.0120	-0.012807
0.2877	3.0791	0.0123	-0.012807
0.2944	3.0804	0.0125	-0.007807
0.3011	3.0810	0.0128	-0.002797
0.3078	3.0810	0.0130	-0.007813
0.3145	3.0804	0.0133	-0.007825
0.3212	3.0793	0.0135	-0.007836
0.3278	3.0778	0.0138	-0.007847
0.3345	3.0759	0.0140	-0.002849
0.3412	3.0736	0.0143	-0.002860
0.3479	3.0709	0.0145	-0.002871
0.3546	3.0680	0.0148	-0.002883
0.3613	3.0648	0.0150	-0.012904
0.3680	3.0614	0.0153	-0.012915
0.3747	3.0578	0.0155	-0.002917
0.3814	3.0540	0.0158	-0.007938
0.3881	3.0500	0.0160	-0.002939
0.3948	3.0459	0.0163	-0.002951
0.4014	3.0417	0.0165	-0.002962
0.4081	3.0373	0.0168	-0.002973
0.4148	3.0329	0.0170	-0.007994
0.4215	3.0283	0.0173	-0.008006
0.4282	3.0237	0.0175	-0.008017
0.4349	3.0189	0.0178	-0.008028
0.4416	3.0142	0.0180	-0.008040
0.4483	3.0093	0.0183	-0.003041
0.4550	3.0045	0.0185	-0.013062
0.4617	2.9995	0.0188	-0.008074
0.4684	2.9946	0.0190	-0.008085
0.4750	2.9896	0.0193	0.001674
0.4817	2.9845	0.0195	-0.003098
0.4884	2.9795	0.0198	-0.008353
0.4951	2.9744	0.0200	-0.008656
0.5018	2.9693	0.0203	0.000811
0.5085	2.9642	0.0205	-0.009261
0.5152	2.9591	0.0208	-0.004554
0.5219	2.9539	0.0210	-0.009866
0.5286	2.9488	0.0213	-0.005159
0.5353	2.9436	0.0215	-0.005461
0.5419	2.9385	0.0218	-0.005764
0.5486	2.9333	0.0220	-0.006066
0.5553	2.9282	0.0223	-0.006369
0.5620	2.9230	0.0225	-0.001911
0.5687	2.9178	0.0228	-0.016984
0.5754	2.9127	0.0230	-0.012286
0.5821	2.9075	0.0233	-0.007579
0.5888	2.9023	0.0235	-0.003121
0.5955	2.8972	0.0238	-0.003424
0.6022	2.8920	0.0240	-0.003726
0.6089	2.8869	0.0243	-0.004029
0.6155	2.8817	0.0245	0.000799
0.6222	2.8766	0.0248	0.000496
0.6289	2.8715	0.0250	0.004953
0.6356	2.8664	0.0253	0.004651
0.6423	2.8612	0.0255	0.004348
0.6490	2.8561	0.0258	0.004046
0.6557	2.8510	0.0260	0.003743
0.0	0.0	0.0263	0.003390
0.0	0.0	0.0265	0.006882
0.0	0.0	0.0268	0.000374
0.0	0.0	0.0270	0.008876
0.0	0.0	0.0273	0.012248
0.0	0.0	0.0275	-0.004150
0.0	0.0	0.0278	0.004352
0.0	0.0	0.0280	0.007724
0.0	0.0	0.0283	-0.003674
0.0	0.0	0.0285	-0.005182
0.0	0.0	0.0288	-0.001680
0.0	0.0	0.0290	0.001692
0.0	0.0	0.0293	-0.004696
0.0	0.0	0.0295	0.003555
0.0	0.0	0.0298	0.006937
0.0	0.0	0.0300	0.000539
0.0	0.0	0.0303	0.003921
0.0	0.0	0.0305	-0.002477
0.0	0.0	0.0308	0.005905
0.0	0.0	0.0310	0.004397
0.0	0.0	0.0313	0.012659
0.0	0.0	0.0315	0.006261
0.0	0.0	0.0318	-0.000127
0.0	0.0	0.0320	0.003245
0.0	0.0	0.0323	0.006627
0.0	0.0	0.0325	0.020009
0.0	0.0	0.0328	0.008731
0.0	0.0	0.0330	0.011441
0.0	0.0	0.0333	0.007990
0.0	0.0	0.0335	0.009550
0.0	0.0	0.0338	0.010860
0.0	0.0	0.0340	0.017300
0.0	0.0	0.0343	0.013850
0.0	0.0	0.0345	0.010400
0.0	0.0	0.0348	0.006950
0.0	0.0	0.0350	0.008380
0.0	0.0	0.0353	0.009810
0.0	0.0	0.0355	0.011370
0.0	0.0	0.0358	0.007919
0.0	0.0	0.0360	0.009349
0.0	0.0	0.0363	0.005899
0.0	0.0	0.0365	0.007329
0.0	0.0	0.0368	0.009009
0.0	0.0	0.0370	0.015329
0.0	0.0	0.0373	0.006869
0.0	0.0	0.0375	-0.001341
0.0	0.0	0.0378	0.009739
0.0	0.0	0.0380	0.011408
0.0	0.0	0.0383	0.012718
0.0	0.0	0.0385	0.014278
0.0	0.0	0.0388	0.005818
0.0	0.0	0.0390	0.022148
0.0	0.0	0.0393	0.013818
0.0	0.0	0.0395	0.020258
0.0	0.0	0.0398	0.015827
0.0	0.0	0.0400	0.025118
0.0	0.0	0.0403	0.014890
0.0	0.0	0.0405	0.014421
0.0	0.0	0.0408	0.018962
0.0	0.0	0.0410	0.008733
0.0	0.0	0.0413	0.013144
0.0	0.0	0.0415	0.017685
0.0	0.0	0.0418	0.017216
0.0	0.0	0.0420	0.011868
0.0	0.0	0.0423	0.016409
0.0	0.0	0.0425	0.015950
0.0	0.0	0.0428	0.010601
0.0	0.0	0.0430	0.015252
0.0	0.0	0.0433	0.019673
0.0	0.0	0.0435	0.019084
0.0	0.0	0.0438	0.013736
0.0	0.0	0.0440	0.013517
0.0	0.0	0.0443	0.008168
0.0	0.0	0.0445	0.017469
0.0	0.0	0.0448	0.012120
0.0	0.0	0.0450	0.006771
0.0	0.0	0.0453	0.016312
0.0	0.0	0.0455	0.025734
0.0	0.0	0.0458	0.025265
0.0	0.0	0.0460	0.019916
0.0	0.0	0.0463	0.019457
0.0	0.0	0.0465	0.022949
0.0	0.0	0.0468	0.011221
0.0	0.0	0.0470	0.019263
0.0	0.0	0.0473	0.012535
0.0	0.0	0.0475	0.015696
0.0	0.0	0.0478	0.018728
0.0	0.0	0.0480	0.012000
0.0	0.0	0.0483	0.015162
0.0	0.0	0.0485	0.013194
0.0	0.0	0.0488	0.006466
0.0	0.0	0.0490	0.014627
0.0	0.0	0.0493	0.002899
0.0	0.0	0.0495	0.011061
0.0	0.0	0.0498	0.009213
0.0	0.0	0.0500	0.007375
0.0	0.0	0.0503	0.015287
0.0	0.0	0.0505	0.008559
0.0	0.0	0.0508	0.006960
0.0	0.0	0.0510	0.000232
0.0	0.0	0.0513	0.013164
0.0	0.0	0.0515	0.006436
0.0	0.0	0.0518	0.004588
0.0	0.0	0.0520	0.007750
0.0	0.0	0.0523	0.015791
0.0	0.0	0.0525	0.013943
0.0	0.0	0.0528	0.016975
0.0	0.0	0.0530	0.010247
0.0	0.0	0.0533	0.017520
0.0	0.0	0.0535	0.014785
0.0	0.0	0.0538	0.007281
0.0	0.0	0.0540	0.014786
0.0	0.0	0.0543	0.012161
0.0	0.0	0.0545	0.009547
0.0	0.0	0.0548	0.002042
0.0	0.0	0.0550	0.009307
0.0	0.0	0.0553	0.006683
0.0	0.0	0.0555	0.013948
0.0	0.0	0.0558	0.006444
0.0	0.0	0.0560	0.003699
0.0	0.0	0.0563	0.006084
0.0	0.0	0.0565	0.008470
0.0	0.0	0.0568	0.005965
0.0	0.0	0.0570	-0.001539
0.0	0.0	0.0573	-0.004284
0.0	0.0	0.0575	0.002981
0.0	0.0	0.0578	0.005367
0.0	0.0	0.0580	0.012632
0.0	0.0	0.0583	0.005128
0.0	0.0	0.0585	0.002503
0.0	0.0	0.0588	-0.000112
0.0	0.0	0.0590	0.007154
0.0	0.0	0.0593	0.014419
0.0	0.0	0.0595	0.006914
0.0	0.0	0.0598	-0.000653
0.0	0.0	0.0600	0.011216
0.0	0.0	0.0603	-0.006335
0.0	0.0	0.0605	-0.009225
0.0	0.0	0.0608	0.002644
0.0	0.0	0.0610	0.014643
0.0	0.0	0.0613	0.001732
0.0	0.0	0.0615	0.003841
0.0	0.0	0.0618	-0.003939
0.0	0.0	0.0620	0.003170
0.0	0.0	0.0623	0.005159
0.0	0.0	0.0625	0.002258
0.0	0.0	0.0628	0.004237
0.0	0.0	0.0630	0.001586
0.0	0.0	0.0633	0.003446
0.0	0.0	0.0635	0.005555
0.0	0.0	0.0638	0.007544
0.0	0.0	0.0640	-0.005127
0.0	0.0	0.0643	-0.003018
0.0	0.0	0.0645	-0.001028
0.0	0.0	0.0648	-0.004049
0.0	0.0	0.0650	-0.006700
0.0	0.0	0.0653	0.000159
0.0	0.0	0.0655	-0.002732
0.0	0.0	0.0658	-0.005632
0.0	0.0	0.0660	-0.003523
0.0	0.0	0.0663	-0.001414
0.0	0.0	0.0665	0.000482
0.0	0.0	0.0668	-0.002089
0.0	0.0	0.0670	-0.000030
0.0	0.0	0.0673	-0.007731
0.0	0.0	0.0675	-0.015432
0.0	0.0	0.0678	-0.013244
0.0	0.0	0.0680	-0.011055
0.0	0.0	0.0683	-0.004236
0.0	0.0	0.0685	-0.002047
0.0	0.0	0.0688	0.000142
0.0	0.0	0.0690	0.007211
0.0	0.0	0.0693	-0.005620
0.0	0.0	0.0695	0.001569
0.0	0.0	0.0698	-0.006133
0.0	0.0	0.0700	-0.003944
0.0	0.0	0.0703	-0.011645
0.0	0.0	0.0705	-0.004696
0.0	0.0	0.0708	-0.002627
0.0	0.0	0.0710	-0.005328
0.0	0.0	0.0713	-0.008149
0.0	0.0	0.0715	-0.005960
0.0	0.0	0.0718	-0.013662
0.0	0.0	0.0720	-0.006593
0.0	0.0	0.0723	-0.009534
0.0	0.0	0.0725	-0.012225
0.0	0.0	0.0728	-0.015166
0.0	0.0	0.0730	-0.003097
0.0	0.0	0.0733	-0.005822
0.0	0.0	0.0735	-0.013215
0.0	0.0	0.0738	-0.010718
0.0	0.0	0.0740	-0.013100
0.0	0.0	0.0743	-0.010733
0.0	0.0	0.0745	-0.003356
0.0	0.0	0.0748	-0.015749
0.0	0.0	0.0750	-0.008372
0.0	0.0	0.0753	-0.015764
0.0	0.0	0.0755	-0.008387
0.0	0.0	0.0758	-0.001130
0.0	0.0	0.0760	0.001367
0.0	0.0	0.0763	-0.006025
0.0	0.0	0.0765	-0.013418
0.0	0.0	0.0768	-0.011171
0.0	0.0	0.0770	-0.008674
0.0	0.0	0.0773	-0.011067
0.0	0.0	0.0775	-0.008689
0.0	0.0	0.0778	-0.006192
0.0	0.0	0.0780	-0.008705
0.0	0.0	0.0783	-0.011218
0.0	0.0	0.0785	-0.008721
0.0	0.0	0.0788	-0.011353
0.0	0.0	0.0790	-0.008856
0.0	0.0	0.0793	-0.011249
0.0	0.0	0.0795	-0.008872
0.0	0.0	0.0798	-0.001495
0.0	0.0	0.0800	-0.008473
0.0	0.0	0.0803	-0.015425
0.0	0.0	0.0805	-0.007606
0.0	0.0	0.0808	-0.009797
0.0	0.0	0.0810	-0.011749
0.0	0.0	0.0813	-0.008930
0.0	0.0	0.0815	-0.015882
0.0	0.0	0.0818	-0.003303
0.0	0.0	0.0820	-0.000365
0.0	0.0	0.0823	-0.002436
0.0	0.0	0.0825	-0.009387
0.0	0.0	0.0828	-0.006449
0.0	0.0	0.0830	-0.003510
0.0	0.0	0.0833	-0.010462
0.0	0.0	0.0835	-0.007773
0.0	0.0	0.0838	-0.014724
0.0	0.0	0.0840	-0.011786
0.0	0.0	0.0843	-0.008977
0.0	0.0	0.0845	-0.006039
0.0	0.0	0.0848	-0.008230
0.0	0.0	0.0850	-0.005292
0.0	0.0	0.0853	-0.012243
0.0	0.0	0.0855	0.000336
0.0	0.0	0.0858	-0.006616
0.0	0.0	0.0860	-0.008557
0.0	0.0	0.0863	-0.015509
0.0	0.0	0.0865	-0.017491
0.0	0.0	0.0868	-0.009164
0.0	0.0	0.0870	-0.015607
0.0	0.0	0.0873	-0.017291
0.0	0.0	0.0875	-0.008964
0.0	0.0	0.0878	-0.010527
0.0	0.0	0.0880	-0.011960
0.0	0.0	0.0883	-0.003754
0.0	0.0	0.0885	-0.005197
0.0	0.0	0.0888	-0.006880
0.0	0.0	0.0890	-0.013323
0.0	0.0	0.0893	-0.004997
0.0	0.0	0.0895	-0.006430
0.0	0.0	0.0898	-0.007993
0.0	0.0	0.0900	-0.009676
0.0	0.0	0.0903	-0.001350
0.0	0.0	0.0905	-0.012673
0.0	0.0	0.0908	0.000414
0.0	0.0	0.0910	-0.006029
0.0	0.0	0.0913	-0.002583
0.0	0.0	0.0915	-0.004266
0.0	0.0	0.0918	0.004061
0.0	0.0	0.0920	-0.012022
0.0	0.0	0.0923	-0.003826
0.0	0.0	0.0925	-0.010269
0.0	0.0	0.0928	-0.007062
0.0	0.0	0.0930	-0.008385
0.0	0.0	0.0933	-0.019729
0.0	0.0	0.0935	-0.010871
0.0	0.0	0.0938	-0.011783
0.0	0.0	0.0940	-0.007925
0.0	0.0	0.0943	-0.008837
0.0	0.0	0.0945	-0.009988
0.0	0.0	0.0948	-0.011010
0.0	0.0	0.0950	-0.007042
0.0	0.0	0.0953	-0.012954
0.0	0.0	0.0955	-0.004216
0.0	0.0	0.0958	-0.010128
0.0	0.0	0.0960	-0.016040
0.0	0.0	0.0963	-0.012061
0.0	0.0	0.0965	-0.008333
0.0	0.0	0.0968	-0.004355
0.0	0.0	0.0970	-0.010267
0.0	0.0	0.0973	-0.011299
0.0	0.0	0.0975	-0.012201
0.0	0.0	0.0978	-0.008472
0.0	0.0	0.0980	-0.009254
0.0	0.0	0.0983	-0.005526
0.0	0.0	0.0985	-0.006428
0.0	0.0	0.0988	-0.007460
0.0	0.0	0.0990	-0.008492
0.0	0.0	0.0993	-0.009394
0.0	0.0	0.0995	-0.000655
0.0	0.0	0.0998	-0.006567
0.0	0.0	0.1000	-0.007256
0.0	0.0	0.1003	-0.007881
0.0	0.0	0.1005	-0.013266
0.0	0.0	0.1008	-0.003880
0.0	0.0	0.1010	-0.004505
0.0	0.0	0.1013	-0.014650
0.0	0.0	0.1015	-0.010144
0.0	0.0	0.1018	-0.005889
0.0	0.0	0.1020	-0.001383
0.0	0.0	0.1023	-0.002008
0.0	0.0	0.1025	-0.007393
0.0	0.0	0.1028	-0.012777
0.0	0.0	0.1030	-0.013032
0.0	0.0	0.1033	0.000993
0.0	0.0	0.1035	0.000489
0.0	0.0	0.1038	-0.004896
0.0	0.0	0.1040	-0.010280
0.0	0.0	0.1043	-0.005775
0.0	0.0	0.1045	-0.011160
0.0	0.0	0.1048	-0.011784
0.0	0.0	0.1050	-0.002399
0.0	0.0	0.1053	-0.002904
0.0	0.0	0.1055	-0.003278
0.0	0.0	0.1058	-0.008663
0.0	0.0	0.1060	-0.009287
0.0	0.0	0.1063	-0.004782
0.0	0.0	0.1065	-0.000407
0.0	0.0	0.1068	-0.000332
0.0	0.0	0.1070	-0.005210
0.0	0.0	0.1073	-0.010088
0.0	0.0	0.1075	-0.014966
0.0	0.0	0.1078	-0.000194
0.0	0.0	0.1080	-0.005072
0.0	0.0	0.1083	-0.009950
0.0	0.0	0.1085	-0.010068
0.0	0.0	0.1088	0.004584
0.0	0.0	0.1090	-0.009934
0.0	0.0	0.1093	-0.000042
0.0	0.0	0.1095	-0.004920
0.0	0.0	0.1098	-0.005038
0.0	0.0	0.1100	-0.000026
0.0	0.0	0.1103	-0.009914
0.0	0.0	0.1105	-0.009782
0.0	0.0	0.1108	-0.005020
0.0	0.0	0.1110	0.004872
0.0	0.0	0.1113	-0.005006
0.0	0.0	0.1115	-0.000124
0.0	0.0	0.1118	0.000128
0.0	0.0	0.1120	-0.004750
0.0	0.0	0.1123	-0.004868
0.0	0.0	0.1125	0.000144
0.0	0.0	0.1128	0.005026
0.0	0.0	0.1130	-0.004732
0.0	0.0	0.1133	-0.004671
0.0	0.0	0.1135	-0.009072
0.0	0.0	0.1138	0.001297
0.0	0.0	0.1140	-0.008224
0.0	0.0	0.1143	-0.002745
0.0	0.0	0.1145	-0.002256
0.0	0.0	0.1148	-0.006657
0.0	0.0	0.1150	-0.020708
0.0	0.0	0.1153	-0.010459
0.0	0.0	0.1155	-0.005220
0.0	0.0	0.1158	0.000268
0.0	0.0	0.1160	-0.004133
0.0	0.0	0.1163	-0.003644
0.0	0.0	0.1165	-0.003165
0.0	0.0	0.1168	-0.002566
0.0	0.0	0.1170	-0.002207
0.0	0.0	0.1173	-0.011368
0.0	0.0	0.1175	-0.005999
0.0	0.0	0.1178	-0.010400
0.0	0.0	0.1180	-0.000151
0.0	0.0	0.1183	0.000208
0.0	0.0	0.1185	-0.004193
0.0	0.0	0.1188	-0.008594
0.0	0.0	0.1190	-0.003106
0.0	0.0	0.1193	-0.012397
0.0	0.0	0.1195	-0.007028
0.0	0.0	0.1198	0.003221
0.0	0.0	0.1200	-0.015670
0.0	0.0	0.1203	0.004782
0.0	0.0	0.1205	0.000823
0.0	0.0	0.1208	-0.003135
0.0	0.0	0.1210	-0.002083
0.0	0.0	0.1213	-0.006042
0.0	0.0	0.1215	0.004520
0.0	0.0	0.1218	-0.004198
0.0	0.0	0.1220	-0.003396
0.0	0.0	0.1223	-0.002225
0.0	0.0	0.1225	-0.001423
0.0	0.0	0.1228	-0.010141
0.0	0.0	0.1230	0.000300
0.0	0.0	0.1233	-0.008418
0.0	0.0	0.1235	-0.002486
0.0	0.0	0.1238	-0.001685
0.0	0.0	0.1240	-0.005643
0.0	0.0	0.1243	-0.004591
0.0	0.0	0.1245	-0.008550
0.0	0.0	0.1248	0.002142
0.0	0.0	0.1250	-0.001816
0.0	0.0	0.1253	-0.005775
0.0	0.0	0.1255	0.000027
0.0	0.0	0.1258	-0.003931
0.0	0.0	0.1260	-0.002879
0.0	0.0	0.1263	-0.006838
0.0	0.0	0.1265	-0.010796
0.0	0.0	0.1268	0.000129
0.0	0.0	0.1270	-0.008422
0.0	0.0	0.1273	-0.006973
0.0	0.0	0.1275	-0.000874
0.0	0.0	0.1278	-0.004425
0.0	0.0	0.1280	-0.007977
0.0	0.0	0.1283	-0.001638
0.0	0.0	0.1285	-0.005189
0.0	0.0	0.1288	0.001020
0.0	0.0	0.1290	-0.002531
0.0	0.0	0.1293	-0.010962
0.0	0.0	0.1295	-0.004753
0.0	0.0	0.1298	0.001586
0.0	0.0	0.1300	0.002794
0.0	0.0	0.1303	-0.000757
0.0	0.0	0.1305	-0.004308
0.0	0.0	0.1308	0.002031
0.0	0.0	0.1310	-0.001520
0.0	0.0	0.1313	-0.005071
0.0	0.0	0.1315	-0.003742
0.0	0.0	0.1318	-0.002534
0.0	0.0	0.1320	-0.010845
0.0	0.0	0.1323	0.000134
0.0	0.0	0.1325	-0.003417
0.0	0.0	0.1328	-0.006968
0.0	0.0	0.1330	-0.005389
0.0	0.0	0.1333	0.000700
0.0	0.0	0.1335	-0.007421
0.0	0.0	0.1338	0.004170
0.0	0.0	0.1340	0.000991
0.0	0.0	0.1343	-0.002188
0.0	0.0	0.1345	0.004392
0.0	0.0	0.1348	-0.008547
0.0	0.0	0.1350	-0.001966
0.0	0.0	0.1353	-0.000385
0.0	0.0	0.1355	0.001446
0.0	0.0	0.1358	0.003146
0.0	0.0	0.1360	-0.000033
0.0	0.0	0.1363	0.006438
0.0	0.0	0.1365	-0.006391
0.0	0.0	0.1368	-0.004810
0.0	0.0	0.1370	0.001661
0.0	0.0	0.1373	0.003601
0.0	0.0	0.1375	-0.004698
0.0	0.0	0.1378	0.007013
0.0	0.0	0.1380	-0.005936
0.0	0.0	0.1383	0.000655
0.0	0.0	0.1385	-0.012295
0.0	0.0	0.1388	-0.005704
0.0	0.0	0.1390	0.000877
0.0	0.0	0.1393	-0.007182
0.0	0.0	0.1395	0.004289
0.0	0.0	0.1398	-0.003771
0.0	0.0	0.1400	0.002715
0.0	0.0	0.1403	-0.000126
0.0	0.0	0.1405	0.002163
0.0	0.0	0.1408	-0.005808
0.0	0.0	0.1410	0.001241
0.0	0.0	0.1413	-0.001600
0.0	0.0	0.1415	0.000558
0.0	0.0	0.1418	-0.002283
0.0	0.0	0.1420	-0.000364
0.0	0.0	0.1423	0.001805
0.0	0.0	0.1425	-0.001036
0.0	0.0	0.1428	-0.003877
0.0	0.0	0.1430	0.003042
0.0	0.0	0.1433	-0.004679
0.0	0.0	0.1435	-0.002640
0.0	0.0	0.1438	-0.005481
0.0	0.0	0.1440	-0.003552
0.0	0.0	0.1443	-0.006393
0.0	0.0	0.1445	-0.009234
0.0	0.0	0.1448	0.007575
0.0	0.0	0.1450	0.004734
0.0	0.0	0.1453	0.006773
0.0	0.0	0.1455	-0.000948
0.0	0.0	0.1458	0.001091
0.0	0.0	0.1460	-0.001750
0.0	0.0	0.1463	-0.004591
0.0	0.0	0.1465	-0.007432
0.0	0.0	0.1468	0.004472
0.0	0.0	0.1470	-0.002823
0.0	0.0	0.1473	-0.000598
0.0	0.0	0.1475	0.006638
0.0	0.0	0.1478	-0.000787
0.0	0.0	0.1480	-0.003322
0.0	0.0	0.1483	-0.000966
0.0	0.0	0.1485	0.001499
0.0	0.0	0.1488	-0.001036
0.0	0.0	0.1490	0.006200
0.0	0.0	0.1493	-0.001345
0.0	0.0	0.1495	0.005891
0.0	0.0	0.1498	0.008476
0.0	0.0	0.1500	0.000821
0.0	0.0	0.1503	0.003407
0.0	0.0	0.1505	0.000872
0.0	0.0	0.1508	0.003097
0.0	0.0	0.1510	0.005453
0.0	0.0	0.1513	-0.001972
0.0	0.0	0.1515	0.005263
0.0	0.0	0.1518	0.007609
0.0	0.0	0.1520	0.000194
0.0	0.0	0.1523	-0.002341
0.0	0.0	0.1525	0.000005
0.0	0.0	0.1528	0.002360
0.0	0.0	0.1530	-0.000174
0.0	0.0	0.1533	0.011931
0.0	0.0	0.1535	-0.009982
0.0	0.0	0.1538	0.007290
0.0	0.0	0.1540	0.000152
0.0	0.0	0.1543	0.002774
0.0	0.0	0.1545	0.000517
0.0	0.0	0.1548	-0.001741
0.0	0.0	0.1550	0.000891
0.0	0.0	0.1553	0.008393
0.0	0.0	0.1555	0.011146
0.0	0.0	0.1558	-0.001002
0.0	0.0	0.1560	0.006630
0.0	0.0	0.1563	0.004373
0.0	0.0	0.1565	0.002115
0.0	0.0	0.1568	0.009747
0.0	0.0	0.1570	0.002359
0.0	0.0	0.1573	-0.004658
0.0	0.0	0.1575	0.007734
0.0	0.0	0.1578	0.010356
0.0	0.0	0.1580	0.003219
0.0	0.0	0.1583	0.005841
0.0	0.0	0.1585	0.003583
0.0	0.0	0.1588	0.006205
0.0	0.0	0.1590	0.003948
0.0	0.0	0.1593	0.001690
0.0	0.0	0.1595	-0.000568
0.0	0.0	0.1598	0.002055
0.0	0.0	0.1600	-0.005083
0.0	0.0	0.1603	0.002505
0.0	0.0	0.1605	-0.004273
0.0	0.0	0.1608	0.003609
0.0	0.0	0.1610	0.001601
0.0	0.0	0.1613	0.004353
0.0	0.0	0.1615	0.012116
0.0	0.0	0.1618	0.014988
0.0	0.0	0.1620	0.003220
0.0	0.0	0.1623	0.006092
0.0	0.0	0.1625	0.008964
0.0	0.0	0.1628	0.002076
0.0	0.0	0.1630	0.004948
0.0	0.0	0.1633	0.007820
0.0	0.0	0.1635	0.005813
0.0	0.0	0.1638	0.008815
0.0	0.0	0.1640	-0.003083
0.0	0.0	0.1643	0.009559
0.0	0.0	0.1645	0.002791
0.0	0.0	0.1648	0.000783
0.0	0.0	0.1650	-0.001225
0.0	0.0	0.1653	-0.003233
0.0	0.0	0.1655	-0.000480
0.0	0.0	0.1658	0.002272
0.0	0.0	0.1660	0.000264
0.0	0.0	0.1663	0.003266
0.0	0.0	0.1665	0.001258
0.0	0.0	0.1668	0.004135
0.0	0.0	0.1670	-0.002528
0.0	0.0	0.1673	0.010329
0.0	0.0	0.1675	0.008547
0.0	0.0	0.1678	0.006764
0.0	0.0	0.1680	0.004981
0.0	0.0	0.1683	0.012848
0.0	0.0	0.1685	0.006306
0.0	0.0	0.1688	0.014403
0.0	0.0	0.1690	0.007500
0.0	0.0	0.1693	0.010837
0.0	0.0	0.1695	0.003935
0.0	0.0	0.1698	-0.002608
0.0	0.0	0.1700	0.010259
0.0	0.0	0.1703	0.013476
0.0	0.0	0.1705	0.006694
0.0	0.0	0.1708	0.009911
0.0	0.0	0.1710	0.003128
0.0	0.0	0.1713	0.006345
0.0	0.0	0.1715	0.014203
0.0	0.0	0.1718	0.012420
0.0	0.0	0.1720	0.000997
0.0	0.0	0.1723	0.013744
0.0	0.0	0.1725	0.007072
0.0	0.0	0.1728	0.005289
0.0	0.0	0.1730	0.003506
0.0	0.0	0.1733	0.006613
0.0	0.0	0.1735	0.004883
0.0	0.0	0.1738	0.008303
0.0	0.0	0.1740	0.006723
0.0	0.0	0.1743	0.009902
0.0	0.0	0.1745	-0.001438
0.0	0.0	0.1748	0.011752
0.0	0.0	0.1750	0.010172
0.0	0.0	0.1753	0.013352
0.0	0.0	0.1755	0.011772
0.0	0.0	0.1758	-0.004338
0.0	0.0	0.1760	0.008612
0.0	0.0	0.1763	0.012152
0.0	0.0	0.1765	0.005452
0.0	0.0	0.1768	0.003871
0.0	0.0	0.1770	0.007411
0.0	0.0	0.1773	0.000711
0.0	0.0	0.1775	0.004251
0.0	0.0	0.1778	0.007311
0.0	0.0	0.1780	0.015621
0.0	0.0	0.1783	0.014041
0.0	0.0	0.1785	0.012461
0.0	0.0	0.1788	0.006001
0.0	0.0	0.1790	0.014181
0.0	0.0	0.1793	0.007720
0.0	0.0	0.1795	0.011020
0.0	0.0	0.1798	0.009440
0.0	0.0	0.1800	0.007860
0.0	0.0	0.1803	0.006370
0.0	0.0	0.1805	0.004972
0.0	0.0	0.1808	0.003575
0.0	0.0	0.1810	0.002177
0.0	0.0	0.1813	0.010669
0.0	0.0	0.1815	0.014031
0.0	0.0	0.1818	0.007873
0.0	0.0	0.1820	0.006476
0.0	0.0	0.1823	0.009838
0.0	0.0	0.1825	0.008440
0.0	0.0	0.1828	0.007042
0.0	0.0	0.1830	0.005644
0.0	0.0	0.1833	0.009136
0.0	0.0	0.1835	0.002849
0.0	0.0	0.1838	0.006341
0.0	0.0	0.1840	0.009823
0.0	0.0	0.1843	0.003545
0.0	0.0	0.1845	0.011907
0.0	0.0	0.1848	0.005630
0.0	0.0	0.1850	-0.000648
0.0	0.0	0.1853	0.012594
0.0	0.0	0.1855	0.001436
0.0	0.0	0.1858	0.009798
0.0	0.0	0.1860	-0.001359
0.0	0.0	0.1863	0.007003
0.0	0.0	0.1865	0.005605
0.0	0.0	0.1868	0.004207
0.0	0.0	0.1870	0.002929
0.0	0.0	0.1873	0.006705
0.0	0.0	0.1875	0.005471
0.0	0.0	0.1878	0.013997
0.0	0.0	0.1880	0.007764
0.0	0.0	0.1883	0.001770
0.0	0.0	0.1885	0.015056
0.0	0.0	0.1888	-0.000698
0.0	0.0	0.1890	0.012588
0.0	0.0	0.1893	0.006594
0.0	0.0	0.1895	0.010120
0.0	0.0	0.1898	0.008886
0.0	0.0	0.1900	0.007652
0.0	0.0	0.1903	0.006418
0.0	0.0	0.1905	0.000424
0.0	0.0	0.1908	0.008840
0.0	0.0	0.1910	0.002716
0.0	0.0	0.1913	0.006373
0.0	0.0	0.1915	0.010139
0.0	0.0	0.1918	0.008905
0.0	0.0	0.1920	0.002671
0.0	0.0	0.1923	0.006437
0.0	0.0	0.1925	0.010093
0.0	0.0	0.1928	0.003969
0.0	0.0	0.1930	0.007625
0.0	0.0	0.1933	0.011151
0.0	0.0	0.1935	0.019677
0.0	0.0	0.1938	0.004066
0.0	0.0	0.1940	0.012739
0.0	0.0	0.1943	0.011653
0.0	0.0	0.1945	0.005566
0.0	0.0	0.1948	0.009479
0.0	0.0	0.1950	0.018033
0.0	0.0	0.1953	0.012066
0.0	0.0	0.1955	0.001220
0.0	0.0	0.1958	0.014773
0.0	0.0	0.1960	0.008806
0.0	0.0	0.1963	0.002960
0.0	0.0	0.1965	0.011513
0.0	0.0	0.1968	0.005546
0.0	0.0	0.1970	0.004460
0.0	0.0	0.1973	0.008253
0.0	0.0	0.1975	0.012176
0.0	0.0	0.1978	0.015970
0.0	0.0	0.1980	0.014883
0.0	0.0	0.1983	0.008917
0.0	0.0	0.1985	0.007830
0.0	0.0	0.1988	0.011623
0.0	0.0	0.1990	0.005657
0.0	0.0	0.1993	0.009450
0.0	0.0	0.1995	0.003483
0.0	0.0	0.1998	0.007277
0.0	0.0	0.2000	0.006190
0.0	0.0	0.2003	0.009891
0.0	0.0	0.2005	0.004176
0.0	0.0	0.2008	0.012992
0.0	0.0	0.2010	0.012038
0.0	0.0	0.2013	0.015843
0.0	0.0	0.2015	0.014889
0.0	0.0	0.2018	0.004165
0.0	0.0	0.2020	0.008221
0.0	0.0	0.2023	0.012026
0.0	0.0	0.2025	0.001302
0.0	0.0	0.2028	0.005358
0.0	0.0	0.2030	0.004403
0.0	0.0	0.2033	0.008209
0.0	0.0	0.2035	0.012255
0.0	0.0	0.2038	0.006300
0.0	0.0	0.2040	0.010346
0.0	0.0	0.2043	0.019162
0.0	0.0	0.2045	0.018208
0.0	0.0	0.2048	0.012243
0.0	0.0	0.2050	0.011289
0.0	0.0	0.2053	0.005575
0.0	0.0	0.2055	0.014390
0.0	0.0	0.2058	0.003666
0.0	0.0	0.2060	0.007472
0.0	0.0	0.2063	0.011527
0.0	0.0	0.2065	0.005563
0.0	0.0	0.2068	0.009619
0.0	0.0	0.2070	0.003707
0.0	0.0	0.2073	0.007882
0.0	0.0	0.2075	0.011926
0.0	0.0	0.2078	0.006211
0.0	0.0	0.2080	0.019905
0.0	0.0	0.2083	0.004540
0.0	0.0	0.2085	0.013464
0.0	0.0	0.2088	0.012629
0.0	0.0	0.2090	0.011794
0.0	0.0	0.2093	0.015728
0.0	0.0	0.2095	0.005243
0.0	0.0	0.2098	0.009287
0.0	0.0	0.2100	0.013222
0.0	0.0	0.2103	0.007616
0.0	0.0	0.2105	0.011551
0.0	0.0	0.2108	0.015715
0.0	0.0	0.2110	0.014880
0.0	0.0	0.2113	0.014045
0.0	0.0	0.2115	0.008209
0.0	0.0	0.2118	-0.002276
0.0	0.0	0.2120	-0.003112
0.0	0.0	0.2123	0.000933
0.0	0.0	0.2125	0.014627
0.0	0.0	0.2128	0.009032
0.0	0.0	0.2130	0.012957
0.0	0.0	0.2133	0.012121
0.0	0.0	0.2135	0.011286
0.0	0.0	0.2138	0.005763
0.0	0.0	0.2140	0.014924
0.0	0.0	0.2143	0.014195
0.0	0.0	0.2145	0.013467
0.0	0.0	0.2148	0.012738
0.0	0.0	0.2150	0.012009
0.0	0.0	0.2153	0.011281
0.0	0.0	0.2155	0.005422
0.0	0.0	0.2158	0.004693
0.0	0.0	0.2160	0.009095
0.0	0.0	0.2163	0.008366
0.0	0.0	0.2165	0.022157
0.0	0.0	0.2168	0.006908
0.0	0.0	0.2170	0.006180
0.0	0.0	0.2173	0.005451
0.0	0.0	0.2175	0.014362
0.0	0.0	0.2178	0.013634
0.0	0.0	0.2180	0.022675
0.0	0.0	0.2183	0.017056
0.0	0.0	0.2185	0.001808
0.0	0.0	0.2188	0.010719
0.0	0.0	0.2190	0.014870
0.0	0.0	0.2193	0.014141
0.0	0.0	0.2195	0.003653
0.0	0.0	0.2198	-0.001836
0.0	0.0	0.2200	0.011955
0.0	0.0	0.2203	0.006347
0.0	0.0	0.2205	0.005706
0.0	0.0	0.2208	0.014843
0.0	0.0	0.2210	0.009320
0.0	0.0	0.2213	0.003807
0.0	0.0	0.2215	0.008055
0.0	0.0	0.2218	0.007422
0.0	0.0	0.2220	0.006789
0.0	0.0	0.2223	0.015806
0.0	0.0	0.2225	0.005523
0.0	0.0	0.2228	0.009780
0.0	0.0	0.2230	0.013907
0.0	0.0	0.2233	0.008515
0.0	0.0	0.2235	0.007882
0.0	0.0	0.2238	0.012009
0.0	0.0	0.2240	0.006616
0.0	0.0	0.2243	0.010743
0.0	0.0	0.2245	0.000460
0.0	0.0	0.2248	0.009478
0.0	0.0	0.2250	-0.000805
0.0	0.0	0.2253	0.003452
0.0	0.0	0.2255	0.007579
0.0	0.0	0.2258	0.006946
0.0	0.0	0.2260	0.011433
0.0	0.0	0.2263	0.005681
0.0	0.0	0.2265	0.010168
0.0	0.0	0.2268	0.014305
0.0	0.0	0.2270	0.008915
0.0	0.0	0.2273	0.008368
0.0	0.0	0.2275	0.007822
0.0	0.0	0.2278	0.002155
0.0	0.0	0.2280	0.006728
0.0	0.0	0.2283	0.010951
0.0	0.0	0.2285	0.010405
0.0	0.0	0.2288	0.005088
0.0	0.0	0.2290	0.009311
0.0	0.0	0.2293	0.013644
0.0	0.0	0.2295	0.013097
0.0	0.0	0.2298	0.002901
0.0	0.0	0.2300	0.007124
0.0	0.0	0.2303	0.006577
0.0	0.0	0.2305	0.006030
0.0	0.0	0.2308	0.005483
0.0	0.0	0.2310	0.004937
0.0	0.0	0.2313	0.009270
0.0	0.0	0.2315	0.008723
0.0	0.0	0.2318	0.008176
0.0	0.0	0.2320	0.012510
0.0	0.0	0.2323	0.002203
0.0	0.0	0.2325	0.011416
0.0	0.0	0.2328	0.001109
0.0	0.0	0.2330	0.005442
0.0	0.0	0.2333	0.009776
0.0	0.0	0.2335	0.009229
0.0	0.0	0.2338	-0.001048
0.0	0.0	0.2340	0.003363
0.0	0.0	0.2343	0.007773
0.0	0.0	0.2345	0.007304
0.0	0.0	0.2348	0.001954
0.0	0.0	0.2350	0.011125
0.0	0.0	0.2353	0.005895
0.0	0.0	0.2355	-0.004334
0.0	0.0	0.2358	0.009716
0.0	0.0	0.2360	0.004487
0.0	0.0	0.2363	-0.000863
0.0	0.0	0.2365	0.013187
0.0	0.0	0.2368	0.003078
0.0	0.0	0.2370	0.012248
0.0	0.0	0.2373	0.002139
0.0	0.0	0.2375	0.001669
0.0	0.0	0.2378	-0.003680
0.0	0.0	0.2380	0.010370
0.0	0.0	0.2383	0.009901
0.0	0.0	0.2385	0.004551
0.0	0.0	0.2388	-0.000678
0.0	0.0	0.2390	0.003612
0.0	0.0	0.2393	0.008023
0.0	0.0	0.2395	-0.006967
0.0	0.0	0.2398	0.007084
0.0	0.0	0.2400	-0.003026
0.0	0.0	0.2403	0.006145
0.0	0.0	0.2405	0.005719
0.0	0.0	0.2408	0.005318
0.0	0.0	0.2410	0.004918
0.0	0.0	0.2413	0.004518
0.0	0.0	0.2415	0.004118
0.0	0.0	0.2418	0.003718
0.0	0.0	0.2420	0.003318
0.0	0.0	0.2423	0.002917
0.0	0.0	0.2425	0.007527
0.0	0.0	0.2428	0.007127
0.0	0.0	0.2430	0.006727
0.0	0.0	0.2433	0.006327
0.0	0.0	0.2435	0.005926
0.0	0.0	0.2438	0.005526
0.0	0.0	0.2440	-0.004764
0.0	0.0	0.2443	0.014366
0.0	0.0	0.2445	0.013966
0.0	0.0	0.2448	0.013566
0.0	0.0	0.2450	0.008285
0.0	0.0	0.2453	0.007885
0.0	0.0	0.2455	0.002725
0.0	0.0	0.2458	0.002325
0.0	0.0	0.2460	0.001925
0.0	0.0	0.2463	-0.003486
0.0	0.0	0.2465	-0.003886
0.0	0.0	0.2468	-0.004286
0.0	0.0	0.2470	0.000324
0.0	0.0	0.2473	0.004738
0.0	0.0	0.2475	-0.000360
0.0	0.0	0.2478	0.013952
0.0	0.0	0.2480	0.008604
0.0	0.0	0.2483	0.003386
0.0	0.0	0.2485	-0.001712
0.0	0.0	0.2488	0.002710
0.0	0.0	0.2490	-0.007398
0.0	0.0	0.2493	0.002034
0.0	0.0	0.2495	0.001696
0.0	0.0	0.2498	0.006238
0.0	0.0	0.2500	0.005900
0.0	0.0	0.2503	0.005562
0.0	0.0	0.2505	0.000344
0.0	0.0	0.2508	-0.004753
0.0	0.0	0.2510	0.009559
0.0	0.0	0.2513	-0.000669
0.0	0.0	0.2515	-0.001007
0.0	0.0	0.2518	-0.006105
0.0	0.0	0.2520	0.003197
0.0	0.0	0.2523	-0.002021
0.0	0.0	0.2525	0.007531
0.0	0.0	0.2528	-0.002697
0.0	0.0	0.2530	-0.003035
0.0	0.0	0.2533	0.001507
0.0	0.0	0.2535	0.001169
0.0	0.0	0.2538	0.005847
0.0	0.0	0.2540	0.005565
0.0	0.0	0.2543	0.005283
0.0	0.0	0.2545	0.005001
0.0	0.0	0.2548	-0.005171
0.0	0.0	0.2550	-0.000573
0.0	0.0	0.2553	0.004155
0.0	0.0	0.2555	0.003873
0.0	0.0	0.2558	0.013350
0.0	0.0	0.2560	0.008068
0.0	0.0	0.2563	0.007786
0.0	0.0	0.2565	0.002744
0.0	0.0	0.2568	-0.002548
0.0	0.0	0.2570	0.002180
0.0	0.0	0.2573	0.001898
0.0	0.0	0.2575	0.006376
0.0	0.0	0.2578	0.011094
0.0	0.0	0.2580	0.005812
0.0	0.0	0.2583	0.000770
0.0	0.0	0.2585	0.000488
0.0	0.0	0.2588	0.004966
0.0	0.0	0.2590	0.004684
0.0	0.0	0.2593	-0.000359
0.0	0.0	0.2595	-0.000641
0.0	0.0	0.2598	0.003837
0.0	0.0	0.2600	0.003555
0.0	0.0	0.2603	0.003273
0.0	0.0	0.2605	0.008008
0.0	0.0	0.2608	-0.001984
0.0	0.0	0.2610	0.002544
0.0	0.0	0.2613	-0.002448
0.0	0.0	0.2615	-0.002680
0.0	0.0	0.2618	0.001848
0.0	0.0	0.2620	0.001616
0.0	0.0	0.2623	0.001385
0.0	0.0	0.2625	0.001153
0.0	0.0	0.2628	0.000921
0.0	0.0	0.2630	0.000689
0.0	0.0	0.2633	0.000457
0.0	0.0	0.2635	0.009985
0.0	0.0	0.2638	-0.000007
0.0	0.0	0.2640	0.009521
0.0	0.0	0.2643	0.004529
0.0	0.0	0.2645	-0.000703
0.0	0.0	0.2648	0.004065
0.0	0.0	0.2650	-0.001167
0.0	0.0	0.2653	0.003601
0.0	0.0	0.2655	-0.001631
0.0	0.0	0.2658	0.003137
0.0	0.0	0.2660	0.012555
0.0	0.0	0.2663	-0.002327
0.0	0.0	0.2665	0.007202
0.0	0.0	0.2668	-0.002790
0.0	0.0	0.2670	0.001978
0.0	0.0	0.2673	-0.003228
0.0	0.0	0.2675	0.006345
0.0	0.0	0.2678	0.006158
0.0	0.0	0.2680	0.001211
0.0	0.0	0.2683	0.001024
0.0	0.0	0.2685	0.010487
0.0	0.0	0.2688	0.000650
0.0	0.0	0.2690	-0.004537
0.0	0.0	0.2693	0.009926
0.0	0.0	0.2695	-0.004911
0.0	0.0	0.2698	0.009552
0.0	0.0	0.2700	0.004475
0.0	0.0	0.2703	0.004288
0.0	0.0	0.2705	-0.000659
0.0	0.0	0.2708	-0.000846
0.0	0.0	0.2710	-0.006033
0.0	0.0	0.2713	0.008430
0.0	0.0	0.2715	-0.006407
0.0	0.0	0.2718	0.008056
0.0	0.0	0.2720	-0.006781
0.0	0.0	0.2723	0.007682
0.0	0.0	0.2725	-0.002154
0.0	0.0	0.2728	0.002419
0.0	0.0	0.2730	0.002232
0.0	0.0	0.2733	-0.002715
0.0	0.0	0.2735	0.001858
0.0	0.0	0.2738	-0.003089
0.0	0.0	0.2740	0.001517
0.0	0.0	0.2743	0.001370
0.0	0.0	0.2745	0.001223
0.0	0.0	0.2748	-0.003683
0.0	0.0	0.2750	-0.003830
0.0	0.0	0.2753	0.005674
0.0	0.0	0.2755	-0.004123
0.0	0.0	0.2758	0.000490
0.0	0.0	0.2760	0.005234
0.0	0.0	0.2763	0.000197
0.0	0.0	0.2765	0.004941
0.0	0.0	0.2768	-0.000096
0.0	0.0	0.2770	-0.000243
0.0	0.0	0.2773	-0.000389
0.0	0.0	0.2775	0.004354
0.0	0.0	0.2778	-0.000682
0.0	0.0	0.2780	0.004061
0.0	0.0	0.2783	0.003914
0.0	0.0	0.2785	-0.001122
0.0	0.0	0.2788	0.003621
0.0	0.0	0.2790	0.003475
0.0	0.0	0.2793	-0.001562
0.0	0.0	0.2795	0.003181
0.0	0.0	0.2798	-0.001855
0.0	0.0	0.2800	0.007888
0.0	0.0	0.2803	0.002742
0.0	0.0	0.2805	-0.002293
0.0	0.0	0.2808	0.007486
0.0	0.0	0.2810	0.002376
0.0	0.0	0.2813	-0.002624
0.0	0.0	0.2815	0.002155
0.0	0.0	0.2818	0.002045
0.0	0.0	0.2820	0.001934
0.0	0.0	0.2823	-0.007826
0.0	0.0	0.2825	0.006714
0.0	0.0	0.2828	0.001603
0.0	0.0	0.2830	-0.003397
0.0	0.0	0.2833	0.001383
0.0	0.0	0.2835	-0.003618
0.0	0.0	0.2838	0.001162
0.0	0.0	0.2840	0.001051
0.0	0.0	0.2843	-0.003949
0.0	0.0	0.2845	0.000831
0.0	0.0	0.2848	0.000720
0.0	0.0	0.2850	-0.004280
0.0	0.0	0.2853	0.000499
0.0	0.0	0.2855	0.005389
0.0	0.0	0.2858	0.005279
0.0	0.0	0.2860	0.000168
0.0	0.0	0.2863	0.000058
0.0	0.0	0.2865	-0.000053
0.0	0.0	0.2868	-0.000163
0.0	0.0	0.2870	-0.000273
0.0	0.0	0.2873	-0.000374
0.0	0.0	0.2875	-0.000452
0.0	0.0	0.2878	-0.005420
0.0	0.0	0.2880	-0.000608
0.0	0.0	0.2883	-0.000686
0.0	0.0	0.2885	-0.005654
0.0	0.0	0.2888	-0.005732
0.0	0.0	0.2890	0.004080
0.0	0.0	0.2893	0.004002
0.0	0.0	0.2895	-0.001076
0.0	0.0	0.2898	-0.001154
0.0	0.0	0.2900	-0.001232
0.0	0.0	0.2903	-0.001309
0.0	0.0	0.2905	0.003613
0.0	0.0	0.2908	0.003535
0.0	0.0	0.2910	0.003457
0.0	0.0	0.2913	0.003379
0.0	0.0	0.2915	0.008191
0.0	0.0	0.2918	-0.006667
0.0	0.0	0.2920	0.003145
0.0	0.0	0.2923	0.003067
0.0	0.0	0.2925	-0.002011
0.0	0.0	0.2928	0.002911
0.0	0.0	0.2930	-0.002167
0.0	0.0	0.2933	0.002756
0.0	0.0	0.2935	0.007568
0.0	0.0	0.2938	-0.007290
0.0	0.0	0.2940	0.002537
0.0	0.0	0.2943	-0.002512
0.0	0.0	0.2945	0.002439
0.0	0.0	0.2948	0.002391
0.0	0.0	0.2950	-0.002658
0.0	0.0	0.2953	0.007183
0.0	0.0	0.2955	-0.007646
0.0	0.0	0.2958	-0.002804
0.0	0.0	0.2960	0.002147
0.0	0.0	0.2963	0.006988
0.0	0.0	0.2965	0.002049
0.0	0.0	0.2968	0.006890
0.0	0.0	0.2970	-0.003048
0.0	0.0	0.2973	0.001903
0.0	0.0	0.2975	-0.003146
0.0	0.0	0.2978	-0.003195
0.0	0.0	0.2980	-0.003244
0.0	0.0	0.2983	-0.003292
0.0	0.0	0.2985	-0.003341
0.0	0.0	0.2988	-0.003390
0.0	0.0	0.2990	-0.003439
0.0	0.0	0.2993	0.001512
0.0	0.0	0.2995	0.001464
0.0	0.0	0.2998	0.001415
0.0	0.0	0.3000	-0.003634
0.0	0.0	0.3003	0.001317
0.0	0.0	0.3005	0.001269
0.0	0.0	0.3008	0.001240
0.0	0.0	0.3010	-0.003783
0.0	0.0	0.3013	-0.003806
0.0	0.0	0.3015	-0.003828
0.0	0.0	0.3018	-0.003851
0.0	0.0	0.3020	0.006016
0.0	0.0	0.3023	-0.003896
0.0	0.0	0.3025	0.001081
0.0	0.0	0.3028	-0.003942
0.0	0.0	0.3030	0.001036
0.0	0.0	0.3033	-0.003987
0.0	0.0	0.3035	0.000990
0.0	0.0	0.3038	-0.004032
0.0	0.0	0.3040	0.000945
0.0	0.0	0.3043	-0.004078
0.0	0.0	0.3045	0.000900
0.0	0.0	0.3048	0.000877
0.0	0.0	0.3050	0.005744
0.0	0.0	0.3053	-0.004168
0.0	0.0	0.3055	-0.004191
0.0	0.0	0.3058	0.000786
0.0	0.0	0.3060	0.000764
0.0	0.0	0.3063	0.000741
0.0	0.0	0.3065	0.000718
0.0	0.0	0.3068	0.000696
0.0	0.0	0.3070	0.000673
0.0	0.0	0.3073	0.000650
0.0	0.0	0.3075	0.005541
0.0	0.0	0.3078	-0.004348
0.0	0.0	0.3080	-0.004348
0.0	0.0	0.3083	-0.009237
0.0	0.0	0.3085	0.000654
0.0	0.0	0.3088	0.010305
0.0	0.0	0.3090	-0.004345
0.0	0.0	0.3093	-0.004344
0.0	0.0	0.3095	0.000657
0.0	0.0	0.3098	0.005548
0.0	0.0	0.3100	0.000658
0.0	0.0	0.3103	0.000659
0.0	0.0	0.3105	0.000660
0.0	0.0	0.3108	0.005551
0.0	0.0	0.3110	-0.004339
0.0	0.0	0.3113	0.005552
0.0	0.0	0.3115	0.000663
0.0	0.0	0.3118	-0.004336
0.0	0.0	0.3120	0.000664
0.0	0.0	0.3123	-0.004335
0.0	0.0	0.3125	-0.004334
0.0	0.0	0.3128	-0.004333
0.0	0.0	0.3130	0.000667
0.0	0.0	0.3133	0.000668
0.0	0.0	0.3135	0.000669
0.0	0.0	0.3138	-0.004330
0.0	0.0	0.3140	0.005565
0.0	0.0	0.3143	0.000697
0.0	0.0	0.3145	0.005609
0.0	0.0	0.3148	-0.004259
0.0	0.0	0.3150	-0.004238
0.0	0.0	0.3153	0.000784
0.0	0.0	0.3155	0.000806
0.0	0.0	0.3158	0.000827
0.0	0.0	0.3160	0.000849
0.0	0.0	0.3163	0.000871
0.0	0.0	0.3165	0.000893
0.0	0.0	0.3168	0.000914
0.0	0.0	0.3170	-0.008954
0.0	0.0	0.3173	-0.004042
0.0	0.0	0.3175	0.000980
0.0	0.0	0.3178	-0.003999
0.0	0.0	0.3180	-0.003977
0.0	0.0	0.3183	0.001045
0.0	0.0	0.3185	0.001067
0.0	0.0	0.3188	0.001088
0.0	0.0	0.3190	-0.003890
0.0	0.0	0.3193	-0.003868
0.0	0.0	0.3195	-0.003846
0.0	0.0	0.3198	-0.008715
0.0	0.0	0.3200	0.001197
0.0	0.0	0.3203	-0.003781
0.0	0.0	0.3205	-0.008649
0.0	0.0	0.3208	-0.003729
0.0	0.0	0.3210	0.006202
0.0	0.0	0.3213	-0.003648
0.0	0.0	0.3215	-0.013257
0.0	0.0	0.3218	-0.008457
0.0	0.0	0.3220	0.006364
0.0	0.0	0.3223	-0.003485
0.0	0.0	0.3225	0.001555
0.0	0.0	0.3228	0.001596
0.0	0.0	0.3230	0.001636
0.0	0.0	0.3233	-0.003323
0.0	0.0	0.3235	-0.003283
0.0	0.0	0.3238	-0.003242
0.0	0.0	0.3240	0.001798
0.0	0.0	0.3243	0.006729
0.0	0.0	0.3245	-0.003120
0.0	0.0	0.3248	0.001920
0.0	0.0	0.3250	0.006851
0.0	0.0	0.3253	-0.002999
0.0	0.0	0.3255	-0.002958
0.0	0.0	0.3258	-0.002918
0.0	0.0	0.3260	0.002123
0.0	0.0	0.3263	0.007053
0.0	0.0	0.3265	-0.002796
0.0	0.0	0.3268	-0.007646
0.0	0.0	0.3270	-0.002715
0.0	0.0	0.3273	0.002326
0.0	0.0	0.3275	0.002378
0.0	0.0	0.3278	0.002436
0.0	0.0	0.3280	-0.002507
0.0	0.0	0.3283	-0.002450
0.0	0.0	0.3285	0.002608
0.0	0.0	0.3288	0.007555
0.0	0.0	0.3290	-0.002277
0.0	0.0	0.3293	-0.002220
0.0	0.0	0.3295	-0.002163
0.0	0.0	0.3298	-0.002105
0.0	0.0	0.3300	-0.002048
0.0	0.0	0.3303	-0.001990
0.0	0.0	0.3305	-0.001933
0.0	0.0	0.3308	-0.001875
0.0	0.0	0.3310	-0.001818
0.0	0.0	0.3313	-0.001761
0.0	0.0	0.3315	-0.001703
0.0	0.0	0.3318	-0.001646
0.0	0.0	0.3320	-0.001588
0.0	0.0	0.3323	-0.001531
0.0	0.0	0.3325	-0.006364
0.0	0.0	0.3328	-0.006306
0.0	0.0	0.3330	0.003641
0.0	0.0	0.3333	0.003699
0.0	0.0	0.3335	0.008646
0.0	0.0	0.3338	-0.001187
0.0	0.0	0.3340	0.003871
0.0	0.0	0.3343	-0.001057
0.0	0.0	0.3345	-0.005875
0.0	0.0	0.3348	0.004088
0.0	0.0	0.3350	-0.000840
0.0	0.0	0.3353	-0.005657
0.0	0.0	0.3355	-0.005585
0.0	0.0	0.3358	-0.000622
0.0	0.0	0.3360	-0.005440
0.0	0.0	0.3363	0.004523
0.0	0.0	0.3365	-0.000405
0.0	0.0	0.3368	0.004668
0.0	0.0	0.3370	-0.009910
0.0	0.0	0.3373	-0.000187
0.0	0.0	0.3375	0.004885
0.0	0.0	0.3378	-0.004932
0.0	0.0	0.3380	0.000030
0.0	0.0	0.3383	-0.004787
0.0	0.0	0.3385	0.000175
0.0	0.0	0.3388	-0.004642
0.0	0.0	0.3390	-0.009330
0.0	0.0	0.3393	-0.009257
0.0	0.0	0.3395	-0.009185
0.0	0.0	0.3398	-0.009112
0.0	0.0	0.3400	-0.004280
0.0	0.0	0.3403	0.000683
0.0	0.0	0.3405	-0.008895
0.0	0.0	0.3408	-0.004060
0.0	0.0	0.3410	-0.003973
0.0	0.0	0.3413	-0.003887
0.0	0.0	0.3415	0.001089
0.0	0.0	0.3418	0.001175
0.0	0.0	0.3420	0.001261
0.0	0.0	0.3423	0.001347
0.0	0.0	0.3425	-0.003457
0.0	0.0	0.3428	0.001519
0.0	0.0	0.3430	-0.003285
0.0	0.0	0.3433	0.006691
0.0	0.0	0.3435	0.001777
0.0	0.0	0.3438	-0.012787
0.0	0.0	0.3440	0.001949
0.0	0.0	0.3443	0.002035
0.0	0.0	0.3445	-0.002769
0.0	0.0	0.3448	0.002207
0.0	0.0	0.3450	-0.002597
0.0	0.0	0.3453	0.002379
0.0	0.0	0.3455	-0.002425
0.0	0.0	0.3458	-0.002339
0.0	0.0	0.3460	-0.002253
0.0	0.0	0.3463	-0.002167
0.0	0.0	0.3465	-0.002081
0.0	0.0	0.3468	0.007895
0.0	0.0	0.3470	0.002981
0.0	0.0	0.3473	0.003067
0.0	0.0	0.3475	-0.001731
0.0	0.0	0.3478	0.003257
0.0	0.0	0.3480	-0.006295
0.0	0.0	0.3483	-0.001437
0.0	0.0	0.3485	0.003551
0.0	0.0	0.3488	0.003649
0.0	0.0	0.3490	-0.001142
0.0	0.0	0.3493	0.008846
0.0	0.0	0.3495	0.003944
0.0	0.0	0.3498	-0.000848
0.0	0.0	0.3500	0.004140
0.0	0.0	0.3503	-0.000652
0.0	0.0	0.3505	-0.005314
0.0	0.0	0.3508	-0.005215
0.0	0.0	0.3510	0.004533
0.0	0.0	0.3513	-0.010019
0.0	0.0	0.3515	-0.009921
0.0	0.0	0.3518	0.004827
0.0	0.0	0.3520	-0.009725
0.0	0.0	0.3523	0.000133
0.0	0.0	0.3525	0.005122
0.0	0.0	0.3528	0.000330
0.0	0.0	0.3530	0.005318
0.0	0.0	0.3533	-0.009234
0.0	0.0	0.3535	0.000624
0.0	0.0	0.3538	0.000722
0.0	0.0	0.3540	-0.003940
0.0	0.0	0.3543	-0.003834
0.0	0.0	0.3545	0.001035
0.0	0.0	0.3548	-0.003616
0.0	0.0	0.3550	-0.003507
0.0	0.0	0.3553	-0.008398
0.0	0.0	0.3555	-0.003289
0.0	0.0	0.3558	0.006470
0.0	0.0	0.3560	-0.008071
0.0	0.0	0.3563	0.001798
0.0	0.0	0.3565	0.001907
0.0	0.0	0.3568	0.002016
0.0	0.0	0.3570	-0.002635
0.0	0.0	0.3573	-0.017296
0.0	0.0	0.3575	-0.002418
0.0	0.0	0.3578	-0.007309
0.0	0.0	0.3580	0.002560
0.0	0.0	0.3583	0.002669
0.0	0.0	0.3585	0.002778
0.0	0.0	0.3588	-0.006873
0.0	0.0	0.3590	-0.001764
0.0	0.0	0.3593	-0.001655
0.0	0.0	0.3595	-0.006546
0.0	0.0	0.3598	0.008213
0.0	0.0	0.3600	-0.006328
0.0	0.0	0.3603	-0.001219
0.0	0.0	0.3605	-0.010870
0.0	0.0	0.3608	-0.006001
0.0	0.0	0.3610	-0.000883
0.0	0.0	0.3613	-0.005764
0.0	0.0	0.3615	0.004114
0.0	0.0	0.3618	-0.005527
0.0	0.0	0.3620	-0.000408
0.0	0.0	0.3623	-0.005290
0.0	0.0	0.3625	-0.005171
0.0	0.0	0.3628	-0.005052
0.0	0.0	0.3630	0.000066
0.0	0.0	0.3633	-0.004815
0.0	0.0	0.3635	0.005064
0.0	0.0	0.3638	-0.004578
0.0	0.0	0.3640	-0.004459
0.0	0.0	0.3643	-0.004340
0.0	0.0	0.3645	0.000778
0.0	0.0	0.3648	-0.004103
0.0	0.0	0.3650	-0.003984
0.0	0.0	0.3653	-0.003866
0.0	0.0	0.3655	-0.003747
0.0	0.0	0.3658	-0.008388
0.0	0.0	0.3660	-0.003510
0.0	0.0	0.3663	-0.008151
0.0	0.0	0.3665	-0.008032
0.0	0.0	0.3668	-0.003154
0.0	0.0	0.3670	-0.003035
0.0	0.0	0.3673	-0.002916
0.0	0.0	0.3675	0.002204
0.0	0.0	0.3678	-0.007429
0.0	0.0	0.3680	-0.012312
0.0	0.0	0.3683	-0.002414
0.0	0.0	0.3685	-0.002287
0.0	0.0	0.3688	-0.002160
0.0	0.0	0.3690	-0.006792
0.0	0.0	0.3693	-0.001905
0.0	0.0	0.3695	-0.001778
0.0	0.0	0.3698	-0.001650
0.0	0.0	0.3700	-0.001523
0.0	0.0	0.3703	-0.001396
0.0	0.0	0.3705	-0.001268
0.0	0.0	0.3708	-0.001141
0.0	0.0	0.3710	-0.001014
0.0	0.0	0.3713	-0.000886
0.0	0.0	0.3715	-0.005519
0.0	0.0	0.3718	-0.005391
0.0	0.0	0.3720	-0.000504
0.0	0.0	0.3723	0.004623
0.0	0.0	0.3725	-0.014899
0.0	0.0	0.3728	-0.004882
0.0	0.0	0.3730	0.000005
0.0	0.0	0.3733	-0.004627
0.0	0.0	0.3735	-0.004500
0.0	0.0	0.3738	0.000387
0.0	0.0	0.3740	0.000515
0.0	0.0	0.3743	-0.004115
0.0	0.0	0.3745	-0.003980
0.0	0.0	0.3748	-0.008855
0.0	0.0	0.3750	-0.003710
0.0	0.0	0.3753	-0.003575
0.0	0.0	0.3755	-0.003440
0.0	0.0	0.3758	-0.003305
0.0	0.0	0.3760	-0.008180
0.0	0.0	0.3763	-0.003034
0.0	0.0	0.3765	-0.002899
0.0	0.0	0.3768	-0.007774
0.0	0.0	0.3770	-0.002629
0.0	0.0	0.3773	-0.002494
0.0	0.0	0.3775	-0.007369
0.0	0.0	0.3778	-0.007234
0.0	0.0	0.3780	0.002671
0.0	0.0	0.3783	-0.006964
0.0	0.0	0.3785	-0.001819
0.0	0.0	0.3788	-0.001684
0.0	0.0	0.3790	-0.001548
0.0	0.0	0.3793	-0.001413
0.0	0.0	0.3795	-0.006288
0.0	0.0	0.3798	-0.001143
0.0	0.0	0.3800	-0.010898
0.0	0.0	0.3803	-0.005883
0.0	0.0	0.3805	-0.000738
0.0	0.0	0.3808	-0.000603
0.0	0.0	0.3810	-0.005474
0.0	0.0	0.3813	-0.005332
0.0	0.0	0.3815	-0.000180
0.0	0.0	0.3818	-0.005048
0.0	0.0	0.3820	0.000105
0.0	0.0	0.3823	-0.004763
0.0	0.0	0.3825	-0.004621
0.0	0.0	0.3828	-0.004479
0.0	0.0	0.3830	0.000673
0.0	0.0	0.3833	-0.004195
0.0	0.0	0.3835	0.000957
0.0	0.0	0.3838	0.001099
0.0	0.0	0.3840	-0.003769
0.0	0.0	0.3843	-0.008507
0.0	0.0	0.3845	-0.003485
0.0	0.0	0.3848	-0.008223
0.0	0.0	0.3850	-0.003201
0.0	0.0	0.3853	-0.007939
0.0	0.0	0.3855	-0.012557
0.0	0.0	0.3858	-0.002775
0.0	0.0	0.3860	0.007137
0.0	0.0	0.3863	-0.002491
0.0	0.0	0.3865	-0.007229
0.0	0.0	0.3868	-0.011847
0.0	0.0	0.3870	0.002945
0.0	0.0	0.3873	-0.006803
0.0	0.0	0.3875	-0.006661
0.0	0.0	0.3878	-0.011274
0.0	0.0	0.3880	-0.006366
0.0	0.0	0.3883	-0.006218
0.0	0.0	0.3885	-0.001189
0.0	0.0	0.3888	-0.010681
0.0	0.0	0.3890	-0.005773
0.0	0.0	0.3893	-0.005625
0.0	0.0	0.3895	-0.010237
0.0	0.0	0.3898	-0.005329
0.0	0.0	0.3900	-0.005180
0.0	0.0	0.3903	-0.005032
0.0	0.0	0.3905	-0.009644
0.0	0.0	0.3908	-0.009496
0.0	0.0	0.3910	-0.009348
0.0	0.0	0.3913	-0.004439
0.0	0.0	0.3915	-0.014061
0.0	0.0	0.3918	-0.008903
0.0	0.0	0.3920	-0.003995
0.0	0.0	0.3923	-0.008607
0.0	0.0	0.3925	0.001182
0.0	0.0	0.3928	0.001330
0.0	0.0	0.3930	0.001478
0.0	0.0	0.3933	-0.003254
0.0	0.0	0.3935	-0.007866
0.0	0.0	0.3938	-0.007718
0.0	0.0	0.3940	-0.002809
0.0	0.0	0.3943	-0.012431
0.0	0.0	0.3945	-0.012277
0.0	0.0	0.3948	-0.012123
0.0	0.0	0.3950	-0.006960
0.0	0.0	0.3953	-0.006806
0.0	0.0	0.3955	-0.001892
0.0	0.0	0.3958	-0.001739
0.0	0.0	0.3960	-0.011355
0.0	0.0	0.3963	-0.011201
0.0	0.0	0.3965	-0.006037
0.0	0.0	0.3968	-0.005884
0.0	0.0	0.3970	-0.010740
0.0	0.0	0.3973	-0.005576
0.0	0.0	0.3975	-0.000663
0.0	0.0	0.3978	0.004371
0.0	0.0	0.3980	-0.010125
0.0	0.0	0.3983	-0.004962
0.0	0.0	0.3985	-0.009818
0.0	0.0	0.3988	-0.009664
0.0	0.0	0.3990	0.000260
0.0	0.0	0.3993	0.000413
0.0	0.0	0.3995	-0.004193
0.0	0.0	0.3998	0.000721
0.0	0.0	0.4000	-0.003886
0.0	0.0	0.4003	-0.008742
0.0	0.0	0.4005	-0.003578
0.0	0.0	0.4008	-0.008435
0.0	0.0	0.4010	-0.003269
0.0	0.0	0.4013	0.001649
0.0	0.0	0.4015	0.001808
0.0	0.0	0.4018	-0.007804
0.0	0.0	0.4020	-0.002635
0.0	0.0	0.4023	0.002284
0.0	0.0	0.4025	-0.007328
0.0	0.0	0.4028	-0.007169
0.0	0.0	0.4030	-0.007010
0.0	0.0	0.4033	-0.006852
0.0	0.0	0.4035	-0.006693
0.0	0.0	0.4038	-0.006535
0.0	0.0	0.4040	-0.011256
0.0	0.0	0.4043	-0.006217
0.0	0.0	0.4045	-0.006059
0.0	0.0	0.4048	-0.010780
0.0	0.0	0.4050	-0.000732
0.0	0.0	0.4053	-0.005583
0.0	0.0	0.4055	-0.010304
0.0	0.0	0.4058	-0.005266
0.0	0.0	0.4060	-0.009987
0.0	0.0	0.4063	-0.004949
0.0	0.0	0.4065	-0.004790
0.0	0.0	0.4068	-0.014271
0.0	0.0	0.4070	-0.009353
0.0	0.0	0.4073	-0.004314
0.0	0.0	0.4075	-0.009036
0.0	0.0	0.4078	-0.003995
0.0	0.0	0.4080	-0.003832
0.0	0.0	0.4083	-0.008549
0.0	0.0	0.4085	0.001504
0.0	0.0	0.4088	-0.012983
0.0	0.0	0.4090	-0.012820
0.0	0.0	0.4093	-0.003017
0.0	0.0	0.4095	-0.007734
0.0	0.0	0.4098	-0.002691
0.0	0.0	0.4100	-0.007408
0.0	0.0	0.4103	-0.012005
0.0	0.0	0.4105	-0.011842
0.0	0.0	0.4108	-0.002039
0.0	0.0	0.4110	-0.006756
0.0	0.0	0.4113	-0.011353
0.0	0.0	0.4115	-0.011190
0.0	0.0	0.4118	-0.011027
0.0	0.0	0.4120	-0.015744
0.0	0.0	0.4123	-0.005941
0.0	0.0	0.4125	-0.010538
0.0	0.0	0.4128	-0.005615
0.0	0.0	0.4130	0.004438
0.0	0.0	0.4133	-0.005289
0.0	0.0	0.4135	-0.005126
0.0	0.0	0.4138	-0.009723
0.0	0.0	0.4140	-0.014440
0.0	0.0	0.4143	-0.004637
0.0	0.0	0.4145	-0.009231
0.0	0.0	0.4148	-0.013944
0.0	0.0	0.4150	0.000743
0.0	0.0	0.4153	-0.003970
0.0	0.0	0.4155	-0.003803
0.0	0.0	0.4158	-0.013277
0.0	0.0	0.4160	-0.008230
0.0	0.0	0.4163	-0.012943
0.0	0.0	0.4165	0.001744
0.0	0.0	0.4168	-0.012609
0.0	0.0	0.4170	0.007088
0.0	0.0	0.4173	-0.007395
0.0	0.0	0.4175	-0.016988
0.0	0.0	0.4178	-0.007062
0.0	0.0	0.4180	-0.011775
0.0	0.0	0.4183	-0.001968
0.0	0.0	0.4185	-0.006561
0.0	0.0	0.4188	-0.011274
0.0	0.0	0.4190	-0.006227
0.0	0.0	0.4193	-0.015820
0.0	0.0	0.4195	-0.010773
0.0	0.0	0.4198	-0.005727
0.0	0.0	0.4200	-0.015320
0.0	0.0	0.4203	-0.000633
0.0	0.0	0.4205	-0.000466
0.0	0.0	0.4208	-0.009939
0.0	0.0	0.4210	0.004748
0.0	0.0	0.4213	-0.009602
0.0	0.0	0.4215	-0.004551
0.0	0.0	0.4218	-0.014141
0.0	0.0	0.4220	0.000549
0.0	0.0	0.4223	-0.008920
0.0	0.0	0.4225	-0.008750
0.0	0.0	0.4228	-0.008580
0.0	0.0	0.4230	-0.008410
0.0	0.0	0.4233	-0.003359
0.0	0.0	0.4235	-0.008069
0.0	0.0	0.4238	-0.007899
0.0	0.0	0.4240	-0.002848
0.0	0.0	0.4243	-0.007558
0.0	0.0	0.4245	0.002252
0.0	0.0	0.4248	-0.012097
0.0	0.0	0.4250	-0.011927
0.0	0.0	0.4253	-0.011757
0.0	0.0	0.4255	-0.011586
0.0	0.0	0.4258	-0.006536
0.0	0.0	0.4260	-0.006366
0.0	0.0	0.4263	-0.006195
0.0	0.0	0.4265	-0.010905
0.0	0.0	0.4268	-0.000975
0.0	0.0	0.4270	-0.010564
0.0	0.0	0.4273	-0.015164
0.0	0.0	0.4275	-0.005344
0.0	0.0	0.4278	-0.005172
0.0	0.0	0.4280	-0.009879
0.0	0.0	0.4283	-0.014476
0.0	0.0	0.4285	-0.004652
0.0	0.0	0.4288	-0.009359
0.0	0.0	0.4290	-0.009185
0.0	0.0	0.4293	-0.013782
0.0	0.0	0.4295	-0.003959
0.0	0.0	0.4298	-0.008665
0.0	0.0	0.4300	-0.008492
0.0	0.0	0.4303	-0.018208
0.0	0.0	0.4305	-0.008145
0.0	0.0	0.4308	-0.007972
0.0	0.0	0.4310	-0.007798
0.0	0.0	0.4313	-0.007625
0.0	0.0	0.4315	-0.007451
0.0	0.0	0.4318	-0.007278
0.0	0.0	0.4320	-0.011875
0.0	0.0	0.4323	-0.011701
0.0	0.0	0.4325	-0.006758
0.0	0.0	0.4328	-0.006584
0.0	0.0	0.4330	-0.006411
0.0	0.0	0.4333	-0.016128
0.0	0.0	0.4335	-0.015954
0.0	0.0	0.4338	-0.005891
0.0	0.0	0.4340	-0.010487
0.0	0.0	0.4343	-0.005544
0.0	0.0	0.4345	-0.010139
0.0	0.0	0.4348	-0.019843
0.0	0.0	0.4350	-0.005017
0.0	0.0	0.4353	-0.004841
0.0	0.0	0.4355	-0.014555
0.0	0.0	0.4358	-0.014379
0.0	0.0	0.4360	-0.004313
0.0	0.0	0.4363	-0.014027
0.0	0.0	0.4365	-0.013850
0.0	0.0	0.4368	-0.003784
0.0	0.0	0.4370	-0.013498
0.0	0.0	0.4373	-0.008202
0.0	0.0	0.4375	-0.008026
0.0	0.0	0.4378	-0.012970
0.0	0.0	0.4380	-0.002904
0.0	0.0	0.4383	-0.002728
0.0	0.0	0.4385	-0.012441
0.0	0.0	0.4388	-0.012265
0.0	0.0	0.4390	-0.012089
0.0	0.0	0.4393	-0.006793
0.0	0.0	0.4395	-0.006617
0.0	0.0	0.4398	-0.001671
0.0	0.0	0.4400	-0.011385
0.0	0.0	0.4403	-0.011209
0.0	0.0	0.4405	-0.005913
0.0	0.0	0.4408	-0.000966
0.0	0.0	0.4410	-0.005560
0.0	0.0	0.4413	-0.005382
0.0	0.0	0.4415	-0.010324
0.0	0.0	0.4418	-0.014905
0.0	0.0	0.4420	-0.004847
0.0	0.0	0.4423	-0.009788
0.0	0.0	0.4425	-0.009610
0.0	0.0	0.4428	-0.014191
0.0	0.0	0.4430	-0.004133
0.0	0.0	0.4433	-0.003954
0.0	0.0	0.4435	-0.003776
0.0	0.0	0.4438	-0.003597
0.0	0.0	0.4440	-0.008539
0.0	0.0	0.4443	-0.008360
0.0	0.0	0.4445	-0.012942
0.0	0.0	0.4448	-0.008003
0.0	0.0	0.4450	-0.012585
0.0	0.0	0.4453	-0.012406
0.0	0.0	0.4455	-0.012228
0.0	0.0	0.4458	-0.007289
0.0	0.0	0.4460	-0.011871
0.0	0.0	0.4463	-0.001812
0.0	0.0	0.4465	-0.006754
0.0	0.0	0.4468	-0.016225
0.0	0.0	0.4470	-0.011156
0.0	0.0	0.4473	-0.001098
0.0	0.0	0.4475	-0.010799
0.0	0.0	0.4478	-0.010621
0.0	0.0	0.4480	-0.005680
0.0	0.0	0.4483	-0.020030
0.0	0.0	0.4485	-0.000199
0.0	0.0	0.4488	-0.000018
0.0	0.0	0.4490	-0.004958
0.0	0.0	0.4493	-0.009537
0.0	0.0	0.4495	-0.004596
0.0	0.0	0.4498	-0.014066
0.0	0.0	0.4500	-0.008995
0.0	0.0	0.4503	-0.008815
0.0	0.0	0.4505	-0.008634
0.0	0.0	0.4508	0.001427
0.0	0.0	0.4510	-0.003513
0.0	0.0	0.4513	-0.012982
0.0	0.0	0.4515	-0.007911
0.0	0.0	0.4518	-0.002971
0.0	0.0	0.4520	-0.002790
0.0	0.0	0.4523	-0.012259
0.0	0.0	0.4525	-0.007189
0.0	0.0	0.4528	-0.002248
0.0	0.0	0.4530	-0.006827
0.0	0.0	0.4533	-0.011537
0.0	0.0	0.4535	-0.006466
0.0	0.0	0.4538	-0.001526
0.0	0.0	0.4540	-0.010995
0.0	0.0	0.4543	-0.010814
0.0	0.0	0.4545	-0.005743
0.0	0.0	0.4548	-0.010451
0.0	0.0	0.4550	-0.010268
0.0	0.0	0.4553	-0.010086
0.0	0.0	0.4555	-0.009903
0.0	0.0	0.4558	-0.014601
0.0	0.0	0.4560	-0.009538
0.0	0.0	0.4563	-0.014236
0.0	0.0	0.4565	-0.009173
0.0	0.0	0.4568	-0.013871
0.0	0.0	0.4570	-0.003918
0.0	0.0	0.4573	-0.003736
0.0	0.0	0.4575	-0.013323
0.0	0.0	0.4578	-0.008261
0.0	0.0	0.4580	-0.008078
0.0	0.0	0.4583	-0.003005
0.0	0.0	0.4585	-0.012593
0.0	0.0	0.4588	-0.007530
0.0	0.0	0.4590	-0.002458
0.0	0.0	0.4593	-0.007165
0.0	0.0	0.4595	-0.011863
0.0	0.0	0.4598	-0.011680
0.0	0.0	0.4600	-0.006618
0.0	0.0	0.4603	-0.016195
0.0	0.0	0.4605	-0.006253
0.0	0.0	0.4608	-0.006070
0.0	0.0	0.4610	-0.010768
0.0	0.0	0.4613	-0.000815
0.0	0.0	0.4615	-0.005520
0.0	0.0	0.4618	-0.000446
0.0	0.0	0.4620	-0.005152
0.0	0.0	0.4623	-0.009848
0.0	0.0	0.4625	0.000106
0.0	0.0	0.4628	-0.009480
0.0	0.0	0.4630	-0.004415
0.0	0.0	0.4633	-0.004231
0.0	0.0	0.4635	-0.008927
0.0	0.0	0.4638	-0.008743
0.0	0.0	0.4640	-0.003679
0.0	0.0	0.4643	-0.018015
0.0	0.0	0.4645	-0.008191
0.0	0.0	0.4648	-0.017646
0.0	0.0	0.4650	-0.007822
0.0	0.0	0.4653	-0.002758
0.0	0.0	0.4655	-0.012334
0.0	0.0	0.4658	-0.002390
0.0	0.0	0.4660	-0.007086
0.0	0.0	0.4663	-0.006901
0.0	0.0	0.4665	-0.006717
0.0	0.0	0.4668	-0.001653
0.0	0.0	0.4670	-0.011229
0.0	0.0	0.4673	-0.015805
0.0	0.0	0.4675	-0.010861
0.0	0.0	0.4678	-0.015437
0.0	0.0	0.4680	-0.005611
0.0	0.0	0.4683	-0.015066
0.0	0.0	0.4685	-0.014880
0.0	0.0	0.4688	-0.000175
0.0	0.0	0.4690	-0.014509
0.0	0.0	0.4693	-0.004683
0.0	0.0	0.4695	-0.014138
0.0	0.0	0.4698	-0.013952
0.0	0.0	0.4700	-0.004127
0.0	0.0	0.4703	0.000939
0.0	0.0	0.4705	-0.003755
0.0	0.0	0.4708	-0.008450
0.0	0.0	0.4710	-0.008264
0.0	0.0	0.4713	0.001681
0.0	0.0	0.4715	-0.003013
0.0	0.0	0.4718	-0.002827
0.0	0.0	0.4720	-0.007522
0.0	0.0	0.4723	-0.002456
0.0	0.0	0.4725	-0.002271
0.0	0.0	0.4728	-0.011725
0.0	0.0	0.4730	-0.001899
0.0	0.0	0.4733	-0.011354
0.0	0.0	0.4735	-0.011168
0.0	0.0	0.4738	-0.001343
0.0	0.0	0.4740	0.003723
0.0	0.0	0.4743	0.003908
0.0	0.0	0.4745	-0.010426
0.0	0.0	0.4748	-0.010239
0.0	0.0	0.4750	-0.000412
0.0	0.0	0.4753	-0.005105
0.0	0.0	0.4755	-0.009679
0.0	0.0	0.4758	0.000148
0.0	0.0	0.4760	-0.009305
0.0	0.0	0.4763	0.000522
0.0	0.0	0.4765	0.000709
0.0	0.0	0.4768	-0.008744
0.0	0.0	0.4770	-0.013688
0.0	0.0	0.4773	-0.008371
0.0	0.0	0.4775	-0.008184
0.0	0.0	0.4778	0.006523
0.0	0.0	0.4780	0.006710
0.0	0.0	0.4783	-0.007623
0.0	0.0	0.4785	-0.007436
0.0	0.0	0.4788	-0.007250
0.0	0.0	0.4790	-0.007063
0.0	0.0	0.4793	-0.006876
0.0	0.0	0.4795	0.002951
0.0	0.0	0.4798	-0.006502
0.0	0.0	0.4800	-0.006315
0.0	0.0	0.4803	-0.006128
0.0	0.0	0.4805	-0.005942
0.0	0.0	0.4808	-0.000995
0.0	0.0	0.4810	-0.005568
0.0	0.0	0.4813	0.004259
0.0	0.0	0.4815	-0.005193
0.0	0.0	0.4818	-0.005005
0.0	0.0	0.4820	0.004823
0.0	0.0	0.4823	-0.004629
0.0	0.0	0.4825	-0.009571
0.0	0.0	0.4828	-0.004253
0.0	0.0	0.4830	-0.004065
0.0	0.0	0.4833	-0.003877
0.0	0.0	0.4835	-0.003689
0.0	0.0	0.4838	-0.003501
0.0	0.0	0.4840	-0.008444
0.0	0.0	0.4843	-0.008256
0.0	0.0	0.4845	-0.012828
0.0	0.0	0.4848	-0.002750
0.0	0.0	0.4850	-0.002562
0.0	0.0	0.4853	-0.007504
0.0	0.0	0.4855	-0.007316
0.0	0.0	0.4858	-0.007128
0.0	0.0	0.4860	-0.006940
0.0	0.0	0.4863	-0.001622
0.0	0.0	0.4865	-0.001434
0.0	0.0	0.4868	-0.001246
0.0	0.0	0.4870	-0.001058
0.0	0.0	0.4873	-0.000870
0.0	0.0	0.4875	-0.005812
0.0	0.0	0.4878	-0.005624
0.0	0.0	0.4880	-0.000306
0.0	0.0	0.4883	-0.000117
0.0	0.0	0.4885	-0.005058
0.0	0.0	0.4888	0.000261
0.0	0.0	0.4890	0.000450
0.0	0.0	0.4893	-0.004492
0.0	0.0	0.4895	-0.009063
0.0	0.0	0.4898	0.001016
0.0	0.0	0.4900	-0.003925
0.0	0.0	0.4903	-0.008496
0.0	0.0	0.4905	0.001583
0.0	0.0	0.4908	0.001772
0.0	0.0	0.4910	-0.003169
0.0	0.0	0.4913	-0.002981
0.0	0.0	0.4915	-0.002792
0.0	0.0	0.4918	-0.012363
0.0	0.0	0.4920	-0.012174
0.0	0.0	0.4923	-0.011985
0.0	0.0	0.4925	-0.006796
0.0	0.0	0.4928	-0.001847
0.0	0.0	0.4930	-0.006418
0.0	0.0	0.4933	-0.011229
0.0	0.0	0.4935	-0.006041
0.0	0.0	0.4938	-0.001092
0.0	0.0	0.4940	-0.000903
0.0	0.0	0.4943	-0.000714
0.0	0.0	0.4945	-0.005285
0.0	0.0	0.4948	-0.005096
0.0	0.0	0.4950	-0.000146
0.0	0.0	0.4953	-0.004716
0.0	0.0	0.4955	0.000234
0.0	0.0	0.4958	-0.004337
0.0	0.0	0.4960	0.000613
0.0	0.0	0.4963	-0.008957
0.0	0.0	0.4965	-0.003768
0.0	0.0	0.4968	0.001182
0.0	0.0	0.4970	-0.008388
0.0	0.0	0.4973	-0.008199
0.0	0.0	0.4975	-0.012779
0.0	0.0	0.4978	-0.002819
0.0	0.0	0.4980	-0.007630
0.0	0.0	0.4983	-0.007440
0.0	0.0	0.4985	-0.002250
0.0	0.0	0.4988	-0.007060
0.0	0.0	0.4990	-0.006871
0.0	0.0	0.4993	-0.001681
0.0	0.0	0.4995	-0.001491
0.0	0.0	0.4998	-0.001302
0.0	0.0	0.5000	-0.001112
0.0	0.0	0.5003	-0.005922
0.0	0.0	0.5005	-0.005733
0.0	0.0	0.5008	-0.005543
0.0	0.0	0.5010	-0.005353
0.0	0.0	0.5013	-0.000163
0.0	0.0	0.5015	-0.004973
0.0	0.0	0.5018	-0.004783
0.0	0.0	0.5020	-0.004592
0.0	0.0	0.5023	-0.004402
0.0	0.0	0.5025	-0.004212
0.0	0.0	0.5028	-0.004021
0.0	0.0	0.5030	-0.003831
0.0	0.0	0.5033	-0.008410
0.0	0.0	0.5035	0.006310
0.0	0.0	0.5038	-0.008030
0.0	0.0	0.5040	0.006691
0.0	0.0	0.5043	0.002121
0.0	0.0	0.5045	-0.002688
0.0	0.0	0.5048	-0.002498
0.0	0.0	0.5050	-0.002308
0.0	0.0	0.5053	-0.006887
0.0	0.0	0.5055	0.003073
0.0	0.0	0.5058	-0.001736
0.0	0.0	0.5060	-0.006316
0.0	0.0	0.5063	-0.001356
0.0	0.0	0.5065	-0.010815
0.0	0.0	0.5068	-0.005745
0.0	0.0	0.5070	-0.000785
0.0	0.0	0.5073	-0.010244
0.0	0.0	0.5075	-0.000404
0.0	0.0	0.5078	-0.009863
0.0	0.0	0.5080	-0.004793
0.0	0.0	0.5083	0.000168
0.0	0.0	0.5085	-0.004411
0.0	0.0	0.5088	0.000550
0.0	0.0	0.5090	-0.004029
0.0	0.0	0.5093	-0.003838
0.0	0.0	0.5095	0.001123
0.0	0.0	0.5098	-0.003456
0.0	0.0	0.5100	-0.008145
0.0	0.0	0.5103	-0.007954
0.0	0.0	0.5105	-0.012643
0.0	0.0	0.5108	-0.002692
0.0	0.0	0.5110	0.002269
0.0	0.0	0.5113	-0.007190
0.0	0.0	0.5115	-0.006999
0.0	0.0	0.5118	-0.006808
0.0	0.0	0.5120	-0.006617
0.0	0.0	0.5123	-0.001546
0.0	0.0	0.5125	-0.006235
0.0	0.0	0.5128	-0.001164
0.0	0.0	0.5130	-0.000973
0.0	0.0	0.5133	-0.005662
0.0	0.0	0.5135	-0.005471
0.0	0.0	0.5138	-0.000400
0.0	0.0	0.5140	-0.000209
0.0	0.0	0.5143	-0.000018
0.0	0.0	0.5145	0.000173
0.0	0.0	0.5148	-0.009396
0.0	0.0	0.5150	0.005325
0.0	0.0	0.5153	-0.004133
0.0	0.0	0.5155	-0.003942
0.0	0.0	0.5158	-0.008630
0.0	0.0	0.5160	-0.003559
0.0	0.0	0.5163	-0.013257
0.0	0.0	0.5165	-0.013066
0.0	0.0	0.5168	-0.007865
0.0	0.0	0.5170	0.002087
0.0	0.0	0.5173	-0.002602
0.0	0.0	0.5175	-0.007290
0.0	0.0	0.5178	0.002661
0.0	0.0	0.5180	-0.002027
0.0	0.0	0.5183	-0.006716
0.0	0.0	0.5185	-0.001644
0.0	0.0	0.5188	-0.006333
0.0	0.0	0.5190	-0.006141
0.0	0.0	0.5193	-0.001070
0.0	0.0	0.5195	0.004002
0.0	0.0	0.5198	-0.005567
0.0	0.0	0.5200	-0.000495
0.0	0.0	0.5203	-0.005184
0.0	0.0	0.5205	-0.000113
0.0	0.0	0.5208	0.000079
0.0	0.0	0.5210	-0.004610
0.0	0.0	0.5213	0.000462
0.0	0.0	0.5215	0.000654
0.0	0.0	0.5218	-0.009045
0.0	0.0	0.5220	-0.003843
0.0	0.0	0.5223	0.001229
0.0	0.0	0.5225	-0.008469
0.0	0.0	0.5228	-0.008277
0.0	0.0	0.5230	-0.008085
0.0	0.0	0.5233	-0.007893
0.0	0.0	0.5235	-0.002691
0.0	0.0	0.5238	-0.002500
0.0	0.0	0.5240	-0.007318
0.0	0.0	0.5243	-0.011886
0.0	0.0	0.5245	-0.001924
0.0	0.0	0.5248	-0.001732
0.0	0.0	0.5250	-0.001540
0.0	0.0	0.5253	-0.006358
0.0	0.0	0.5255	-0.001156
0.0	0.0	0.5258	-0.000965
0.0	0.0	0.5260	-0.000773
0.0	0.0	0.5263	-0.000581
0.0	0.0	0.5265	-0.005399
0.0	0.0	0.5268	-0.005207
0.0	0.0	0.5270	-0.005015
0.0	0.0	0.5273	-0.009583
0.0	0.0	0.5275	-0.004631
0.0	0.0	0.5278	-0.009200
0.0	0.0	0.5280	0.005642
0.0	0.0	0.5283	-0.004056
0.0	0.0	0.5285	-0.003863
0.0	0.0	0.5288	-0.013431
0.0	0.0	0.5290	-0.003479
0.0	0.0	0.5293	-0.013047
0.0	0.0	0.5295	-0.007855
0.0	0.0	0.5298	-0.002902
0.0	0.0	0.5300	-0.002710
0.0	0.0	0.5303	-0.007278
0.0	0.0	0.5305	-0.002326
0.0	0.0	0.5308	-0.006894
0.0	0.0	0.5310	-0.006701
0.0	0.0	0.5313	0.003261
0.0	0.0	0.5315	-0.001557
0.0	0.0	0.5318	-0.011125
0.0	0.0	0.5320	-0.005933
0.0	0.0	0.5323	-0.005740
0.0	0.0	0.5325	-0.000788
0.0	0.0	0.5328	-0.000596
0.0	0.0	0.5330	-0.005164
0.0	0.0	0.5333	-0.000212
0.0	0.0	0.5335	-0.004779
0.0	0.0	0.5338	-0.004587
0.0	0.0	0.5340	0.000365
0.0	0.0	0.5343	-0.004203
0.0	0.0	0.5345	-0.004011
0.0	0.0	0.5348	-0.003818
0.0	0.0	0.5350	-0.008626
0.0	0.0	0.5353	-0.003433
0.0	0.0	0.5355	-0.003241
0.0	0.0	0.5358	-0.003048
0.0	0.0	0.5360	-0.002856
0.0	0.0	0.5363	0.002096
0.0	0.0	0.5365	-0.002471
0.0	0.0	0.5368	0.002481
0.0	0.0	0.5370	-0.007086
0.0	0.0	0.5373	-0.006894
0.0	0.0	0.5375	-0.006701
0.0	0.0	0.5378	-0.006509
0.0	0.0	0.5380	-0.006316
0.0	0.0	0.5383	-0.001124
0.0	0.0	0.5385	-0.000931
0.0	0.0	0.5388	-0.000739
0.0	0.0	0.5390	0.004214
0.0	0.0	0.5393	-0.000354
0.0	0.0	0.5395	-0.000162
0.0	0.0	0.5398	0.000031
0.0	0.0	0.5400	-0.004777
0.0	0.0	0.5403	-0.004584
0.0	0.0	0.5405	-0.004392
0.0	0.0	0.5408	0.000801
0.0	0.0	0.5410	0.000993
0.0	0.0	0.5413	-0.003814
0.0	0.0	0.5415	-0.003622
0.0	0.0	0.5418	-0.003429
0.0	0.0	0.5420	-0.003237
0.0	0.0	0.5423	-0.003044
0.0	0.0	0.5425	-0.002851
0.0	0.0	0.5428	0.002341
0.0	0.0	0.5430	0.007294
0.0	0.0	0.5433	0.002727
0.0	0.0	0.5435	0.002919
0.0	0.0	0.5438	0.003112
0.0	0.0	0.5440	0.003305
0.0	0.0	0.5443	0.003497
0.0	0.0	0.5445	0.003690
0.0	0.0	0.5448	-0.001117
0.0	0.0	0.5450	-0.000925
0.0	0.0	0.5453	-0.000732
0.0	0.0	0.5455	-0.000539
0.0	0.0	0.5458	-0.005107
0.0	0.0	0.5460	-0.004914
0.0	0.0	0.5463	0.005039
0.0	0.0	0.5465	0.000231
0.0	0.0	0.5468	0.005424
0.0	0.0	0.5470	0.005617
0.0	0.0	0.5473	0.005809
0.0	0.0	0.5475	0.001002
0.0	0.0	0.5478	0.001195
0.0	0.0	0.5480	-0.003373
0.0	0.0	0.5483	-0.003180
0.0	0.0	0.5485	-0.002987
0.0	0.0	0.5488	0.001966
0.0	0.0	0.5490	-0.007612
0.0	0.0	0.5493	-0.002409
0.0	0.0	0.5495	-0.002216
0.0	0.0	0.5498	-0.002023
0.0	0.0	0.5500	0.002930
0.0	0.0	0.5503	-0.001638
0.0	0.0	0.5505	-0.001445
0.0	0.0	0.5508	-0.001252
0.0	0.0	0.5510	-0.001059
0.0	0.0	0.5513	-0.000866
0.0	0.0	0.5515	-0.005684
0.0	0.0	0.5518	-0.000481
0.0	0.0	0.5520	-0.000288
0.0	0.0	0.5523	-0.000095
0.0	0.0	0.5525	0.004858
0.0	0.0	0.5528	0.000290
0.0	0.0	0.5530	0.005243
0.0	0.0	0.5533	-0.004334
0.0	0.0	0.5535	-0.008901
0.0	0.0	0.5538	0.005822
0.0	0.0	0.5540	0.001254
0.0	0.0	0.5543	0.001447
0.0	0.0	0.5545	-0.003370
0.0	0.0	0.5548	0.001833
0.0	0.0	0.5550	-0.002984
0.0	0.0	0.5553	-0.007552
0.0	0.0	0.5555	0.002411
0.0	0.0	0.5558	0.007364
0.0	0.0	0.5560	-0.002213
0.0	0.0	0.5563	-0.011660
0.0	0.0	0.5565	-0.006587
0.0	0.0	0.5568	-0.001634
0.0	0.0	0.5570	-0.006201
0.0	0.0	0.5573	0.003762
0.0	0.0	0.5575	-0.001056
0.0	0.0	0.5578	-0.005623
0.0	0.0	0.5580	-0.000670
0.0	0.0	0.5583	-0.005237
0.0	0.0	0.5585	-0.000284
0.0	0.0	0.5588	-0.000091
0.0	0.0	0.5590	0.000102
0.0	0.0	0.5593	-0.004465
0.0	0.0	0.5595	0.000488
0.0	0.0	0.5598	-0.004080
0.0	0.0	0.5600	0.000873
0.0	0.0	0.5603	-0.003694
0.0	0.0	0.5605	0.001259
0.0	0.0	0.5608	0.001452
0.0	0.0	0.5610	0.001645
0.0	0.0	0.5613	-0.002922
0.0	0.0	0.5615	0.007041
0.0	0.0	0.5618	0.007234
0.0	0.0	0.5620	0.002417
0.0	0.0	0.5623	-0.007031
0.0	0.0	0.5625	-0.001958
0.0	0.0	0.5628	0.002995
0.0	0.0	0.5630	-0.006452
0.0	0.0	0.5633	0.003381
0.0	0.0	0.5635	-0.001186
0.0	0.0	0.5638	0.003767
0.0	0.0	0.5640	-0.000800
0.0	0.0	0.5643	-0.000607
0.0	0.0	0.5645	-0.000414
0.0	0.0	0.5648	-0.000221
0.0	0.0	0.5650	-0.000028
0.0	0.0	0.5653	0.000165
0.0	0.0	0.5655	0.005118
0.0	0.0	0.5658	0.000551
0.0	0.0	0.5660	0.005504
0.0	0.0	0.5663	0.005696
0.0	0.0	0.5665	-0.003751
0.0	0.0	0.5668	0.001322
0.0	0.0	0.5670	0.006275
0.0	0.0	0.5673	0.001708
0.0	0.0	0.5675	-0.002979
0.0	0.0	0.5678	0.002094
0.0	0.0	0.5680	0.007047
0.0	0.0	0.5683	0.007240
0.0	0.0	0.5685	0.007433
0.0	0.0	0.5688	-0.002014
0.0	0.0	0.5690	-0.001821
0.0	0.0	0.5693	0.008012
0.0	0.0	0.5695	-0.001435
0.0	0.0	0.5698	-0.001242
0.0	0.0	0.5700	0.003831
0.0	0.0	0.5703	0.008783
0.0	0.0	0.5705	-0.000664
0.0	0.0	0.5708	0.009169
0.0	0.0	0.5710	-0.000278
0.0	0.0	0.5713	-0.000085
0.0	0.0	0.5715	0.009748
0.0	0.0	0.5718	-0.004709
0.0	0.0	0.5720	0.010134
0.0	0.0	0.5723	0.000687
0.0	0.0	0.5725	0.005760
0.0	0.0	0.5728	0.001073
0.0	0.0	0.5730	0.006146
0.0	0.0	0.5733	0.006339
0.0	0.0	0.5735	0.006532
0.0	0.0	0.5738	0.006725
0.0	0.0	0.5740	0.006918
0.0	0.0	0.5743	0.011871
0.0	0.0	0.5745	-0.007467
0.0	0.0	0.5748	0.002616
0.0	0.0	0.5750	0.002809
0.0	0.0	0.5753	-0.002008
0.0	0.0	0.5755	0.008075
0.0	0.0	0.5758	0.008268
0.0	0.0	0.5760	0.003581
0.0	0.0	0.5763	0.003774
0.0	0.0	0.5765	0.003967
0.0	0.0	0.5768	0.004160
0.0	0.0	0.5770	-0.000657
0.0	0.0	0.5773	0.004546
0.0	0.0	0.5775	0.004738
0.0	0.0	0.5778	-0.004959
0.0	0.0	0.5780	0.010004
0.0	0.0	0.5783	0.005317
0.0	0.0	0.5785	0.000500
0.0	0.0	0.5788	0.000693
0.0	0.0	0.5790	0.005896
0.0	0.0	0.5793	0.001079
0.0	0.0	0.5795	0.006282
0.0	0.0	0.5798	-0.003415
0.0	0.0	0.5800	-0.003222
0.0	0.0	0.5803	-0.003030
0.0	0.0	0.5805	0.002043
0.0	0.0	0.5808	0.007246
0.0	0.0	0.5810	-0.002451
0.0	0.0	0.5813	0.002622
0.0	0.0	0.5815	0.002815
0.0	0.0	0.5818	0.008018
0.0	0.0	0.5820	0.013091
0.0	0.0	0.5823	0.008404
0.0	0.0	0.5825	0.008596
0.0	0.0	0.5828	0.003779
0.0	0.0	0.5830	0.008982
0.0	0.0	0.5833	0.004165
0.0	0.0	0.5835	0.009368
0.0	0.0	0.5838	0.009561
0.0	0.0	0.5840	0.004744
0.0	0.0	0.5843	0.004936
0.0	0.0	0.5845	0.010139
0.0	0.0	0.5848	0.000442
0.0	0.0	0.5850	0.005515
0.0	0.0	0.5853	0.010718
0.0	0.0	0.5855	0.005901
0.0	0.0	0.5858	0.006094
0.0	0.0	0.5860	0.001406
0.0	0.0	0.5863	0.001599
0.0	0.0	0.5865	0.006672
0.0	0.0	0.5868	0.011875
0.0	0.0	0.5870	0.007058
0.0	0.0	0.5873	0.007251
0.0	0.0	0.5875	0.007443
0.0	0.0	0.5878	0.007636
0.0	0.0	0.5880	0.012839
0.0	0.0	0.5883	0.008022
0.0	0.0	0.5885	0.008215
0.0	0.0	0.5888	0.013418
0.0	0.0	0.5890	0.013610
0.0	0.0	0.5893	0.008793
0.0	0.0	0.5895	0.004106
0.0	0.0	0.5898	0.004299
0.0	0.0	0.5900	0.004491
0.0	0.0	0.5903	-0.000076
0.0	0.0	0.5905	0.009757
0.0	0.0	0.5908	0.009950
0.0	0.0	0.5910	0.010142
0.0	0.0	0.5913	0.015345
0.0	0.0	0.5915	0.005648
0.0	0.0	0.5918	0.010721
0.0	0.0	0.5920	0.001273
0.0	0.0	0.5923	0.006226
0.0	0.0	0.5925	0.006419
0.0	0.0	0.5928	0.011492
0.0	0.0	0.5930	0.011684
0.0	0.0	0.5933	0.016887
0.0	0.0	0.5935	0.007190
0.0	0.0	0.5938	0.012263
0.0	0.0	0.5940	0.007575
0.0	0.0	0.5943	0.003008
0.0	0.0	0.5945	0.017851
0.0	0.0	0.5948	0.003394
0.0	0.0	0.5950	0.003586
0.0	0.0	0.5953	0.018429
0.0	0.0	0.5955	0.003972
0.0	0.0	0.5958	-0.000836
0.0	0.0	0.5960	0.009117
0.0	0.0	0.5963	0.009310
0.0	0.0	0.5965	0.009502
0.0	0.0	0.5968	-0.000065
0.0	0.0	0.5970	0.005128
0.0	0.0	0.5973	0.014960
0.0	0.0	0.5975	0.010273
0.0	0.0	0.5978	0.005706
0.0	0.0	0.5980	0.010658
0.0	0.0	0.5983	0.006091
0.0	0.0	0.5985	0.015923
0.0	0.0	0.5988	0.006476
0.0	0.0	0.5990	0.006669
0.0	0.0	0.5993	0.006861
0.0	0.0	0.5995	0.016694
0.0	0.0	0.5998	0.012007
0.0	0.0	0.6000	0.007439
0.0	0.0	0.6003	0.017272
0.0	0.0	0.6005	0.007825
0.0	0.0	0.6008	0.008017
0.0	0.0	0.6010	0.008210
0.0	0.0	0.6013	0.013163
0.0	0.0	0.6015	0.008595
0.0	0.0	0.6018	0.018428
0.0	0.0	0.6020	0.008980
0.0	0.0	0.6023	0.009173
0.0	0.0	0.6025	0.014125
0.0	0.0	0.6028	-0.000202
0.0	0.0	0.6030	0.004750
0.0	0.0	0.6033	0.009943
0.0	0.0	0.6035	0.014895
0.0	0.0	0.6038	0.005328
0.0	0.0	0.6040	0.010520
0.0	0.0	0.6043	0.010713
0.0	0.0	0.6045	0.005905
0.0	0.0	0.6048	0.006098
0.0	0.0	0.6050	0.001530
0.0	0.0	0.6053	0.006483
0.0	0.0	0.6055	0.011675
0.0	0.0	0.6058	0.006868
0.0	0.0	0.6060	0.007060
0.0	0.0	0.6063	0.007253
0.0	0.0	0.6065	0.007445
0.0	0.0	0.6068	0.007638
0.0	0.0	0.6070	0.007830
0.0	0.0	0.6073	0.003263
0.0	0.0	0.6075	0.013215
0.0	0.0	0.6078	0.008408
0.0	0.0	0.6080	0.008600
0.0	0.0	0.6083	0.004033
0.0	0.0	0.6085	0.013985
0.0	0.0	0.6088	0.014178
0.0	0.0	0.6090	0.004610
0.0	0.0	0.6093	0.004802
0.0	0.0	0.6095	0.009755
0.0	0.0	0.6098	0.009947
0.0	0.0	0.6100	0.010139
0.0	0.0	0.6103	0.005572
0.0	0.0	0.6105	0.015524
0.0	0.0	0.6108	0.010716
0.0	0.0	0.6110	0.006149
0.0	0.0	0.6113	0.006341
0.0	0.0	0.6115	0.011293
0.0	0.0	0.6118	0.011486
0.0	0.0	0.6120	0.006918
0.0	0.0	0.6123	0.007110
0.0	0.0	0.6125	0.012063
0.0	0.0	0.6128	-0.002395
0.0	0.0	0.6130	0.012447
0.0	0.0	0.6133	0.007880
0.0	0.0	0.6135	0.003182
0.0	0.0	0.6138	-0.001626
0.0	0.0	0.6140	0.003567
0.0	0.0	0.6143	0.003759
0.0	0.0	0.6145	0.003951
0.0	0.0	0.6148	0.004144
0.0	0.0	0.6150	0.004336
0.0	0.0	0.6153	-0.000472
0.0	0.0	0.6155	0.009610
0.0	0.0	0.6158	0.014563
0.0	0.0	0.6160	0.009995
0.0	0.0	0.6163	0.010187
0.0	0.0	0.6165	0.010379
0.0	0.0	0.6168	0.010571
0.0	0.0	0.6170	0.010763
0.0	0.0	0.6173	0.006066
0.0	0.0	0.6175	0.006258
0.0	0.0	0.6178	0.001450
0.0	0.0	0.6180	0.001642
0.0	0.0	0.6183	0.006834
0.0	0.0	0.6185	0.011916
0.0	0.0	0.6188	0.007219
0.0	0.0	0.6190	0.002411
0.0	0.0	0.6193	0.002603
0.0	0.0	0.6195	0.002795
0.0	0.0	0.6198	0.007987
0.0	0.0	0.6200	0.008179
0.0	0.0	0.6203	0.008372
0.0	0.0	0.6205	0.013454
0.0	0.0	0.6208	0.008756
0.0	0.0	0.6210	0.003948
0.0	0.0	0.6213	0.004140
0.0	0.0	0.6215	0.004332
0.0	0.0	0.6218	0.009524
0.0	0.0	0.6220	0.004716
0.0	0.0	0.6223	0.009908
0.0	0.0	0.6225	0.010100
0.0	0.0	0.6228	0.000402
0.0	0.0	0.6230	0.000594
0.0	0.0	0.6233	0.005676
0.0	0.0	0.6235	0.010868
0.0	0.0	0.6238	0.006060
0.0	0.0	0.6240	0.006252
0.0	0.0	0.6243	0.006444
0.0	0.0	0.6245	0.006636
0.0	0.0	0.6248	0.001938
0.0	0.0	0.6250	0.002130
0.0	0.0	0.6253	0.007212
0.0	0.0	0.6255	0.007404
0.0	0.0	0.6258	0.007596
0.0	0.0	0.6260	0.007788
0.0	0.0	0.6263	0.007980
0.0	0.0	0.6265	0.013172
0.0	0.0	0.6268	0.003474
0.0	0.0	0.6270	0.003666
0.0	0.0	0.6273	0.003858
0.0	0.0	0.6275	-0.005710
0.0	0.0	0.6278	-0.000518
0.0	0.0	0.6280	0.009324
0.0	0.0	0.6283	0.014516
0.0	0.0	0.6285	0.009708
0.0	0.0	0.6288	0.009899
0.0	0.0	0.6290	0.005201
0.0	0.0	0.6293	0.005393
0.0	0.0	0.6295	0.005585
0.0	0.0	0.6298	0.005776
0.0	0.0	0.6300	0.001208
0.0	0.0	0.6303	0.006160
0.0	0.0	0.6305	0.001592
0.0	0.0	0.6308	0.006543
0.0	0.0	0.6310	0.006735
0.0	0.0	0.6313	0.011817
0.0	0.0	0.6315	0.012009
0.0	0.0	0.6318	0.002550
0.0	0.0	0.6320	0.012392
0.0	0.0	0.6323	0.012584
0.0	0.0	0.6325	0.007886
0.0	0.0	0.6328	0.003317
0.0	0.0	0.6330	0.013159
0.0	0.0	0.6333	0.008461
0.0	0.0	0.6335	0.008653
0.0	0.0	0.6338	-0.000916
0.0	0.0	0.6340	-0.000724
0.0	0.0	0.6343	0.004468
0.0	0.0	0.6345	0.004660
0.0	0.0	0.6348	-0.000149
0.0	0.0	0.6350	0.005043
0.0	0.0	0.6353	0.009995
0.0	0.0	0.6355	0.000426
0.0	0.0	0.6358	0.010378
0.0	0.0	0.6360	0.000809
0.0	0.0	0.6363	0.006001
0.0	0.0	0.6365	0.010952
0.0	0.0	0.6368	0.001384
0.0	0.0	0.6370	0.001576
0.0	0.0	0.6373	0.001767
0.0	0.0	0.6375	0.006959
0.0	0.0	0.6378	0.011910
0.0	0.0	0.6380	0.007342
0.0	0.0	0.6383	0.002533
0.0	0.0	0.6385	0.002725
0.0	0.0	0.6388	0.007916
0.0	0.0	0.6390	0.008108
0.0	0.0	0.6393	0.003299
0.0	0.0	0.6395	-0.001269
0.0	0.0	0.6398	0.013442
0.0	0.0	0.6400	-0.000886
0.0	0.0	0.6403	0.009065
0.0	0.0	0.6405	0.009257
0.0	0.0	0.6408	0.009449
0.0	0.0	0.6410	0.004640
0.0	0.0	0.6413	0.000072
0.0	0.0	0.6415	0.010023
0.0	0.0	0.6418	0.010215
0.0	0.0	0.6420	0.000646
0.0	0.0	0.6423	0.010597
0.0	0.0	0.6425	0.005789
0.0	0.0	0.6428	0.005980
0.0	0.0	0.6430	0.001411
0.0	0.0	0.6433	0.006362
0.0	0.0	0.6435	0.001794
0.0	0.0	0.6438	0.016505
0.0	0.0	0.6440	0.006936
0.0	0.0	0.6443	0.007128
0.0	0.0	0.6445	0.007319
0.0	0.0	0.6448	-0.002260
0.0	0.0	0.6450	0.007702
0.0	0.0	0.6453	0.012893
0.0	0.0	0.6455	0.008084
0.0	0.0	0.6458	0.003515
0.0	0.0	0.6460	0.013467
0.0	0.0	0.6463	0.008658
0.0	0.0	0.6465	-0.000921
0.0	0.0	0.6468	0.014041
0.0	0.0	0.6470	0.009232
0.0	0.0	0.6473	0.004663
0.0	0.0	0.6475	0.014614
0.0	0.0	0.6478	0.014806
0.0	0.0	0.6480	0.009997
0.0	0.0	0.6483	0.005428
0.0	0.0	0.6485	0.015380
0.0	0.0	0.6488	0.015571
0.0	0.0	0.6490	0.010762
0.0	0.0	0.6493	0.001183
0.0	0.0	0.6495	0.011144
0.0	0.0	0.6498	0.006575
0.0	0.0	0.6500	0.006766
0.0	0.0	0.6503	0.011717
0.0	0.0	0.6505	0.007148
0.0	0.0	0.6508	0.002329
0.0	0.0	0.6510	0.007530
0.0	0.0	0.6513	0.017481
0.0	0.0	0.6515	0.012672
0.0	0.0	0.6518	-0.001787
0.0	0.0	0.6520	0.008294
0.0	0.0	0.6523	0.008485
0.0	0.0	0.6525	0.008676
0.0	0.0	0.6528	0.008868
0.0	0.0	0.6530	0.004049
0.0	0.0	0.6533	0.009250
0.0	0.0	0.6535	0.009441
0.0	0.0	0.6538	0.014392
0.0	0.0	0.6540	0.009823
0.0	0.0	0.6543	0.010014
0.0	0.0	0.6545	0.014965
0.0	0.0	0.6548	0.005386
0.0	0.0	0.6550	0.005577
0.0	0.0	0.6553	0.010778
0.0	0.0	0.6555	0.010969

==> Solution_21.csv <==
Time (s)	Solution	Time (s)	Residual
-0.0067	0.0000	0.0013	0.001963
0.0000	0.0000	0.0015	-0.012807
0.0067	0.0000	0.0018	-0.017687
0.0134	0.0003	0.0020	-0.002797
0.0201	0.0084	0.0023	-0.037347
0.0268	0.0488	0.0025	-0.012807
0.0335	0.1411	0.0028	0.001963
0.0401	0.2842	0.0030	-0.017687
0.0468	0.4643	0.0033	-0.007807
0.0535	0.6652	0.0035	-0.012807
0.0602	0.8734	0.0038	-0.012807
0.0669	1.0795	0.0040	-0.007807
0.0736	1.2774	0.0043	-0.007807
0.0803	1.4634	0.0045	0.001963
0.0870	1.6358	0.0048	-0.007807
0.0937	1.7941	0.0050	-0.007807
0.1004	1.9382	0.0053	0.001963
0.1071	2.0687	0.0055	-0.002797
0.1137	2.1865	0.0058	-0.002797
0.1204	2.2924	0.0060	0.001963
0.1271	2.3875	0.0063	-0.002797
0.1338	2.4726	0.0065	-0.007807
0.1405	2.5486	0.0068	-0.002797
0.1472	2.6164	0.0070	-0.002797
0.1539	2.6768	0.0073	-0.017687
0.1606	2.7306	0.0075	-0.007807
0.1673	2.7783	0.0078	-0.012807
0.1740	2.8206	0.0080	-0.002797
0.1806	2.8580	0.0083	-0.007807
0.1873	2.8910	0.0085	-0.007807
0.1940	2.9201	0.0088	-0.002797
0.2007	2.9456	0.0090	-0.007807
0.2074	2.9680	0.0093	-0.002797
0.2141	2.9875	0.0095	-0.007807
0.2208	3.0044	0.0098	-0.007807
0.2275	3.0191	0.0100	-0.002797
0.2342	3.0316	0.0103	-0.007807
0.2409	3.0423	0.0105	-0.012807
0.2476	3.0514	0.0108	-0.012807
0.2542	3.0589	0.0110	-0.012807
0.2609	3.0651	0.0113	-0.012807
0.2676	3.0701	0.0115	-0.007807
0.2743	3.0741	0.0118	-0.007807
0.2810	3.0770	0.0120	-0.012807
0.2877	3.0791	0.0123	-0.012807
0.2944	3.0804	0.0125	-0.007807
0.3011	3.0810	0.0128	-0.002797
0.3078	3.0810	0.0130	-0.007813
0.3145	3.0804	0.0133	-0.007825
0.3212	3.0793	0.0135	-0.007836
0.3278	3.0778	0.0138	-0.007847
0.3345	3.0759	0.0140	-0.002849
0.3412	3.0736	0.0143	-0.002860
0.3479	3.0709	0.0145	-0.002871
0.3546	3.0680	0.0148	-0.002883
0.3613	3.0648	0.0150	-0.012904
0.3680	3.0614	0.0153	-0.012915
0.3747	3.0578	0.0155	-0.002917
0.3814	3.0540	0.0158	-0.007938
0.3881	3.0500	0.0160	-0.002939
0.3948	3.0459	0.0163	-0.002951
0.4014	3.0417	0.0165	-0.002962
0.4081	3.0373	0.0168	-0.002973
0.4148	3.0329	0.0170	-0.007994
0.4215	3.0283	0.0173	-0.008006
0.4282	3.0237	0.0175	-0.008017
0.4349	3.0189	0.0178	-0.008028
0.4416	3.0142	0.0180	-0.008040
0.4483	3.0093	0.0183	-0.003041
0.4550	3.0045	0.0185	-0.013062
0.4617	2.9995	0.0188	-0.008074
0.4684	2.9946	0.0190	-0.008085
0.4750	2.9896	0.0193	0.001674
0.4817	2.9845	0.0195	-0.003098
0.4884	2.9795	0.0198	-0.008353
0.4951	2.9744	0.0200	-0.008656
0.5018	2.9693	0.0203	0.000811
0.5085	2.9642	0.0205	-0.009261
0.5152	2.9591	0.0208	-0.004554
0.5219	2.9539	0.0210	-0.009866
0.5286	2.9488	0.0213	-0.005159
0.5353	2.9436	0.0215	-0.005461
0.5419	2.9385	0.0218	-0.005764
0.5486	2.9333	0.0220	-0.006066
0.5553	2.9282	0.0223	-0.006369
0.5620	2.9230	0.0225	-0.001911
0.5687	2.9178	0.0228	-0.016984
0.5754	2.9127	0.0230	-0.012286
0.5821	2.9075	0.0233	-0.007579
0.5888	2.9023	0.0235	-0.003121
0.5955	2.8972	0.0238	-0.003424
0.6022	2.8920	0.0240	-0.003726
0.6089	2.8869	0.0243	-0.004029
0.6155	2.8817	0.0245	0.000799
0.6222	2.8766	0.0248	0.000496
0.6289	2.8715	0.0250	0.004953
0.6356	2.8664	0.0253	0.004651
0.6423	2.8612	0.0255	0.004348
0.6490	2.8561	0.0258	0.004046
0.6557	2.8510	0.0260	0.003743

==> UO2_Kvant_1829K.csv <==
Time	Experimental	Time	Calculated
0	0.02319	0	0
0.000488	0.04858	0.024505	0
0.000976	0.0802	0.049009	2.3E-05
0.001464	0.0675	0.073514	0.001352
0.001952	0.0675	0.098018	0.01292
0.00244	0.08655	0.122523	0.052509
0.002928	0.08655	0.147027	0.134585
0.003416	0.10547	0.171532	0.262357
0.003904	0.10547	0.196037	0.429578
0.004392	0.10547	0.220541	0.625506
0.00488	0.11829	0.245046	0.838775
0.005368	0.10547	0.26955	1.059418
0.005856	0.11829	0.294055	1.279574
0.006344	0.11194	0.318559	1.493497
0.006832	0.11194	0.343064	1.697257
0.00732	0.12463	0.367568	1.888373
0.007808	0.11829	0.392073	2.065453
0.008296	0.10547	0.416578	2.2279
0.008784	0.11829	0.441082	2.375676
0.009272	0.12463	0.465587	2.509122
0.00976	0.11194	0.490091	2.628825
0.010248	0.10547	0.514596	2.735524
0.010736	0.12463	0.5391	2.830039
0.011224	0.11829	0.563605	2.913225
0.011712	0.11194	0.58811	2.985939
0.0122	0.11194	0.612614	3.049015
0.012688	0.11194	0.637119	3.103257
0.013176	0.09924	0.661623	3.149422
0.013664	0.12463	0.686128	3.188223
0.014152	0.11194	0.710632	3.220322
0.01464	0.09924	0.735137	3.246333
0.015128	0.0929	0.759641	3.266821
0.015616	0.10547	0.784146	3.282306
0.016104	0.11829	0.808651	3.293266
0.016592	0.10547	0.833155	3.300136
0.01708	0.0929	0.85766	3.303315
0.017568	0.09924	0.882164	3.303166
0.018056	0.0929	0.906669	3.30002
0.018544	0.09924	0.931173	3.294179
0.019032	0.0802	0.955678	3.285918
0.01952	0.08655	0.980183	3.275485
0.020008	0.0929	1.004687	3.263108
0.020496	0.08655	1.029192	3.248993
0.020984	0.08655	1.053696	3.233326
0.021472	0.0929	1.078201	3.216278
0.02196	0.09924	1.102705	3.198002
0.022448	0.0929	1.12721	3.178638
0.022936	0.09924	1.151715	3.158314
0.023424	0.0929	1.176219	3.137144
0.023912	0.09924	1.200724	3.115232
0.0244	0.0929	1.225228	3.092674
0.024888	0.0929	1.249733	3.069554
0.025376	0.09924	1.274237	3.045949
0.025864	0.09924	1.298742	3.021932
0.026352	0.09924	1.323246	2.997563
0.02684	0.08655	1.347751	2.972903
0.027328	0.0802	1.372256	2.948001
0.027816	0.0929	1.39676	2.922905
0.028304	0.0929	1.421265	2.897658
0.028792	0.0929	1.445769	2.872298
0.02928	0.10547	1.470274	2.846859
0.029768	0.10547	1.494778	2.821372
0.030256	0.0802	1.519283	2.795866
0.030744	0.0802	1.543788	2.770366
0.031232	0.0802	1.568292	2.744895
0.03172	0.0929	1.592797	2.719473
0.032208	0.08655	1.617301	2.694118
0.032696	0.09924	1.641806	2.668846
0.033184	0.10547	1.66631	2.643673
0.033672	0.08655	1.690815	2.618612
0.03416	0.0929	1.715319	2.593674
0.034648	0.09924	1.739824	2.56887
0.035136	0.08655	1.764329	2.544209
0.035624	0.0929	1.788833	2.519698
0.036112	0.08655	1.813338	2.495347
0.0366	0.11194	1.837842	2.471159
0.037088	0.0929	1.862347	2.447143
0.037576	0.10547	1.886851	2.423301
0.038064	0.0929	1.911356	2.399638
0.038552	0.09924	1.935861	2.376159
0.03904	0.0929	1.960365	2.352866
0.039528	0.0802	1.98487	2.329761
0.040016	0.0929	2.009374	2.306847
0.040504	0.0929	2.033879	2.284126
0.040992	0.07385	2.058383	2.261599
0.04148	0.0675	2.082888	2.239267
0.041968	0.0802	2.107393	2.217131
0.042456	0.0802	2.131897	2.195191
0.042944	0.08655	2.156402	2.173448
0.043432	0.0675	2.180906	2.151902
0.04392	0.06116	2.205411	2.130553
0.044408	0.06116	2.229915	2.109401
0.044896	0.06116	2.25442	2.088445
0.045384	0.07385	2.278924	2.067684
0.045872	0.07385	2.303429	2.047119
0.04636	0.04858	2.327934	2.026747
0.046848	0.06116	2.352438	2.006569
0.047336	0.05481	2.376943	1.986584
0.047824	0.04858	2.401447	1.966789
0.048312	0.06116	2.425952	1.947185
0.0488	0.04858		
0.049288	0.04211		
0.049776	0.04211		
0.050264	0.04858		
0.050752	0.05481		
0.05124	0.04211		
0.051728	0.03577		
0.052216	0.04858		
0.052704	0.02942		
0.053192	0.04858		
0.05368	0.03577		
0.054168	0.03577		
0.054656	0.03577		
0.055144	0.02942		
0.055632	0.01685		
0.05612	0.04858		
0.056608	0.02942		
0.057096	0.04858		
0.057584	0.01685		
0.058072	0.04211		
0.05856	0.02319		
0.059048	0.02319		
0.059536	0.02942		
0.060024	0.02942		
0.060512	0.03577		
0.061	0.03577		
0.061488	0.03577		
0.061976	0.03577		
0.062464	0.03577		
0.062952	0.03577		
0.06344	0.02942		
0.063928	0.04858		
0.064416	0.04211		
0.064904	0.04211		
0.065392	0.0675		
0.06588	0.03577		
0.066368	0.04211		
0.066856	0.05481		
0.067344	0.03577		
0.067832	0.03577		
0.06832	0.04211		
0.068808	0.04858		
0.069296	0.04211		
0.069784	0.04858		
0.070272	0.04858		
0.07076	0.04858		
0.071248	0.03577		
0.071736	0.02319		
0.072224	0.03577		
0.072712	0.03577		
0.0732	0.02942		
0.073688	0.04211		
0.074176	0.04211		
0.074664	0.02319		
0.075152	0.04211		
0.07564	0.03577		
0.076128	0.03577		
0.076616	0.02942		
0.077104	0.03577		
0.077592	0.01038		
0.07808	0.01685		
0.078568	0.03577		
0.079056	0.02942		
0.079544	0.02942		
0.080032	0.02319		
0.08052	0.02319		
0.081008	0.00415		
0.081496	0.01038		
0.081984	0.00415		
0.082472	0.01038		
0.08296	0.01038		
0.083448	0.01685		
0.083936	0.00415		
0.084424	0.01038		
0.084912	0.01038		
0.0854	-0.0022		
0.085888	0.00415		
0.086376	0.00415		
0.086864	0.00415		
0.087352	0.00415		
0.08784	-0.0022		
0.088328	-0.0022		
0.088816	0.01685		
0.089304	0.00415		
0.089792	0.02319		
0.09028	0.01038		
0.090768	0.01038		
0.091256	0.01038		
0.091744	0.00415		
0.092232	0.01038		
0.09272	0.01685		
0.093208	0.00415		
0.093696	0.01038		
0.094184	0.01685		
0.094672	0.01038		
0.09516	0.00415		
0.095648	0.00415		
0.096136	0.02942		
0.096624	0.01685		
0.097112	0.01685		
0.0976	0.01685		
0.098088	0.02319		
0.098576	0.01685		
0.099064	0.01038		
0.099552	0.01685		
0.10004	0.02319		
0.100528	0.01685		
0.101016	0.01685		
0.101504	0.01685		
0.101992	0.01685		
0.10248	0.02942		
0.102968	0.01685		
0.103456	0.01685		
0.103944	0.02319		
0.104432	0.01685		
0.10492	0.02319		
0.105408	0.01038		
0.105896	0.01685		
0.106384	0.01685		
0.106872	0.02942		
0.10736	0.04211		
0.107848	0.01685		
0.108336	0.02319		
0.108824	0.01038		
0.109312	0.01685		
0.1098	0.02319		
0.110288	0.01685		
0.110776	0.03577		
0.111264	0.01038		
0.111752	0.01685		
0.11224	0.01038		
0.112728	-0.00867		
0.113216	0.02319		
0.113704	0.01685		
0.114192	0.01685		
0.11468	0.01685		
0.115168	0.01685		
0.115656	0.02319		
0.116144	0.01685		
0.116632	0.02319		
0.11712	0.02942		
0.117608	0.00415		
0.118096	0.01685		
0.118584	0.02942		
0.119072	0.02319		
0.11956	0.02319		
0.120048	0.01038		
0.120536	0.01685		
0.121024	0.02942		
0.121512	0.04211		
0.122	0.04211		
0.122488	0.02942		
0.122976	0.02942		
0.123464	0.04211		
0.123952	0.02942		
0.12444	0.04211		
0.124928	0.04858		
0.125416	0.04858		
0.125904	0.05481		
0.126392	0.04858		
0.12688	0.04211		
0.127368	0.06116		
0.127856	0.04858		
0.128344	0.04858		
0.128832	0.05481		
0.12932	0.07385		
0.129808	0.05481		
0.130296	0.06116		
0.130784	0.0675		
0.131272	0.0675		
0.13176	0.0675		
0.132248	0.08655		
0.132736	0.0675		
0.133224	0.07385		
0.133712	0.07385		
0.1342	0.08655		
0.134688	0.08655		
0.135176	0.0802		
0.135664	0.0802		
0.136152	0.0802		
0.13664	0.09924		
0.137128	0.0929		
0.137616	0.0802		
0.138104	0.0802		
0.138592	0.08655		
0.13908	0.0929		
0.139568	0.09924		
0.140056	0.08655		
0.140544	0.0802		
0.141032	0.08655		
0.14152	0.08655		
0.142008	0.08655		
0.142496	0.08655		
0.142984	0.09924		
0.143472	0.0929		
0.14396	0.09924		
0.144448	0.09924		
0.144936	0.09924		
0.145424	0.11194		
0.145912	0.09924		
0.1464	0.11194		
0.146888	0.09924		
0.147376	0.10547		
0.147864	0.11194		
0.148352	0.11829		
0.14884	0.11829		
0.149328	0.11829		
0.149816	0.11829		
0.150304	0.13721		
0.150792	0.12463		
0.15128	0.12463		
0.151768	0.13086		
0.152256	0.13721		
0.152744	0.13086		
0.153232	0.14368		
0.15372	0.14368		
0.154208	0.13721		
0.154696	0.13721		
0.155184	0.15625		
0.155672	0.1626		
0.15616	0.17529		
0.156648	0.16895		
0.157136	0.16895		
0.157624	0.17529		
0.158112	0.18799		
0.1586	0.17529		
0.159088	0.18799		
0.159576	0.17529		
0.160064	0.19434		
0.160552	0.18799		
0.16104	0.18799		
0.161528	0.19434		
0.162016	0.21338		
0.162504	0.22607		
0.162992	0.2196		
0.16348	0.2196		
0.163968	0.22607		
0.164456	0.22607		
0.164944	0.2196		
0.165432	0.23242		
0.16592	0.21338		
0.166408	0.2196		
0.166896	0.22607		
0.167384	0.25146		
0.167872	0.23865		
0.16836	0.23865		
0.168848	0.22607		
0.169336	0.23242		
0.169824	0.245		
0.170312	0.23865		
0.1708	0.25769		
0.171288	0.245		
0.171776	0.25146		
0.172264	0.25769		
0.172752	0.27039		
0.17324	0.26404		
0.173728	0.25769		
0.174216	0.26404		
0.174704	0.25769		
0.175192	0.26404		
0.17568	0.27039		
0.176168	0.28308		
0.176656	0.27039		
0.177144	0.27673		
0.177632	0.27673		
0.17812	0.29565		
0.178608	0.28308		
0.179096	0.27039		
0.179584	0.30847		
0.180072	0.29565		
0.18056	0.29565		
0.181048	0.30847		
0.181536	0.302		
0.182024	0.30847		
0.182512	0.30847		
0.183	0.31482		
0.183488	0.31482		
0.183976	0.32104		
0.184464	0.32104		
0.184952	0.33374		
0.18544	0.33374		
0.185928	0.33374		
0.186416	0.34644		
0.186904	0.34009		
0.187392	0.35278		
0.18788	0.35913		
0.188368	0.34644		
0.188856	0.36548		
0.189344	0.36548		
0.189832	0.35913		
0.19032	0.3844		
0.190808	0.3844		
0.191296	0.39709		
0.191784	0.39709		
0.192272	0.40979		
0.19276	0.42249		
0.193248	0.40344		
0.193736	0.41614		
0.194224	0.41614		
0.194712	0.42249		
0.1952	0.42883		
0.195688	0.42883		
0.196176	0.44775		
0.196664	0.44775		
0.197152	0.44775		
0.19764	0.46045		
0.198128	0.47314		
0.198616	0.46045		
0.199104	0.4668		
0.199592	0.47949		
0.20008	0.47314		
0.200568	0.46045		
0.201056	0.47314		
0.201544	0.47314		
0.202032	0.47949		
0.20252	0.48572		
0.203008	0.48572		
0.203496	0.49207		
0.203984	0.48572		
0.204472	0.49207		
0.20496	0.50476		
0.205448	0.49841		
0.205936	0.50476		
0.206424	0.50476		
0.206912	0.50476		
0.2074	0.5238		
0.207888	0.51111		
0.208376	0.51746		
0.208864	0.5238		
0.209352	0.51111		
0.20984	0.5365		
0.210328	0.5365		
0.210816	0.5365		
0.211304	0.5238		
0.211792	0.54285		
0.21228	0.54285		
0.212768	0.5365		
0.213256	0.5365		
0.213744	0.54919		
0.214232	0.55542		
0.21472	0.55542		
0.215208	0.56177		
0.215696	0.56812		
0.216184	0.56812		
0.216672	0.58081		
0.21716	0.56812		
0.217648	0.58081		
0.218136	0.58716		
0.218624	0.58081		
0.219112	0.59973		
0.2196	0.60608		
0.220088	0.60608		
0.220576	0.61243		
0.221064	0.61877		
0.221552	0.62512		
0.22204	0.6377		
0.222528	0.62512		
0.223016	0.64404		
0.223504	0.65674		
0.223992	0.6377		
0.22448	0.64404		
0.224968	0.66943		
0.225456	0.66943		
0.225944	0.66943		
0.226432	0.67566		
0.22692	0.68835		
0.227408	0.6947		
0.227896	0.68201		
0.228384	0.68201		
0.228872	0.70105		
0.22936	0.6947		
0.229848	0.70105		
0.230336	0.71362		
0.230824	0.71997		
0.231312	0.72632		
0.2318	0.72632		
0.232288	0.74536		
0.232776	0.71362		
0.233264	0.73901		
0.233752	0.73901		
0.23424	0.73267		
0.234728	0.74536		
0.235216	0.75171		
0.235704	0.75171		
0.236192	0.77063		
0.23668	0.75793		
0.237168	0.76428		
0.237656	0.75793		
0.238144	0.76428		
0.238632	0.77698		
0.23912	0.77698		
0.239608	0.79602		
0.240096	0.78333		
0.240584	0.78333		
0.241072	0.78967		
0.24156	0.79602		
0.242048	0.80859		
0.242536	0.80225		
0.243024	0.80859		
0.243512	0.79602		
0.244	0.80225		
0.244488	0.82129		
0.244976	0.82751		
0.245464	0.82751		
0.245952	0.84021		
0.24644	0.84021		
0.246928	0.84021		
0.247416	0.85291		
0.247904	0.84656		
0.248392	0.85291		
0.24888	0.87817		
0.249368	0.86548		
0.249856	0.85913		
0.250344	0.89722		
0.250832	0.88452		
0.25132	0.87183		
0.251808	0.88452		
0.252296	0.90979		
0.252784	0.90356		
0.253272	0.92236		
0.25376	0.90979		
0.254248	0.92236		
0.254736	0.92236		
0.255224	0.92871		
0.255712	0.92871		
0.2562	0.94141		
0.256688	0.94775		
0.257176	0.9541		
0.257664	0.9541		
0.258152	0.96045		
0.25864	0.97937		
0.259128	0.9856		
0.259616	0.9856		
0.260104	0.99194		
0.260592	0.9856		
0.26108	0.9856		
0.261568	0.99829		
0.262056	1.00464		
0.262544	1.00464		
0.263032	1.02368		
0.26352	1.01733		
0.264008	1.02368		
0.264496	1.02368		
0.264984	1.02368		
0.265472	1.02368		
0.26596	1.03003		
0.266448	1.0426		
0.266936	1.0426		
0.267424	1.04883		
0.267912	1.05518		
0.2684	1.05518		
0.268888	1.04883		
0.269376	1.07422		
0.269864	1.06787		
0.270352	1.06787		
0.27084	1.07422		
0.271328	1.08679		
0.271816	1.09314		
0.272304	1.08679		
0.272792	1.08679		
0.27328	1.08679		
0.273768	1.11841		
0.274256	1.10583		
0.274744	1.11841		
0.275232	1.11841		
0.27572	1.12476		
0.276208	1.11841		
0.276696	1.14368		
0.277184	1.1311		
0.277672	1.13733		
0.27816	1.14368		
0.278648	1.15002		
0.279136	1.15002		
0.279624	1.16272		
0.280112	1.16272		
0.2806	1.16272		
0.281088	1.17529		
0.281576	1.18799		
0.282064	1.18799		
0.282552	1.18164		
0.28304	1.19434		
0.283528	1.19434		
0.284016	1.19434		
0.284504	1.21326		
0.284992	1.22583		
0.28548	1.21948		
0.285968	1.22583		
0.286456	1.22583		
0.286944	1.24475		
0.287432	1.2511		
0.28792	1.24475		
0.288408	1.25745		
0.288896	1.27002		
0.289384	1.27002		
0.289872	1.27637		
0.29036	1.26379		
0.290848	1.30164		
0.291336	1.28271		
0.291824	1.28271		
0.292312	1.28906		
0.2928	1.30798		
0.293288	1.31433		
0.293776	1.29541		
0.294264	1.31433		
0.294752	1.30164		
0.29524	1.32068		
0.295728	1.31433		
0.296216	1.32068		
0.296704	1.32703		
0.297192	1.30798		
0.29768	1.33325		
0.298168	1.3396		
0.298656	1.33325		
0.299144	1.35217		
0.299632	1.3396		
0.30012	1.3396		
0.300608	1.34595		
0.301096	1.34595		
0.301584	1.37109		
0.302072	1.35217		
0.30256	1.35217		
0.303048	1.36475		
0.303536	1.36475		
0.304024	1.36475		
0.304512	1.39001		
0.305	1.37744		
0.305488	1.39001		
0.305976	1.38367		
0.306464	1.37744		
0.306952	1.40271		
0.30744	1.38367		
0.307928	1.42163		
0.308416	1.40271		
0.308904	1.40906		
0.309392	1.42798		
0.30988	1.42798		
0.310368	1.42163		
0.310856	1.42798		
0.311344	1.42798		
0.311832	1.42163		
0.31232	1.45959		
0.312808	1.4469		
0.313296	1.4469		
0.313784	1.45325		
0.314272	1.46582		
0.31476	1.45325		
0.315248	1.47852		
0.315736	1.48474		
0.316224	1.47217		
0.316712	1.49109		
0.3172	1.49744		
0.317688	1.50378		
0.318176	1.49744		
0.318664	1.51001		
0.319152	1.52271		
0.31964	1.51001		
0.320128	1.52893		
0.320616	1.52271		
0.321104	1.52893		
0.321592	1.53528		
0.32208	1.54163		
0.322568	1.53528		
0.323056	1.54797		
0.323544	1.5542		
0.324032	1.56055		
0.32452	1.5542		
0.325008	1.56055		
0.325496	1.56055		
0.325984	1.56055		
0.326472	1.57312		
0.32696	1.56055		
0.327448	1.57947		
0.327936	1.57312		
0.328424	1.57947		
0.328912	1.57947		
0.3294	1.58582		
0.329888	1.59839		
0.330376	1.59204		
0.330864	1.59204		
0.331352	1.58582		
0.33184	1.59839		
0.332328	1.59204		
0.332816	1.61731		
0.333304	1.59839		
0.333792	1.61731		
0.33428	1.61096		
0.334768	1.61731		
0.335256	1.61731		
0.335744	1.62988		
0.336232	1.62366		
0.33672	1.62366		
0.337208	1.61731		
0.337696	1.63623		
0.338184	1.62988		
0.338672	1.65515		
0.33916	1.6488		
0.339648	1.65515		
0.340136	1.6488		
0.340624	1.67407		
0.341112	1.65515		
0.3416	1.65515		
0.342088	1.66785		
0.342576	1.6615		
0.343064	1.69299		
0.343552	1.67407		
0.34404	1.68665		
0.344528	1.68042		
0.345016	1.68042		
0.345504	1.69934		
0.345992	1.71191		
0.34648	1.70557		
0.346968	1.70557		
0.347456	1.71826		
0.347944	1.73083		
0.348432	1.74353		
0.34892	1.74976		
0.349408	1.76245		
0.349896	1.7561		
0.350384	1.7561		
0.350872	1.77502		
0.35136	1.7688		
0.351848	1.78137		
0.352336	1.78137		
0.352824	1.78137		
0.353312	1.78137		
0.3538	1.7876		
0.354288	1.7876		
0.354776	1.80029		
0.355264	1.80029		
0.355752	1.80652		
0.35624	1.80029		
0.356728	1.81287		
0.357216	1.82544		
0.357704	1.83179		
0.358192	1.82544		
0.35868	1.82544		
0.359168	1.83179		
0.359656	1.84436		
0.360144	1.83801		
0.360632	1.83179		
0.36112	1.84436		
0.361608	1.85071		
0.362096	1.85693		
0.362584	1.85693		
0.363072	1.85071		
0.36356	1.85693		
0.364048	1.85071		
0.364536	1.85693		
0.365024	1.86328		
0.365512	1.86328		
0.366	1.86951		
0.366488	1.8822		
0.366976	1.8822		
0.367464	1.87585		
0.367952	1.86951		
0.36844	1.8822		
0.368928	1.86328		
0.369416	1.88855		
0.369904	1.8822		
0.370392	1.8949		
0.37088	1.8949		
0.371368	1.90112		
0.371856	1.8949		
0.372344	1.90747		
0.372832	1.91382		
0.37332	1.92004		
0.373808	1.90747		
0.374296	1.92639		
0.374784	1.92639		
0.375272	1.92639		
0.37576	1.93896		
0.376248	1.93262		
0.376736	1.93262		
0.377224	1.93896		
0.377712	1.95789		
0.3782	1.94519		
0.378688	1.96411		
0.379176	1.98303		
0.379664	1.95789		
0.380152	1.97681		
0.38064	1.97046		
0.381128	1.99573		
0.381616	1.98938		
0.382104	1.98938		
0.382592	2.01453		
0.38308	2.0083		
0.383568	2.02087		
0.384056	2.02087		
0.384544	2.02087		
0.385032	2.02722		
0.38552	2.03345		
0.386008	2.03979		
0.386496	2.03345		
0.386984	2.02087		
0.387472	2.05872		
0.38796	2.05237		
0.388448	2.04602		
0.388936	2.03979		
0.389424	2.04602		
0.389912	2.07129		
0.3904	2.05872		
0.390888	2.05872		
0.391376	2.05237		
0.391864	2.07129		
0.392352	2.07129		
0.39284	2.07129		
0.393328	2.07764		
0.393816	2.09644		
0.394304	2.07129		
0.394792	2.08386		
0.39528	2.09021		
0.395768	2.09021		
0.396256	2.08386		
0.396744	2.10913		
0.397232	2.10278		
0.39772	2.10278		
0.398208	2.10913		
0.398696	2.10913		
0.399184	2.10278		
0.399672	2.10278		
0.40016	2.10913		
0.400648	2.10913		
0.401136	2.10278		
0.401624	2.11536		
0.402112	2.12805		
0.4026	2.12805		
0.403088	2.13428		
0.403576	2.13428		
0.404064	2.14685		
0.404552	2.12805		
0.40504	2.12805		
0.405528	2.14685		
0.406016	2.1532		
0.406504	2.14685		
0.406992	2.1532		
0.40748	2.15955		
0.407968	2.16577		
0.408456	2.16577		
0.408944	2.17212		
0.409432	2.16577		
0.40992	2.17834		
0.410408	2.17834		
0.410896	2.19104		
0.411384	2.20984		
0.411872	2.19104		
0.41236	2.20984		
0.412848	2.19104		
0.413336	2.20984		
0.413824	2.21619		
0.414312	2.21619		
0.4148	2.21619		
0.415288	2.22241		
0.415776	2.22241		
0.416264	2.23499		
0.416752	2.22241		
0.41724	2.23499		
0.417728	2.22241		
0.418216	2.24133		
0.418704	2.25403		
0.419192	2.24768		
0.41968	2.23499		
0.420168	2.25403		
0.420656	2.2666		
0.421144	2.26025		
0.421632	2.27283		
0.42212	2.26025		
0.422608	2.2666		
0.423096	2.2666		
0.423584	2.27905		
0.424072	2.27905		
0.42456	2.27283		
0.425048	2.2854		
0.425536	2.2666		
0.426024	2.2666		
0.426512	2.2854		
0.427	2.2666		
0.427488	2.2981		
0.427976	2.2854		
0.428464	2.2854		
0.428952	2.2981		
0.42944	2.2981		
0.429928	2.30432		
0.430416	2.30432		
0.430904	2.31067		
0.431392	2.31067		
0.43188	2.31067		
0.432368	2.32312		
0.432856	2.31067		
0.433344	2.31067		
0.433832	2.32312		
0.43432	2.33582		
0.434808	2.33582		
0.435296	2.31067		
0.435784	2.32312		
0.436272	2.32312		
0.43676	2.34839		
0.437248	2.34216		
0.437736	2.35474		
0.438224	2.34839		
0.438712	2.35474		
0.4392	2.35474		
0.439688	2.36096		
0.440176	2.37354		
0.440664	2.36096		
0.441152	2.35474		
0.44164	2.37988		
0.442128	2.36731		
0.442616	2.37988		
0.443104	2.37354		
0.443592	2.37354		
0.44408	2.3988		
0.444568	2.37354		
0.445056	2.3988		
0.445544	2.3988		
0.446032	2.3988		
0.44652	2.39246		
0.447008	2.41138		
0.447496	2.40503		
0.447984	2.41138		
0.448472	2.43652		
0.44896	2.43018		
0.449448	2.43652		
0.449936	2.44287		
0.450424	2.43018		
0.450912	2.4491		
0.4514	2.44287		
0.451888	2.44287		
0.452376	2.4491		
0.452864	2.43652		
0.453352	2.46167		
0.45384	2.46167		
0.454328	2.45532		
0.454816	2.4679		
0.455304	2.45532		
0.455792	2.4679		
0.45628	2.47424		
0.456768	2.48059		
0.457256	2.4491		
0.457744	2.46167		
0.458232	2.4679		
0.45872	2.47424		
0.459208	2.47424		
0.459696	2.47424		
0.460184	2.47424		
0.460672	2.47424		
0.46116	2.48682		
0.461648	2.48059		
0.462136	2.48682		
0.462624	2.49316		
0.463112	2.48682		
0.4636	2.50574		
0.464088	2.48059		
0.464576	2.50574		
0.465064	2.51208		
0.465552	2.49316		
0.46604	2.50574		
0.466528	2.48682		
0.467016	2.50574		
0.467504	2.50574		
0.467992	2.51831		
0.46848	2.51208		
0.468968	2.50574		
0.469456	2.51208		
0.469944	2.50574		
0.470432	2.52466		
0.47092	2.51831		
0.471408	2.54346		
0.471896	2.54346		
0.472384	2.53711		
0.472872	2.5498		
0.47336	2.56238		
0.473848	2.53711		
0.474336	2.5498		
0.474824	2.55603		
0.475312	2.56238		
0.4758	2.5686		
0.476288	2.5686		
0.476776	2.5686		
0.477264	2.5498		
0.477752	2.57483		
0.47824	2.5686		
0.478728	2.58752		
0.479216	2.58118		
0.479704	2.60632		
0.480192	2.59387		
0.48068	2.6001		
0.481168	2.59387		
0.481656	2.59387		
0.482144	2.60632		
0.482632	2.61902		
0.48312	2.60632		
0.483608	2.60632		
0.484096	2.63159		
0.484584	2.65039		
0.485072	2.61902		
0.48556	2.62524		
0.486048	2.61267		
0.486536	2.63782		
0.487024	2.64404		
0.487512	2.63782		
0.488	2.62524		
0.488488	2.61902		
0.488976	2.62524		
0.489464	2.63159		
0.489952	2.61902		
0.49044	2.63782		
0.490928	2.62524		
0.491416	2.63159		
0.491904	2.64404		
0.492392	2.63159		
0.49288	2.62524		
0.493368	2.63782		
0.493856	2.63782		
0.494344	2.62524		
0.494832	2.63782		
0.49532	2.63782		
0.495808	2.63782		
0.496296	2.63782		
0.496784	2.63782		
0.497272	2.63782		
0.49776	2.63159		
0.498248	2.63782		
0.498736	2.63782		
0.499224	2.65039		
0.499712	2.65674		
0.5002	2.65039		
0.500688	2.65039		
0.501176	2.63782		
0.501664	2.65674		
0.502152	2.66296		
0.50264	2.66296		
0.503128	2.66931		
0.503616	2.66931		
0.504104	2.66931		
0.504592	2.66931		
0.50508	2.68176		
0.505568	2.67554		
0.506056	2.68823		
0.506544	2.68823		
0.507032	2.69446		
0.50752	2.68823		
0.508008	2.69446		
0.508496	2.70703		
0.508984	2.69446		
0.509472	2.7196		
0.50996	2.71326		
0.510448	2.7196		
0.510936	2.73218		
0.511424	2.72583		
0.511912	2.7196		
0.5124	2.7384		
0.512888	2.73218		
0.513376	2.73218		
0.513864	2.74463		
0.514352	2.7511		
0.51484	2.75732		
0.515328	2.74463		
0.515816	2.75732		
0.516304	2.75732		
0.516792	2.76355		
0.51728	2.76355		
0.517768	2.76355		
0.518256	2.76355		
0.518744	2.77612		
0.519232	2.76355		
0.51972	2.76355		
0.520208	2.77612		
0.520696	2.76355		
0.521184	2.75732		
0.521672	2.76355		
0.52216	2.76978		
0.522648	2.77612		
0.523136	2.76978		
0.523624	2.77612		
0.524112	2.76355		
0.5246	2.77612		
0.525088	2.76355		
0.525576	2.76355		
0.526064	2.76978		
0.526552	2.77612		
0.52704	2.78247		
0.527528	2.76978		
0.528016	2.77612		
0.528504	2.78247		
0.528992	2.78247		
0.52948	2.77612		
0.529968	2.77612		
0.530456	2.7887		
0.530944	2.78247		
0.531432	2.76978		
0.53192	2.7887		
0.532408	2.7887		
0.532896	2.7887		
0.533384	2.7887		
0.533872	2.80127		
0.53436	2.79504		
0.534848	2.79504		
0.535336	2.80127		
0.535824	2.7887		
0.536312	2.79504		
0.5368	2.82019		
0.537288	2.80762		
0.537776	2.81384		
0.538264	2.82642		
0.538752	2.83899		
0.53924	2.82642		
0.539728	2.82019		
0.540216	2.83264		
0.540704	2.83264		
0.541192	2.84534		
0.54168	2.84534		
0.542168	2.85156		
0.542656	2.82642		
0.543144	2.85156		
0.543632	2.85156		
0.54412	2.85779		
0.544608	2.84534		
0.545096	2.86414		
0.545584	2.88293		
0.546072	2.85779		
0.54656	2.86414		
0.547048	2.88293		
0.547536	2.88293		
0.548024	2.88293		
0.548512	2.88293		
0.549	2.87671		
0.549488	2.88293		
0.549976	2.88293		
0.550464	2.88928		
0.550952	2.88293		
0.55144	2.88928		
0.551928	2.90808		
0.552416	2.90808		
0.552904	2.90186		
0.553392	2.89563		
0.55388	2.88928		
0.554368	2.89563		
0.554856	2.88928		
0.555344	2.88928		
0.555832	2.89563		
0.55632	2.90808		
0.556808	2.90808		
0.557296	2.90186		
0.557784	2.91443		
0.558272	2.90186		
0.55876	2.90186		
0.559248	2.90186		
0.559736	2.91443		
0.560224	2.89563		
0.560712	2.90186		
0.5612	2.90808		
0.561688	2.91443		
0.562176	2.90186		
0.562664	2.89563		
0.563152	2.90186		
0.56364	2.90808		
0.564128	2.90808		
0.564616	2.91443		
0.565104	2.90186		
0.565592	2.90808		
0.56608	2.90808		
0.566568	2.927		
0.567056	2.927		
0.567544	2.91443		
0.568032	2.92078		
0.56852	2.927		
0.569008	2.91443		
0.569496	2.93323		
0.569984	2.927		
0.570472	2.927		
0.57096	2.93323		
0.571448	2.95215		
0.571936	2.9458		
0.572424	2.93945		
0.572912	2.93945		
0.5734	2.927		
0.573888	2.95215		
0.574376	2.95215		
0.574864	2.9458		
0.575352	2.9458		
0.57584	2.93945		
0.576328	2.93945		
0.576816	2.9458		
0.577304	2.95837		
0.577792	2.95837		
0.57828	2.9646		
0.578768	2.95215		
0.579256	2.97095		
0.579744	2.97729		
0.580232	2.97729		
0.58072	2.97729		
0.581208	2.97729		
0.581696	2.98352		
0.582184	2.97095		
0.582672	2.95837		
0.58316	2.98352		
0.583648	2.99609		
0.584136	2.97729		
0.584624	2.97095		
0.585112	2.98975		
0.5856	2.97729		
0.586088	2.98352		
0.586576	2.99609		
0.587064	3.00244		
0.587552	2.99609		
0.58804	2.98352		
0.588528	2.98352		
0.589016	2.98352		
0.589504	2.99609		
0.589992	2.98975		
0.59048	2.98975		
0.590968	2.98352		
0.591456	2.99609		
0.591944	2.98975		
0.592432	2.99609		
0.59292	2.98975		
0.593408	2.98352		
0.593896	2.98352		
0.594384	2.98352		
0.594872	2.98975		
0.59536	2.99609		
0.595848	2.98975		
0.596336	2.98975		
0.596824	2.99609		
0.597312	2.99609		
0.5978	3.00244		
0.598288	3.01489		
0.598776	3.00867		
0.599264	3.02124		
0.599752	3.00867		
0.60024	3.02124		
0.600728	3.01489		
0.601216	3.03381		
0.601704	3.01489		
0.602192	3.04004		
0.60268	3.03381		
0.603168	3.03381		
0.603656	3.02747		
0.604144	3.03381		
0.604632	3.04004		
0.60512	3.04004		
0.605608	3.04626		
0.606096	3.05261		
0.606584	3.05261		
0.607072	3.04626		
0.60756	3.03381		
0.608048	3.04004		
0.608536	3.04626		
0.609024	3.04626		
0.609512	3.05884		
0.61	3.05884		
0.610488	3.07141		
0.610976	3.07141		
0.611464	3.06519		
0.611952	3.05884		
0.61244	3.06519		
0.612928	3.06519		
0.613416	3.06519		
0.613904	3.07141		
0.614392	3.07141		
0.61488	3.06519		
0.615368	3.08398		
0.615856	3.08398		
0.616344	3.06519		
0.616832	3.04004		
0.61732	3.07776		
0.617808	3.04626		
0.618296	3.07141		
0.618784	3.07776		
0.619272	3.06519		
0.61976	3.05884		
0.620248	3.06519		
0.620736	3.07141		
0.621224	3.07776		
0.621712	3.07776		
0.6222	3.08398		
0.622688	3.07776		
0.623176	3.07141		
0.623664	3.07141		
0.624152	3.08398		
0.62464	3.09021		
0.625128	3.09021		
0.625616	3.07776		
0.626104	3.06519		
0.626592	3.05884		
0.62708	3.07776		
0.627568	3.07776		
0.628056	3.07776		
0.628544	3.07776		
0.629032	3.07776		
0.62952	3.07776		
0.630008	3.08398		
0.630496	3.09021		
0.630984	3.08398		
0.631472	3.09021		
0.63196	3.07141		
0.632448	3.08398		
0.632936	3.09656		
0.633424	3.09021		
0.633912	3.09656		
0.6344	3.09021		
0.634888	3.09656		
0.635376	3.09656		
0.635864	3.11536		
0.636352	3.10291		
0.63684	3.09656		
0.637328	3.11536		
0.637816	3.10913		
0.638304	3.12793		
0.638792	3.12793		
0.63928	3.1217		
0.639768	3.1217		
0.640256	3.11536		
0.640744	3.10913		
0.641232	3.1405		
0.64172	3.13416		
0.642208	3.12793		
0.642696	3.13416		
0.643184	3.1405		
0.643672	3.1405		
0.64416	3.14685		
0.644648	3.1593		
0.645136	3.15308		
0.645624	3.14685		
0.646112	3.1405		
0.6466	3.1405		
0.647088	3.15308		
0.647576	3.1405		
0.648064	3.1593		
0.648552	3.1593		
0.64904	3.1405		
0.649528	3.15308		
0.650016	3.14685		
0.650504	3.15308		
0.650992	3.1405		
0.65148	3.1405		
0.651968	3.1405		
0.652456	3.13416		
0.652944	3.1405		
0.653432	3.15308		
0.65392	3.1405		
0.654408	3.1405		
0.654896	3.1405		
0.655384	3.12793		
0.655872	3.12793		
0.65636	3.13416		
0.656848	3.14685		
0.657336	3.13416		
0.657824	3.14685		
0.658312	3.14685		
0.6588	3.1405		
0.659288	3.1405		
0.659776	3.1405		
0.660264	3.14685		
0.660752	3.1405		
0.66124	3.13416		
0.661728	3.1405		
0.662216	3.1405		
0.662704	3.15308		
0.663192	3.14685		
0.66368	3.15308		
0.664168	3.14685		
0.664656	3.1405		
0.665144	3.1593		
0.665632	3.1593		
0.66612	3.15308		
0.666608	3.15308		
0.667096	3.14685		
0.667584	3.17822		
0.668072	3.17822		
0.66856	3.16565		
0.669048	3.17188		
0.669536	3.17822		
0.670024	3.17188		
0.670512	3.17188		
0.671	3.17188		
0.671488	3.17822		
0.671976	3.18445		
0.672464	3.1908		
0.672952	3.18445		
0.67344	3.19702		
0.673928	3.1908		
0.674416	3.18445		
0.674904	3.19702		
0.675392	3.17188		
0.67588	3.19702		
0.676368	3.17822		
0.676856	3.19702		
0.677344	3.19702		
0.677832	3.19702		
0.67832	3.19702		
0.678808	3.19702		
0.679296	3.19702		
0.679784	3.1908		
0.680272	3.20325		
0.68076	3.1908		
0.681248	3.1908		
0.681736	3.18445		
0.682224	3.1908		
0.682712	3.17188		
0.6832	3.18445		
0.683688	3.1908		
0.684176	3.1908		
0.684664	3.19702		
0.685152	3.1908		
0.68564	3.17822		
0.686128	3.19702		
0.686616	3.18445		
0.687104	3.19702		
0.687592	3.1908		
0.68808	3.1908		
0.688568	3.1908		
0.689056	3.17822		
0.689544	3.19702		
0.690032	3.17822		
0.69052	3.17822		
0.691008	3.17822		
0.691496	3.18445		
0.691984	3.18445		
0.692472	3.17188		
0.69296	3.1908		
0.693448	3.18445		
0.693936	3.17822		
0.694424	3.18445		
0.694912	3.18445		
0.6954	3.17822		
0.695888	3.18445		
0.696376	3.1908		
0.696864	3.17188		
0.697352	3.19702		
0.69784	3.1908		
0.698328	3.18445		
0.698816	3.17822		
0.699304	3.17822		
0.699792	3.19702		
0.70028	3.19702		
0.700768	3.19702		
0.701256	3.19702		
0.701744	3.1908		
0.702232	3.1908		
0.70272	3.20325		
0.703208	3.21582		
0.703696	3.20325		
0.704184	3.21582		
0.704672	3.20959		
0.70516	3.20959		
0.705648	3.21582		
0.706136	3.21582		
0.706624	3.21582		
0.707112	3.20959		
0.7076	3.22839		
0.708088	3.22217		
0.708576	3.23474		
0.709064	3.22839		
0.709552	3.23474		
0.71004	3.23474		
0.710528	3.22217		
0.711016	3.22839		
0.711504	3.22839		
0.711992	3.23474		
0.71248	3.22839		
0.712968	3.22839		
0.713456	3.22217		
0.713944	3.23474		
0.714432	3.23474		
0.71492	3.23474		
0.715408	3.23474		
0.715896	3.24097		
0.716384	3.22839		
0.716872	3.22839		
0.71736	3.23474		
0.717848	3.22839		
0.718336	3.24097		
0.718824	3.24097		
0.719312	3.21582		
0.7198	3.22839		
0.720288	3.23474		
0.720776	3.23474		
0.721264	3.22217		
0.721752	3.23474		
0.72224	3.22217		
0.722728	3.22839		
0.723216	3.22217		
0.723704	3.23474		
0.724192	3.22217		
0.72468	3.22839		
0.725168	3.22839		
0.725656	3.22217		
0.726144	3.22217		
0.726632	3.22839		
0.72712	3.22839		
0.727608	3.22839		
0.728096	3.23474		
0.728584	3.24719		
0.729072	3.25354		
0.72956	3.23474		
0.730048	3.24719		
0.730536	3.24719		
0.731024	3.23474		
0.731512	3.24719		
0.732	3.22839		
0.732488	3.25989		
0.732976	3.24097		
0.733464	3.24097		
0.733952	3.24097		
0.73444	3.25354		
0.734928	3.25354		
0.735416	3.25989		
0.735904	3.25989		
0.736392	3.25989		
0.73688	3.24719		
0.737368	3.25354		
0.737856	3.24097		
0.738344	3.25989		
0.738832	3.26611		
0.73932	3.24719		
0.739808	3.25989		
0.740296	3.25354		
0.740784	3.25989		
0.741272	3.27234		
0.74176	3.25989		
0.742248	3.26611		
0.742736	3.25989		
0.743224	3.26611		
0.743712	3.25989		
0.7442	3.25354		
0.744688	3.25989		
0.745176	3.26611		
0.745664	3.27234		
0.746152	3.26611		
0.74664	3.25989		
0.747128	3.25989		
0.747616	3.26611		
0.748104	3.24097		
0.748592	3.27869		
0.74908	3.25989		
0.749568	3.25354		
0.750056	3.26611		
0.750544	3.25989		
0.751032	3.26611		
0.75152	3.26611		
0.752008	3.25989		
0.752496	3.24097		
0.752984	3.25989		
0.753472	3.24719		
0.75396	3.23474		
0.754448	3.24719		
0.754936	3.24719		
0.755424	3.25354		
0.755912	3.24097		
0.7564	3.25989		
0.756888	3.26611		
0.757376	3.26611		
0.757864	3.24719		
0.758352	3.27234		
0.75884	3.24719		
0.759328	3.24097		
0.759816	3.25989		
0.760304	3.26611		
0.760792	3.27234		
0.76128	3.26611		
0.761768	3.26611		
0.762256	3.26611		
0.762744	3.26611		
0.763232	3.27869		
0.76372	3.27234		
0.764208	3.25989		
0.764696	3.25989		
0.765184	3.27869		
0.765672	3.27869		
0.76616	3.27869		
0.766648	3.29114		
0.767136	3.27234		
0.767624	3.29114		
0.768112	3.29114		
0.7686	3.27234		
0.769088	3.29114		
0.769576	3.28491		
0.770064	3.29114		
0.770552	3.28491		
0.77104	3.29749		
0.771528	3.27869		
0.772016	3.30371		
0.772504	3.28491		
0.772992	3.29114		
0.77348	3.29749		
0.773968	3.28491		
0.774456	3.27869		
0.774944	3.28491		
0.775432	3.27869		
0.77592	3.28491		
0.776408	3.27869		
0.776896	3.28491		
0.777384	3.29749		
0.777872	3.28491		
0.77836	3.28491		
0.778848	3.27234		
0.779336	3.27869		
0.779824	3.29114		
0.780312	3.27869		
0.7808	3.27869		
0.781288	3.27869		
0.781776	3.28491		
0.782264	3.27869		
0.782752	3.28491		
0.78324	3.27234		
0.783728	3.29749		
0.784216	3.27869		
0.784704	3.26611		
0.785192	3.27234		
0.78568	3.26611		
0.786168	3.28491		
0.786656	3.27869		
0.787144	3.27234		
0.787632	3.27869		
0.78812	3.27234		
0.788608	3.27234		
0.789096	3.27234		
0.789584	3.27869		
0.790072	3.27869		
0.79056	3.27234		
0.791048	3.27869		
0.791536	3.28491		
0.792024	3.28491		
0.792512	3.28491		
0.793	3.29114		
0.793488	3.29114		
0.793976	3.29114		
0.794464	3.28491		
0.794952	3.29114		
0.79544	3.29114		
0.795928	3.29749		
0.796416	3.29114		
0.796904	3.29114		
0.797392	3.29114		
0.79788	3.27869		
0.798368	3.31006		
0.798856	3.30371		
0.799344	3.32263		
0.799832	3.29114		
0.80032	3.30371		
0.800808	3.31006		
0.801296	3.29749		
0.801784	3.30371		
0.802272	3.31006		
0.80276	3.30371		
0.803248	3.30371		
0.803736	3.31628		
0.804224	3.30371		
0.804712	3.31628		
0.8052	3.31006		
0.805688	3.31628		
0.806176	3.31006		
0.806664	3.31628		
0.807152	3.31628		
0.80764	3.31006		
0.808128	3.31006		
0.808616	3.32263		
0.809104	3.31006		
0.809592	3.30371		
0.81008	3.31628		
0.810568	3.31006		
0.811056	3.30371		
0.811544	3.30371		
0.812032	3.31006		
0.81252	3.28491		
0.813008	3.28491		
0.813496	3.29114		
0.813984	3.27869		
0.814472	3.30371		
0.81496	3.30371		
0.815448	3.28491		
0.815936	3.27869		
0.816424	3.29114		
0.816912	3.26611		
0.8174	3.27234		
0.817888	3.28491		
0.818376	3.28491		
0.818864	3.27869		
0.819352	3.28491		
0.81984	3.26611		
0.820328	3.29114		
0.820816	3.27869		
0.821304	3.27869		
0.821792	3.27869		
0.82228	3.27234		
0.822768	3.28491		
0.823256	3.28491		
0.823744	3.27869		
0.824232	3.27869		
0.82472	3.29114		
0.825208	3.28491		
0.825696	3.27869		
0.826184	3.27234		
0.826672	3.29749		
0.82716	3.30371		
0.827648	3.28491		
0.828136	3.29114		
0.828624	3.29749		
0.829112	3.29749		
0.8296	3.29749		
0.830088	3.29749		
0.830576	3.31006		
0.831064	3.30371		
0.831552	3.29749		
0.83204	3.32263		
0.832528	3.31628		
0.833016	3.30371		
0.833504	3.29749		
0.833992	3.30371		
0.83448	3.32263		
0.834968	3.31006		
0.835456	3.30371		
0.835944	3.32263		
0.836432	3.31628		
0.83692	3.31628		
0.837408	3.32263		
0.837896	3.31006		
0.838384	3.31006		
0.838872	3.32886		
0.83936	3.34143		
0.839848	3.32886		
0.840336	3.33508		
0.840824	3.32886		
0.841312	3.31628		
0.8418	3.30371		
0.842288	3.33508		
0.842776	3.32263		
0.843264	3.32886		
0.843752	3.32263		
0.84424	3.32263		
0.844728	3.29749		
0.845216	3.31628		
0.845704	3.29749		
0.846192	3.32886		
0.84668	3.31006		
0.847168	3.29749		
0.847656	3.30371		
0.848144	3.29749		
0.848632	3.29749		
0.84912	3.29749		
0.849608	3.29749		
0.850096	3.29749		
0.850584	3.29114		
0.851072	3.29749		
0.85156	3.28491		
0.852048	3.30371		
0.852536	3.29114		
0.853024	3.29114		
0.853512	3.28491		
0.854	3.29749		
0.854488	3.29114		
0.854976	3.27234		
0.855464	3.29749		
0.855952	3.29114		
0.85644	3.29749		
0.856928	3.27869		
0.857416	3.31006		
0.857904	3.29114		
0.858392	3.28491		
0.85888	3.29114		
0.859368	3.29114		
0.859856	3.29749		
0.860344	3.29749		
0.860832	3.31628		
0.86132	3.29114		
0.861808	3.29749		
0.862296	3.29749		
0.862784	3.29749		
0.863272	3.30371		
0.86376	3.31006		
0.864248	3.31006		
0.864736	3.30371		
0.865224	3.31006		
0.865712	3.31006		
0.8662	3.31006		
0.866688	3.31628		
0.867176	3.30371		
0.867664	3.31628		
0.868152	3.30371		
0.86864	3.32886		
0.869128	3.31628		
0.869616	3.31006		
0.870104	3.30371		
0.870592	3.30371		
0.87108	3.31006		
0.871568	3.31628		
0.872056	3.30371		
0.872544	3.31006		
0.873032	3.31628		
0.87352	3.29749		
0.874008	3.31628		
0.874496	3.31628		
0.874984	3.31006		
0.875472	3.32886		
0.87596	3.31628		
0.876448	3.30371		
0.876936	3.30371		
0.877424	3.29749		
0.877912	3.31628		
0.8784	3.29749		
0.878888	3.29749		
0.879376	3.28491		
0.879864	3.29749		
0.880352	3.30371		
0.88084	3.29114		
0.881328	3.30371		
0.881816	3.29114		
0.882304	3.29749		
0.882792	3.29114		
0.88328	3.28491		
0.883768	3.29114		
0.884256	3.29749		
0.884744	3.27234		
0.885232	3.27234		
0.88572	3.28491		
0.886208	3.29749		
0.886696	3.27869		
0.887184	3.29114		
0.887672	3.27234		
0.88816	3.27869		
0.888648	3.27234		
0.889136	3.27869		
0.889624	3.29114		
0.890112	3.29114		
0.8906	3.29749		
0.891088	3.29749		
0.891576	3.29114		
0.892064	3.27869		
0.892552	3.29114		
0.89304	3.29749		
0.893528	3.29114		
0.894016	3.27234		
0.894504	3.29114		
0.894992	3.29749		
0.89548	3.29114		
0.895968	3.31006		
0.896456	3.29114		
0.896944	3.29114		
0.897432	3.32263		
0.89792	3.31006		
0.898408	3.31006		
0.898896	3.31628		
0.899384	3.31006		
0.899872	3.31628		
0.90036	3.32263		
0.900848	3.31006		
0.901336	3.31006		
0.901824	3.30371		
0.902312	3.29749		
0.9028	3.30371		
0.903288	3.30371		
0.903776	3.31006		
0.904264	3.29749		
0.904752	3.31006		
0.90524	3.31006		
0.905728	3.31006		
0.906216	3.31006		
0.906704	3.30371		
0.907192	3.29749		
0.90768	3.29749		
0.908168	3.31006		
0.908656	3.29114		
0.909144	3.29114		
0.909632	3.28491		
0.91012	3.29114		
0.910608	3.29114		
0.911096	3.28491		
0.911584	3.29749		
0.912072	3.28491		
0.91256	3.28491		
0.913048	3.27869		
0.913536	3.29114		
0.914024	3.28491		
0.914512	3.28491		
0.915	3.28491		
0.915488	3.29114		
0.915976	3.29749		
0.916464	3.29114		
0.916952	3.29114		
0.91744	3.27234		
0.917928	3.27869		
0.918416	3.29114		
0.918904	3.29749		
0.919392	3.29749		
0.91988	3.29114		
0.920368	3.29114		
0.920856	3.30371		
0.921344	3.29114		
0.921832	3.29749		
0.92232	3.29114		
0.922808	3.31006		
0.923296	3.31006		
0.923784	3.30371		
0.924272	3.29114		
0.92476	3.28491		
0.925248	3.29749		
0.925736	3.30371		
0.926224	3.31006		
0.926712	3.30371		
0.9272	3.28491		
0.927688	3.30371		
0.928176	3.31628		
0.928664	3.30371		
0.929152	3.29114		
0.92964	3.30371		
0.930128	3.30371		
0.930616	3.31006		
0.931104	3.31006		
0.931592	3.31628		
0.93208	3.29114		
0.932568	3.31006		
0.933056	3.31006		
0.933544	3.29749		
0.934032	3.30371		
0.93452	3.29749		
0.935008	3.29749		
0.935496	3.29749		
0.935984	3.30371		
0.936472	3.29114		
0.93696	3.29749		
0.937448	3.30371		
0.937936	3.30371		
0.938424	3.29114		
0.938912	3.29114		
0.9394	3.27869		
0.939888	3.29749		
0.940376	3.29749		
0.940864	3.29114		
0.941352	3.28491		
0.94184	3.29114		
0.942328	3.27869		
0.942816	3.27869		
0.943304	3.28491		
0.943792	3.26611		
0.94428	3.27869		
0.944768	3.27234		
0.945256	3.26611		
0.945744	3.26611		
0.946232	3.27869		
0.94672	3.25989		
0.947208	3.27869		
0.947696	3.26611		
0.948184	3.28491		
0.948672	3.27234		
0.94916	3.25989		
0.949648	3.27869		
0.950136	3.27234		
0.950624	3.27234		
0.951112	3.27234		
0.9516	3.27869		
0.952088	3.27234		
0.952576	3.27869		
0.953064	3.26611		
0.953552	3.25354		
0.95404	3.27869		
0.954528	3.28491		
0.955016	3.27869		
0.955504	3.29114		
0.955992	3.27869		
0.95648	3.27234		
0.956968	3.29749		
0.957456	3.29114		
0.957944	3.27869		
0.958432	3.27869		
0.95892	3.29114		
0.959408	3.30371		
0.959896	3.29749		
0.960384	3.29114		
0.960872	3.30371		
0.96136	3.30371		
0.961848	3.29749		
0.962336	3.30371		
0.962824	3.29749		
0.963312	3.28491		
0.9638	3.29749		
0.964288	3.31006		
0.964776	3.29114		
0.965264	3.28491		
0.965752	3.29749		
0.96624	3.29749		
0.966728	3.29749		
0.967216	3.29749		
0.967704	3.30371		
0.968192	3.29749		
0.96868	3.29749		
0.969168	3.27869		
0.969656	3.29749		
0.970144	3.29749		
0.970632	3.28491		
0.97112	3.31006		
0.971608	3.27869		
0.972096	3.28491		
0.972584	3.27234		
0.973072	3.29114		
0.97356	3.27869		
0.974048	3.27869		
0.974536	3.27869		
0.975024	3.26611		
0.975512	3.27869		
0.976	3.26611		
0.976488	3.25989		
0.976976	3.28491		
0.977464	3.28491		
0.977952	3.24719		
0.97844	3.26611		
0.978928	3.25989		
0.979416	3.27869		
0.979904	3.25989		
0.980392	3.27234		
0.98088	3.25989		
0.981368	3.25989		
0.981856	3.25989		
0.982344	3.25354		
0.982832	3.25354		
0.98332	3.25354		
0.983808	3.25354		
0.984296	3.25354		
0.984784	3.24719		
0.985272	3.25989		
0.98576	3.25989		
0.986248	3.23474		
0.986736	3.25354		
0.987224	3.25989		
0.987712	3.24719		
0.9882	3.25989		
0.988688	3.25354		
0.989176	3.23474		
0.989664	3.25989		
0.990152	3.25989		
0.99064	3.25989		
0.991128	3.25989		
0.991616	3.25354		
0.992104	3.25989		
0.992592	3.27234		
0.99308	3.27234		
0.993568	3.25354		
0.994056	3.27869		
0.994544	3.28491		
0.995032	3.29114		
0.99552	3.27869		
0.996008	3.27234		
0.996496	3.29114		
0.996984	3.28491		
0.997472	3.27869		
0.99796	3.27869		
0.998448	3.28491		
0.998936	3.28491		
0.999424	3.27869		
0.999912	3.29114		
1.0004	3.27869		
1.000888	3.29114		
1.001376	3.26611		
1.001864	3.27234		
1.002352	3.27234		
1.00284	3.28491		
1.003328	3.27869		
1.003816	3.25989		
1.004304	3.27234		
1.004792	3.27869		
1.00528	3.29114		
1.005768	3.27234		
1.006256	3.27234		
1.006744	3.27234		
1.007232	3.26611		
1.00772	3.26611		
1.008208	3.25989		
1.008696	3.26611		
1.009184	3.26611		
1.009672	3.25354		
1.01016	3.25354		
1.010648	3.24719		
1.011136	3.25354		
1.011624	3.25354		
1.012112	3.24097		
1.0126	3.22839		
1.013088	3.24097		
1.013576	3.23474		
1.014064	3.24097		
1.014552	3.22839		
1.01504	3.22839		
1.015528	3.23474		
1.016016	3.23474		
1.016504	3.24097		
1.016992	3.22839		
1.01748	3.24097		
1.017968	3.24719		
1.018456	3.22839		
1.018944	3.24097		
1.019432	3.22217		
1.01992	3.21582		
1.020408	3.24719		
1.020896	3.24719		
1.021384	3.24097		
1.021872	3.23474		
1.02236	3.22839		
1.022848	3.25354		
1.023336	3.23474		
1.023824	3.24097		
1.024312	3.24097		
1.0248	3.24097		
1.025288	3.24097		
1.025776	3.24719		
1.026264	3.24719		
1.026752	3.25354		
1.02724	3.24719		
1.027728	3.26611		
1.028216	3.24719		
1.028704	3.24719		
1.029192	3.25354		
1.02968	3.25989		
1.030168	3.24719		
1.030656	3.27234		
1.031144	3.25989		
1.031632	3.25989		
1.03212	3.25989		
1.032608	3.24719		
1.033096	3.25989		
1.033584	3.25354		
1.034072	3.24097		
1.03456	3.25989		
1.035048	3.24719		
1.035536	3.24719		
1.036024	3.24719		
1.036512	3.24097		
1.037	3.25354		
1.037488	3.25989		
1.037976	3.24097		
1.038464	3.23474		
1.038952	3.23474		
1.03944	3.22839		
1.039928	3.24719		
1.040416	3.23474		
1.040904	3.22217		
1.041392	3.24097		
1.04188	3.22839		
1.042368	3.22839		
1.042856	3.22217		
1.043344	3.22839		
1.043832	3.24097		
1.04432	3.22839		
1.044808	3.22839		
1.045296	3.22217		
1.045784	3.22217		
1.046272	3.22839		
1.04676	3.22217		
1.047248	3.22217		
1.047736	3.21582		
1.048224	3.22217		
1.048712	3.20959		
1.0492	3.21582		
1.049688	3.22839		
1.050176	3.21582		
1.050664	3.22217		
1.051152	3.20959		
1.05164	3.22839		
1.052128	3.20325		
1.052616	3.21582		
1.053104	3.22217		
1.053592	3.20959		
1.05408	3.21582		
1.054568	3.22217		
1.055056	3.20959		
1.055544	3.22217		
1.056032	3.21582		
1.05652	3.22217		
1.057008	3.22839		
1.057496	3.22217		
1.057984	3.22839		
1.058472	3.22217		
1.05896	3.23474		
1.059448	3.23474		
1.059936	3.23474		
1.060424	3.24719		
1.060912	3.24097		
1.0614	3.22217		
1.061888	3.22839		
1.062376	3.22217		
1.062864	3.24097		
1.063352	3.23474		
1.06384	3.22839		
1.064328	3.22839		
1.064816	3.22839		
1.065304	3.22217		
1.065792	3.22839		
1.06628	3.22839		
1.066768	3.22217		
1.067256	3.22839		
1.067744	3.22839		
1.068232	3.22839		
1.06872	3.22839		
1.069208	3.20959		
1.069696	3.22839		
1.070184	3.20325		
1.070672	3.21582		
1.07116	3.20325		
1.071648	3.20959		
1.072136	3.1908		
1.072624	3.20325		
1.073112	3.20325		
1.0736	3.19702		
1.074088	3.19702		
1.074576	3.20959		
1.075064	3.20325		
1.075552	3.20959		
1.07604	3.19702		
1.076528	3.20959		
1.077016	3.1908		
1.077504	3.1908		
1.077992	3.20325		
1.07848	3.20325		
1.078968	3.19702		
1.079456	3.19702		
1.079944	3.20959		
1.080432	3.19702		
1.08092	3.1908		
1.081408	3.1908		
1.081896	3.20959		
1.082384	3.20325		
1.082872	3.20325		
1.08336	3.20959		
1.083848	3.20325		
1.084336	3.20959		
1.084824	3.22217		
1.085312	3.20325		
1.0858	3.21582		
1.086288	3.21582		
1.086776	3.19702		
1.087264	3.22217		
1.087752	3.20959		
1.08824	3.21582		
1.088728	3.21582		
1.089216	3.22217		
1.089704	3.22839		
1.090192	3.21582		
1.09068	3.20959		
1.091168	3.22217		
1.091656	3.21582		
1.092144	3.21582		
1.092632	3.21582		
1.09312	3.22217		
1.093608	3.20959		
1.094096	3.21582		
1.094584	3.21582		
1.095072	3.21582		
1.09556	3.22217		
1.096048	3.22217		
1.096536	3.21582		
1.097024	3.22217		
1.097512	3.20959		
1.098	3.20959		
1.098488	3.20959		
1.098976	3.21582		
1.099464	3.20959		
1.099952	3.20959		
1.10044	3.21582		
1.100928	3.1908		
1.101416	3.1908		
1.101904	3.19702		
1.102392	3.18445		
1.10288	3.21582		
1.103368	3.19702		
1.103856	3.19702		
1.104344	3.1908		
1.104832	3.19702		
1.10532	3.1908		
1.105808	3.18445		
1.106296	3.18445		
1.106784	3.17822		
1.107272	3.17188		
1.10776	3.1908		
1.108248	3.18445		
1.108736	3.17822		
1.109224	3.17188		
1.109712	3.17822		
1.1102	3.18445		
1.110688	3.17188		
1.111176	3.18445		
1.111664	3.17822		
1.112152	3.18445		
1.11264	3.17822		
1.113128	3.17822		
1.113616	3.17188		
1.114104	3.19702		
1.114592	3.19702		
1.11508	3.19702		
1.115568	3.18445		
1.116056	3.18445		
1.116544	3.17188		
1.117032	3.18445		
1.11752	3.18445		
1.118008	3.20959		
1.118496	3.1908		
1.118984	3.18445		
1.119472	3.1908		
1.11996	3.1908		
1.120448	3.18445		
1.120936	3.17188		
1.121424	3.19702		
1.121912	3.19702		
1.1224	3.19702		
1.122888	3.19702		
1.123376	3.19702		
1.123864	3.20325		
1.124352	3.18445		
1.12484	3.1908		
1.125328	3.19702		
1.125816	3.1908		
1.126304	3.20325		
1.126792	3.18445		
1.12728	3.19702		
1.127768	3.19702		
1.128256	3.19702		
1.128744	3.20325		
1.129232	3.1908		
1.12972	3.1908		
1.130208	3.1908		
1.130696	3.17822		
1.131184	3.20325		
1.131672	3.18445		
1.13216	3.17188		
1.132648	3.17822		
1.133136	3.17188		
1.133624	3.17188		
1.134112	3.17822		
1.1346	3.17822		
1.135088	3.17188		
1.135576	3.16565		
1.136064	3.17822		
1.136552	3.17822		
1.13704	3.1593		
1.137528	3.1593		
1.138016	3.17188		
1.138504	3.15308		
1.138992	3.15308		
1.13948	3.16565		
1.139968	3.17188		
1.140456	3.1593		
1.140944	3.16565		
1.141432	3.1593		
1.14192	3.1405		
1.142408	3.14685		
1.142896	3.15308		
1.143384	3.1405		
1.143872	3.1405		
1.14436	3.15308		
1.144848	3.14685		
1.145336	3.13416		
1.145824	3.14685		
1.146312	3.14685		
1.1468	3.14685		
1.147288	3.14685		
1.147776	3.15308		
1.148264	3.13416		
1.148752	3.15308		
1.14924	3.1593		
1.149728	3.1593		
1.150216	3.15308		
1.150704	3.14685		
1.151192	3.1593		
1.15168	3.16565		
1.152168	3.15308		
1.152656	3.1593		
1.153144	3.1593		
1.153632	3.1593		
1.15412	3.15308		
1.154608	3.14685		
1.155096	3.16565		
1.155584	3.15308		
1.156072	3.1593		
1.15656	3.16565		
1.157048	3.14685		
1.157536	3.1593		
1.158024	3.1593		
1.158512	3.16565		
1.159	3.17188		
1.159488	3.1593		
1.159976	3.1593		
1.160464	3.1593		
1.160952	3.16565		
1.16144	3.14685		
1.161928	3.17188		
1.162416	3.14685		
1.162904	3.15308		
1.163392	3.15308		
1.16388	3.15308		
1.164368	3.15308		
1.164856	3.15308		
1.165344	3.13416		
1.165832	3.1217		
1.16632	3.15308		
1.166808	3.14685		
1.167296	3.15308		
1.167784	3.1405		
1.168272	3.1405		
1.16876	3.1405		
1.169248	3.1405		
1.169736	3.12793		
1.170224	3.13416		
1.170712	3.1405		
1.1712	3.13416		
1.171688	3.11536		
1.172176	3.1217		
1.172664	3.1217		
1.173152	3.1405		
1.17364	3.11536		
1.174128	3.11536		
1.174616	3.10291		
1.175104	3.10291		
1.175592	3.10913		
1.17608	3.10913		
1.176568	3.11536		
1.177056	3.11536		
1.177544	3.11536		
1.178032	3.10913		
1.17852	3.1217		
1.179008	3.10913		
1.179496	3.12793		
1.179984	3.11536		
1.180472	3.1217		
1.18096	3.13416		
1.181448	3.1217		
1.181936	3.11536		
1.182424	3.12793		
1.182912	3.11536		
1.1834	3.1405		
1.183888	3.1405		
1.184376	3.13416		
1.184864	3.1405		
1.185352	3.13416		
1.18584	3.14685		
1.186328	3.13416		
1.186816	3.11536		
1.187304	3.1405		
1.187792	3.1217		
1.18828	3.13416		
1.188768	3.13416		
1.189256	3.12793		
1.189744	3.12793		
1.190232	3.1405		
1.19072	3.15308		
1.191208	3.1405		
1.191696	3.12793		
1.192184	3.12793		
1.192672	3.12793		
1.19316	3.12793		
1.193648	3.13416		
1.194136	3.1405		
1.194624	3.1217		
1.195112	3.13416		
1.1956	3.1217		
1.196088	3.10913		
1.196576	3.12793		
1.197064	3.11536		
1.197552	3.1217		
1.19804	3.11536		
1.198528	3.10913		
1.199016	3.11536		
1.199504	3.11536		
1.199992	3.11536		
1.20048	3.10913		
1.200968	3.1217		
1.201456	3.10291		
1.201944	3.10291		
1.202432	3.09656		
1.20292	3.10913		
1.203408	3.09656		
1.203896	3.11536		
1.204384	3.09656		
1.204872	3.10913		
1.20536	3.11536		
1.205848	3.09656		
1.206336	3.10291		
1.206824	3.10291		
1.207312	3.10291		
1.2078	3.10913		
1.208288	3.09656		
1.208776	3.09656		
1.209264	3.10913		
1.209752	3.11536		
1.21024	3.10913		
1.210728	3.09656		
1.211216	3.10913		
1.211704	3.11536		
1.212192	3.10913		
1.21268	3.10291		
1.213168	3.10291		
1.213656	3.10913		
1.214144	3.11536		
1.214632	3.10291		
1.21512	3.10291		
1.215608	3.10913		
1.216096	3.10291		
1.216584	3.10913		
1.217072	3.08398		
1.21756	3.09021		
1.218048	3.10913		
1.218536	3.10913		
1.219024	3.10291		
1.219512	3.10913		
1.22	3.11536		
1.220488	3.11536		
1.220976	3.10913		
1.221464	3.10913		
1.221952	3.09656		
1.22244	3.09656		
1.222928	3.10291		
1.223416	3.09656		
1.223904	3.10913		
1.224392	3.10913		
1.22488	3.10291		
1.225368	3.08398		
1.225856	3.10291		
1.226344	3.09021		
1.226832	3.09021		
1.22732	3.09656		
1.227808	3.10291		
1.228296	3.08398		
1.228784	3.09656		
1.229272	3.10913		
1.22976	3.07776		
1.230248	3.07776		
1.230736	3.05884		
1.231224	3.07776		
1.231712	3.09021		
1.2322	3.09021		
1.232688	3.08398		
1.233176	3.04626		
1.233664	3.05884		
1.234152	3.06519		
1.23464	3.05884		
1.235128	3.05884		
1.235616	3.05261		
1.236104	3.04626		
1.236592	3.05884		
1.23708	3.04626		
1.237568	3.07141		
1.238056	3.07141		
1.238544	3.05884		
1.239032	3.07141		
1.23952	3.06519		
1.240008	3.05261		
1.240496	3.05884		
1.240984	3.06519		
1.241472	3.05261		
1.24196	3.06519		
1.242448	3.05261		
1.242936	3.06519		
1.243424	3.07141		
1.243912	3.07141		
1.2444	3.07141		
1.244888	3.06519		
1.245376	3.08398		
1.245864	3.06519		
1.246352	3.07141		
1.24684	3.07141		
1.247328	3.08398		
1.247816	3.07776		
1.248304	3.07141		
1.248792	3.07776		
1.24928	3.09021		
1.249768	3.08398		
1.250256	3.07141		
1.250744	3.09656		
1.251232	3.08398		
1.25172	3.09656		
1.252208	3.08398		
1.252696	3.07776		
1.253184	3.08398		
1.253672	3.07776		
1.25416	3.07776		
1.254648	3.07776		
1.255136	3.07776		
1.255624	3.09656		
1.256112	3.07141		
1.2566	3.07776		
1.257088	3.06519		
1.257576	3.07776		
1.258064	3.06519		
1.258552	3.05884		
1.25904	3.08398		
1.259528	3.07776		
1.260016	3.07141		
1.260504	3.07776		
1.260992	3.07141		
1.26148	3.05884		
1.261968	3.05261		
1.262456	3.07141		
1.262944	3.06519		
1.263432	3.05884		
1.26392	3.04626		
1.264408	3.04004		
1.264896	3.05261		
1.265384	3.04626		
1.265872	3.04626		
1.26636	3.05884		
1.266848	3.03381		
1.267336	3.04626		
1.267824	3.03381		
1.268312	3.04626		
1.2688	3.04004		
1.269288	3.03381		
1.269776	3.04004		
1.270264	3.04004		
1.270752	3.03381		
1.27124	3.04626		
1.271728	3.02747		
1.272216	3.02124		
1.272704	3.03381		
1.273192	3.02124		
1.27368	3.02747		
1.274168	3.02747		
1.274656	3.02747		
1.275144	3.03381		
1.275632	3.02747		
1.27612	3.03381		
1.276608	3.04626		
1.277096	3.04626		
1.277584	3.04626		
1.278072	3.04004		
1.27856	3.04626		
1.279048	3.02747		
1.279536	3.04004		
1.280024	3.03381		
1.280512	3.03381		
1.281	3.03381		
1.281488	3.03381		
1.281976	3.05884		
1.282464	3.05261		
1.282952	3.05884		
1.28344	3.05261		
1.283928	3.05261		
1.284416	3.06519		
1.284904	3.04626		
1.285392	3.04626		
1.28588	3.04004		
1.286368	3.04004		
1.286856	3.03381		
1.287344	3.03381		
1.287832	3.06519		
1.28832	3.05884		
1.288808	3.05884		
1.289296	3.04004		
1.289784	3.04626		
1.290272	3.05261		
1.29076	3.04626		
1.291248	3.04004		
1.291736	3.04004		
1.292224	3.04626		
1.292712	3.03381		
1.2932	3.03381		
1.293688	3.02124		
1.294176	3.04004		
1.294664	3.02124		
1.295152	3.02747		
1.29564	3.01489		
1.296128	3.03381		
1.296616	3.02124		
1.297104	3.00867		
1.297592	3.02124		
1.29808	3.01489		
1.298568	3.02124		
1.299056	3.00867		
1.299544	3.00867		
1.300032	3.00867		
1.30052	3.02124		
1.301008	2.98975		
1.301496	3.00244		
1.301984	3.00244		
1.302472	3.00244		
1.30296	3.00867		
1.303448	3.00244		
1.303936	3.00867		
1.304424	3.00244		
1.304912	3.00244		
1.3054	3.00867		
1.305888	2.99609		
1.306376	3.00867		
1.306864	3.00867		
1.307352	3.01489		
1.30784	3.01489		
1.308328	3.00244		
1.308816	2.99609		
1.309304	2.99609		
1.309792	3.01489		
1.31028	3.01489		
1.310768	3.01489		
1.311256	3.00244		
1.311744	3.00244		
1.312232	3.01489		
1.31272	3.01489		
1.313208	2.99609		
1.313696	3.00244		
1.314184	3.00867		
1.314672	3.02747		
1.31516	3.00244		
1.315648	3.02747		
1.316136	3.01489		
1.316624	3.00867		
1.317112	2.99609		
1.3176	3.01489		
1.318088	3.00867		
1.318576	3.00244		
1.319064	3.00867		
1.319552	3.02124		
1.32004	3.00867		
1.320528	3.00867		
1.321016	3.02124		
1.321504	3.02124		
1.321992	3.01489		
1.32248	3.00867		
1.322968	3.00244		
1.323456	3.00867		
1.323944	3.01489		
1.324432	3.00867		
1.32492	3.01489		
1.325408	2.98975		
1.325896	3.00867		
1.326384	3.00244		
1.326872	2.99609		
1.32736	3.00244		
1.327848	2.98352		
1.328336	3.01489		
1.328824	2.98975		
1.329312	3.00867		
1.3298	2.99609		
1.330288	2.99609		
1.330776	3.00867		
1.331264	2.98352		
1.331752	2.99609		
1.33224	3.00244		
1.332728	2.98975		
1.333216	2.98975		
1.333704	2.95837		
1.334192	2.97095		
1.33468	2.98352		
1.335168	2.99609		
1.335656	2.98975		
1.336144	2.98352		
1.336632	2.98352		
1.33712	2.98352		
1.337608	2.99609		
1.338096	2.98352		
1.338584	2.97095		
1.339072	2.98352		
1.33956	2.97095		
1.340048	2.97095		
1.340536	2.97729		
1.341024	2.98352		
1.341512	2.98352		
1.342	2.97729		
1.342488	2.98352		
1.342976	2.98352		
1.343464	2.98975		
1.343952	2.97729		
1.34444	2.98352		
1.344928	2.98975		
1.345416	2.97729		
1.345904	2.97729		
1.346392	2.98352		
1.34688	2.98352		
1.347368	2.98975		
1.347856	2.97729		
1.348344	2.97095		
1.348832	2.98975		
1.34932	2.98352		
1.349808	2.98975		
1.350296	2.97729		
1.350784	2.98352		
1.351272	2.98975		
1.35176	2.97095		
1.352248	2.97729		
1.352736	2.9646		
1.353224	2.97095		
1.353712	2.98352		
1.3542	2.97095		
1.354688	2.97095		
1.355176	2.97095		
1.355664	2.97729		
1.356152	2.98352		
1.35664	2.97095		
1.357128	2.9458		
1.357616	2.97729		
1.358104	2.97095		
1.358592	2.95215		
1.35908	2.97095		
1.359568	2.95837		
1.360056	2.95215		
1.360544	2.95837		
1.361032	2.9458		
1.36152	2.9458		
1.362008	2.95215		
1.362496	2.93945		
1.362984	2.9458		
1.363472	2.95215		
1.36396	2.95215		
1.364448	2.93323		
1.364936	2.95215		
1.365424	2.927		
1.365912	2.93945		
1.3664	2.95837		
1.366888	2.93323		
1.367376	2.95215		
1.367864	2.95215		
1.368352	2.93945		
1.36884	2.9458		
1.369328	2.93945		
1.369816	2.9458		
1.370304	2.97095		
1.370792	2.95837		
1.37128	2.9458		
1.371768	2.9458		
1.372256	2.93945		
1.372744	2.95215		
1.373232	2.9458		
1.37372	2.9458		
1.374208	2.9458		
1.374696	2.95215		
1.375184	2.9458		
1.375672	2.95837		
1.37616	2.93945		
1.376648	2.95215		
1.377136	2.95215		
1.377624	2.9458		
1.378112	2.95837		
1.3786	2.95215		
1.379088	2.95215		
1.379576	2.95837		
1.380064	2.95837		
1.380552	2.95215		
1.38104	2.95215		
1.381528	2.9646		
1.382016	2.927		
1.382504	2.95215		
1.382992	2.95215		
1.38348	2.93323		
1.383968	2.9458		
1.384456	2.9458		
1.384944	2.9458		
1.385432	2.9458		
1.38592	2.93945		
1.386408	2.92078		
1.386896	2.927		
1.387384	2.93945		
1.387872	2.90808		
1.38836	2.93945		
1.388848	2.92078		
1.389336	2.9458		
1.389824	2.93323		
1.390312	2.93945		
1.3908	2.93945		
1.391288	2.927		
1.391776	2.92078		
1.392264	2.93323		
1.392752	2.90808		
1.39324	2.927		
1.393728	2.93323		
1.394216	2.92078		
1.394704	2.90808		
1.395192	2.91443		
1.39568	2.90808		
1.396168	2.93945		
1.396656	2.91443		
1.397144	2.90808		
1.397632	2.90808		
1.39812	2.88928		
1.398608	2.92078		
1.399096	2.91443		
1.399584	2.89563		
1.400072	2.89563		
1.40056	2.89563		
1.401048	2.91443		
1.401536	2.90186		
1.402024	2.90186		
1.402512	2.90808		
1.403	2.90808		
1.403488	2.927		
1.403976	2.90186		
1.404464	2.90808		
1.404952	2.90808		
1.40544	2.90808		
1.405928	2.92078		
1.406416	2.92078		
1.406904	2.92078		
1.407392	2.92078		
1.40788	2.92078		
1.408368	2.92078		
1.408856	2.91443		
1.409344	2.91443		
1.409832	2.927		
1.41032	2.92078		
1.410808	2.92078		
1.411296	2.90808		
1.411784	2.92078		
1.412272	2.92078		
1.41276	2.93323		
1.413248	2.93323		
1.413736	2.91443		
1.414224	2.91443		
1.414712	2.93323		
1.4152	2.927		
1.415688	2.927		
1.416176	2.90808		
1.416664	2.91443		
1.417152	2.90808		
1.41764	2.91443		
1.418128	2.91443		
1.418616	2.90808		
1.419104	2.90808		
1.419592	2.91443		
1.42008	2.90186		
1.420568	2.88928		
1.421056	2.89563		
1.421544	2.91443		
1.422032	2.88928		
1.42252	2.88293		
1.423008	2.89563		
1.423496	2.88928		
1.423984	2.90186		
1.424472	2.88293		
1.42496	2.88928		
1.425448	2.87671		
1.425936	2.90808		
1.426424	2.88293		
1.426912	2.88293		
1.4274	2.88928		
1.427888	2.87048		
1.428376	2.87671		
1.428864	2.88293		
1.429352	2.88928		
1.42984	2.87671		
1.430328	2.87671		
1.430816	2.87671		
1.431304	2.87671		
1.431792	2.85779		
1.43228	2.87671		
1.432768	2.88293		
1.433256	2.88928		
1.433744	2.87671		
1.434232	2.88928		
1.43472	2.86414		
1.435208	2.88928		
1.435696	2.88293		
1.436184	2.88293		
1.436672	2.88293		
1.43716	2.88928		
1.437648	2.88293		
1.438136	2.88293		
1.438624	2.88293		
1.439112	2.88293		
1.4396	2.87671		
1.440088	2.88293		
1.440576	2.87048		
1.441064	2.88928		
1.441552	2.88928		
1.44204	2.87671		
1.442528	2.87671		
1.443016	2.88928		
1.443504	2.88293		
1.443992	2.88293		
1.44448	2.87048		
1.444968	2.87048		
1.445456	2.87048		
1.445944	2.87048		
1.446432	2.88928		
1.44692	2.87671		
1.447408	2.88928		
1.447896	2.89563		
1.448384	2.88293		
1.448872	2.87671		
1.44936	2.87671		
1.449848	2.87671		
1.450336	2.87671		
1.450824	2.88928		
1.451312	2.88928		
1.4518	2.88928		
1.452288	2.85779		
1.452776	2.86414		
1.453264	2.86414		
1.453752	2.86414		
1.45424	2.85779		
1.454728	2.85779		
1.455216	2.85779		
1.455704	2.87048		
1.456192	2.85156		
1.45668	2.85779		
1.457168	2.85156		
1.457656	2.86414		
1.458144	2.85779		
1.458632	2.85156		
1.45912	2.85779		
1.459608	2.85156		
1.460096	2.85156		
1.460584	2.83264		
1.461072	2.86414		
1.46156	2.82642		
1.462048	2.85156		
1.462536	2.83899		
1.463024	2.84534		
1.463512	2.84534		
1.464	2.83899		
1.464488	2.83899		
1.464976	2.83899		
1.465464	2.83264		
1.465952	2.82642		
1.46644	2.84534		
1.466928	2.84534		
1.467416	2.84534		
1.467904	2.83264		
1.468392	2.83264		
1.46888	2.85156		
1.469368	2.83264		
1.469856	2.83899		
1.470344	2.83899		
1.470832	2.84534		
1.47132	2.85156		
1.471808	2.83264		
1.472296	2.83899		
1.472784	2.83899		
1.473272	2.85779		
1.47376	2.85779		
1.474248	2.85779		
1.474736	2.84534		
1.475224	2.85156		
1.475712	2.83899		
1.4762	2.83899		
1.476688	2.83899		
1.477176	2.83899		
1.477664	2.83264		
1.478152	2.84534		
1.47864	2.83264		
1.479128	2.83264		
1.479616	2.83264		
1.480104	2.85156		
1.480592	2.81384		
1.48108	2.83264		
1.481568	2.84534		
1.482056	2.84534		
1.482544	2.83899		
1.483032	2.84534		
1.48352	2.82019		
1.484008	2.82642		
1.484496	2.84534		
1.484984	2.83264		
1.485472	2.82642		
1.48596	2.82642		
1.486448	2.82642		
1.486936	2.82019		
1.487424	2.82642		
1.487912	2.82642		
1.4884	2.83899		
1.488888	2.82642		
1.489376	2.83264		
1.489864	2.80762		
1.490352	2.81384		
1.49084	2.83264		
1.491328	2.82019		
1.491816	2.83264		
1.492304	2.82642		
1.492792	2.83264		
1.49328	2.82019		
1.493768	2.81384		
1.494256	2.81384		
1.494744	2.82019		
1.495232	2.81384		
1.49572	2.81384		
1.496208	2.82019		
1.496696	2.82019		
1.497184	2.80762		
1.497672	2.82642		
1.49816	2.80127		
1.498648	2.82642		
1.499136	2.81384		
1.499624	2.81384		
1.500112	2.82019		
1.5006	2.82019		
1.501088	2.83264		
1.501576	2.81384		
1.502064	2.81384		
1.502552	2.81384		
1.50304	2.82019		
1.503528	2.83264		
1.504016	2.81384		
1.504504	2.82642		
1.504992	2.82642		
1.50548	2.80762		
1.505968	2.83899		
1.506456	2.82019		
1.506944	2.82642		
1.507432	2.82642		
1.50792	2.81384		
1.508408	2.81384		
1.508896	2.82019		
1.509384	2.81384		
1.509872	2.82642		
1.51036	2.82019		
1.510848	2.80762		
1.511336	2.80762		
1.511824	2.83264		
1.512312	2.82019		
1.5128	2.82019		
1.513288	2.80762		
1.513776	2.82019		
1.514264	2.82642		
1.514752	2.80762		
1.51524	2.81384		
1.515728	2.80762		
1.516216	2.80127		
1.516704	2.80762		
1.517192	2.79504		
1.51768	2.80762		
1.518168	2.80127		
1.518656	2.7887		
1.519144	2.80127		
1.519632	2.80127		
1.52012	2.78247		
1.520608	2.7887		
1.521096	2.79504		
1.521584	2.80127		
1.522072	2.79504		
1.52256	2.76978		
1.523048	2.76978		
1.523536	2.78247		
1.524024	2.77612		
1.524512	2.76978		
1.525	2.7887		
1.525488	2.76978		
1.525976	2.76978		
1.526464	2.77612		
1.526952	2.78247		
1.52744	2.78247		
1.527928	2.7887		
1.528416	2.78247		
1.528904	2.7887		
1.529392	2.78247		
1.52988	2.7887		
1.530368	2.78247		
1.530856	2.78247		
1.531344	2.79504		
1.531832	2.76355		
1.53232	2.78247		
1.532808	2.78247		
1.533296	2.78247		
1.533784	2.78247		
1.534272	2.79504		
1.53476	2.7887		
1.535248	2.7887		
1.535736	2.76978		
1.536224	2.77612		
1.536712	2.79504		
1.5372	2.79504		
1.537688	2.7887		
1.538176	2.78247		
1.538664	2.80127		
1.539152	2.7887		
1.53964	2.79504		
1.540128	2.79504		
1.540616	2.78247		
1.541104	2.79504		
1.541592	2.77612		
1.54208	2.7887		
1.542568	2.78247		
1.543056	2.79504		
1.543544	2.79504		
1.544032	2.78247		
1.54452	2.7887		
1.545008	2.7887		
1.545496	2.77612		
1.545984	2.77612		
1.546472	2.77612		
1.54696	2.78247		
1.547448	2.77612		
1.547936	2.78247		
1.548424	2.76978		
1.548912	2.78247		
1.5494	2.76355		
1.549888	2.7511		
1.550376	2.75732		
1.550864	2.7511		
1.551352	2.74463		
1.55184	2.76978		
1.552328	2.76355		
1.552816	2.7511		
1.553304	2.75732		
1.553792	2.74463		
1.55428	2.7511		
1.554768	2.74463		
1.555256	2.7384		
1.555744	2.75732		
1.556232	2.7511		
1.55672	2.7384		
1.557208	2.7384		
1.557696	2.7384		
1.558184	2.75732		
1.558672	2.73218		
1.55916	2.7384		
1.559648	2.73218		
1.560136	2.72583		
1.560624	2.7196		
1.561112	2.73218		
1.5616	2.74463		
1.562088	2.74463		
1.562576	2.72583		
1.563064	2.7384		
1.563552	2.7384		
1.56404	2.72583		
1.564528	2.71326		
1.565016	2.7384		
1.565504	2.7384		
1.565992	2.7384		
1.56648	2.7384		
1.566968	2.72583		
1.567456	2.7384		
1.567944	2.73218		
1.568432	2.74463		
1.56892	2.7511		
1.569408	2.7384		
1.569896	2.74463		
1.570384	2.76978		
1.570872	2.7384		
1.57136	2.7511		
1.571848	2.76355		
1.572336	2.75732		
1.572824	2.7511		
1.573312	2.76355		
1.5738	2.7511		
1.574288	2.76355		
1.574776	2.76355		
1.575264	2.74463		
1.575752	2.75732		
1.57624	2.74463		
1.576728	2.75732		
1.577216	2.7511		
1.577704	2.74463		
1.578192	2.74463		
1.57868	2.7511		
1.579168	2.7511		
1.579656	2.75732		
1.580144	2.74463		
1.580632	2.7511		
1.58112	2.7511		
1.581608	2.74463		
1.582096	2.74463		
1.582584	2.74463		
1.583072	2.7384		
1.58356	2.7384		
1.584048	2.74463		
1.584536	2.73218		
1.585024	2.72583		
1.585512	2.70703		
1.586	2.73218		
1.586488	2.7196		
1.586976	2.70703		
1.587464	2.71326		
1.587952	2.73218		
1.58844	2.69446		
1.588928	2.71326		
1.589416	2.70068		
1.589904	2.70068		
1.590392	2.7196		
1.59088	2.70068		
1.591368	2.70068		
1.591856	2.71326		
1.592344	2.69446		
1.592832	2.70703		
1.59332	2.69446		
1.593808	2.69446		
1.594296	2.7196		
1.594784	2.70068		
1.595272	2.71326		
1.59576	2.69446		
1.596248	2.70068		
1.596736	2.70068		
1.597224	2.69446		
1.597712	2.70703		
1.5982	2.70068		
1.598688	2.70068		
1.599176	2.70068		
1.599664	2.72583		
1.600152	2.69446		
1.60064	2.69446		
1.601128	2.71326		
1.601616	2.70703		
1.602104	2.69446		
1.602592	2.70703		
1.60308	2.70703		
1.603568	2.70703		
1.604056	2.70703		
1.604544	2.7196		
1.605032	2.70703		
1.60552	2.70703		
1.606008	2.70703		
1.606496	2.71326		
1.606984	2.71326		
1.607472	2.70703		
1.60796	2.71326		
1.608448	2.70703		
1.608936	2.7196		
1.609424	2.7196		
1.609912	2.70068		
1.6104	2.7196		
1.610888	2.70703		
1.611376	2.70703		
1.611864	2.70703		
1.612352	2.71326		
1.61284	2.7196		
1.613328	2.70703		
1.613816	2.7196		
1.614304	2.70068		
1.614792	2.69446		
1.61528	2.70068		
1.615768	2.69446		
1.616256	2.69446		
1.616744	2.70703		
1.617232	2.68823		
1.61772	2.68823		
1.618208	2.69446		
1.618696	2.69446		
1.619184	2.68823		
1.619672	2.68176		
1.62016	2.68176		
1.620648	2.68823		
1.621136	2.68823		
1.621624	2.67554		
1.622112	2.67554		
1.6226	2.67554		
1.623088	2.66296		
1.623576	2.67554		
1.624064	2.65039		
1.624552	2.66931		
1.62504	2.65674		
1.625528	2.66296		
1.626016	2.68176		
1.626504	2.67554		
1.626992	2.68176		
1.62748	2.66296		
1.627968	2.68176		
1.628456	2.68176		
1.628944	2.66931		
1.629432	2.66931		
1.62992	2.65674		
1.630408	2.68176		
1.630896	2.68823		
1.631384	2.65039		
1.631872	2.66931		
1.63236	2.68823		
1.632848	2.66931		
1.633336	2.68823		
1.633824	2.67554		
1.634312	2.68823		
1.6348	2.66296		
1.635288	2.69446		
1.635776	2.68176		
1.636264	2.68823		
1.636752	2.67554		
1.63724	2.68176		
1.637728	2.68176		
1.638216	2.67554		
1.638704	2.68176		
1.639192	2.66931		
1.63968	2.68823		
1.640168	2.67554		
1.640656	2.68823		
1.641144	2.67554		
1.641632	2.68823		
1.64212	2.67554		
1.642608	2.67554		
1.643096	2.67554		
1.643584	2.66931		
1.644072	2.65039		
1.64456	2.66931		
1.645048	2.66296		
1.645536	2.66296		
1.646024	2.66296		
1.646512	2.67554		
1.647	2.65674		
1.647488	2.66296		
1.647976	2.66931		
1.648464	2.66296		
1.648952	2.64404		
1.64944	2.67554		
1.649928	2.65039		
1.650416	2.66931		
1.650904	2.66296		
1.651392	2.65039		
1.65188	2.65039		
1.652368	2.64404		
1.652856	2.65039		
1.653344	2.65039		
1.653832	2.63159		
1.65432	2.65039		
1.654808	2.63782		
1.655296	2.65674		
1.655784	2.65039		
1.656272	2.64404		
1.65676	2.63782		
1.657248	2.65039		
1.657736	2.63159		
1.658224	2.63782		
1.658712	2.64404		
1.6592	2.63159		
1.659688	2.63782		
1.660176	2.65674		
1.660664	2.63782		
1.661152	2.64404		
1.66164	2.63159		
1.662128	2.66296		
1.662616	2.65039		
1.663104	2.65039		
1.663592	2.65039		
1.66408	2.62524		
1.664568	2.65039		
1.665056	2.64404		
1.665544	2.65039		
1.666032	2.64404		
1.66652	2.65039		
1.667008	2.64404		
1.667496	2.63782		
1.667984	2.66296		
1.668472	2.65039		
1.66896	2.65039		
1.669448	2.64404		
1.669936	2.65674		
1.670424	2.66296		
1.670912	2.66296		
1.6714	2.66296		
1.671888	2.65674		
1.672376	2.65039		
1.672864	2.63159		
1.673352	2.65039		
1.67384	2.65674		
1.674328	2.65039		
1.674816	2.65039		
1.675304	2.63159		
1.675792	2.64404		
1.67628	2.62524		
1.676768	2.62524		
1.677256	2.65039		
1.677744	2.62524		
1.678232	2.64404		
1.67872	2.63782		
1.679208	2.63159		
1.679696	2.61902		
1.680184	2.63159		
1.680672	2.62524		
1.68116	2.61902		
1.681648	2.62524		
1.682136	2.61902		
1.682624	2.61902		
1.683112	2.61902		
1.6836	2.60632		
1.684088	2.61267		
1.684576	2.62524		
1.685064	2.61267		
1.685552	2.60632		
1.68604	2.61902		
1.686528	2.61267		
1.687016	2.60632		
1.687504	2.61267		
1.687992	2.60632		
1.68848	2.61902		
1.688968	2.61902		
1.689456	2.61902		
1.689944	2.59387		
1.690432	2.59387		
1.69092	2.61267		
1.691408	2.6001		
1.691896	2.61267		
1.692384	2.60632		
1.692872	2.61267		
1.69336	2.61267		
1.693848	2.61267		
1.694336	2.62524		
1.694824	2.60632		
1.695312	2.61267		
1.6958	2.61902		
1.696288	2.61902		
1.696776	2.61902		
1.697264	2.61902		
1.697752	2.63159		
1.69824	2.63782		
1.698728	2.63159		
1.699216	2.61267		
1.699704	2.61267		
1.700192	2.63159		
1.70068	2.61267		
1.701168	2.62524		
1.701656	2.62524		
1.702144	2.61902		
1.702632	2.61267		
1.70312	2.61902		
1.703608	2.62524		
1.704096	2.60632		
1.704584	2.60632		
1.705072	2.61902		
1.70556	2.6001		
1.706048	2.60632		
1.706536	2.61267		
1.707024	2.6001		
1.707512	2.6001		
1.708	2.6001		
1.708488	2.61267		
1.708976	2.61267		
1.709464	2.6001		
1.709952	2.60632		
1.71044	2.59387		
1.710928	2.60632		
1.711416	2.59387		
1.711904	2.59387		
1.712392	2.59387		
1.71288	2.58118		
1.713368	2.58118		
1.713856	2.58118		
1.714344	2.6001		
1.714832	2.58118		
1.71532	2.58752		
1.715808	2.57483		
1.716296	2.57483		
1.716784	2.57483		
1.717272	2.56238		
1.71776	2.57483		
1.718248	2.58752		
1.718736	2.57483		
1.719224	2.5686		
1.719712	2.58118		
1.7202	2.5686		
1.720688	2.57483		
1.721176	2.5686		
1.721664	2.58118		
1.722152	2.5686		
1.72264	2.5686		
1.723128	2.57483		
1.723616	2.5498		
1.724104	2.54346		
1.724592	2.58118		
1.72508	2.57483		
1.725568	2.5686		
1.726056	2.5686		
1.726544	2.57483		
1.727032	2.57483		
1.72752	2.5686		
1.728008	2.57483		
1.728496	2.57483		
1.728984	2.58118		
1.729472	2.58752		
1.72996	2.58118		
1.730448	2.58752		
1.730936	2.5686		
1.731424	2.57483		
1.731912	2.57483		
1.7324	2.58118		
1.732888	2.58752		
1.733376	2.58752		
1.733864	2.58118		
1.734352	2.58118		
1.73484	2.58118		
1.735328	2.59387		
1.735816	2.58118		
1.736304	2.58752		
1.736792	2.59387		
1.73728	2.58118		
1.737768	2.58752		
1.738256	2.58752		
1.738744	2.57483		
1.739232	2.58752		
1.73972	2.59387		
1.740208	2.58118		
1.740696	2.58752		
1.741184	2.5686		
1.741672	2.5686		
1.74216	2.57483		
1.742648	2.55603		
1.743136	2.5686		
1.743624	2.57483		
1.744112	2.55603		
1.7446	2.5686		
1.745088	2.5498		
1.745576	2.56238		
1.746064	2.55603		
1.746552	2.5498		
1.74704	2.5498		
1.747528	2.5498		
1.748016	2.53088		
1.748504	2.54346		
1.748992	2.54346		
1.74948	2.5498		
1.749968	2.5498		
1.750456	2.55603		
1.750944	2.53711		
1.751432	2.5498		
1.75192	2.5498		
1.752408	2.53711		
1.752896	2.54346		
1.753384	2.54346		
1.753872	2.53711		
1.75436	2.53088		
1.754848	2.55603		
1.755336	2.5498		
1.755824	2.5498		
1.756312	2.53088		
1.7568	2.55603		
1.757288	2.54346		
1.757776	2.53711		
1.758264	2.54346		
1.758752	2.5498		
1.75924	2.54346		
1.759728	2.54346		
1.760216	2.53711		
1.760704	2.5498		
1.761192	2.55603		
1.76168	2.56238		
1.762168	2.54346		
1.762656	2.55603		
1.763144	2.53711		
1.763632	2.58118		
1.76412	2.56238		
1.764608	2.5686		
1.765096	2.55603		
1.765584	2.5498		
1.766072	2.55603		
1.76656	2.55603		
1.767048	2.57483		
1.767536	2.5498		
1.768024	2.5686		
1.768512	2.56238		
1.769	2.54346		
1.769488	2.56238		
1.769976	2.54346		
1.770464	2.55603		
1.770952	2.5498		
1.77144	2.56238		
1.771928	2.5498		
1.772416	2.5498		
1.772904	2.53711		
1.773392	2.53088		
1.77388	2.54346		
1.774368	2.5498		
1.774856	2.53711		
1.775344	2.53088		
1.775832	2.53088		
1.77632	2.5498		
1.776808	2.53088		
1.777296	2.53711		
1.777784	2.51208		
1.778272	2.52466		
1.77876	2.51831		
1.779248	2.52466		
1.779736	2.52466		
1.780224	2.51208		
1.780712	2.51831		
1.7812	2.51208		
1.781688	2.51831		
1.782176	2.52466		
1.782664	2.52466		
1.783152	2.50574		
1.78364	2.51208		
1.784128	2.50574		
1.784616	2.51831		
1.785104	2.51208		
1.785592	2.49939		
1.78608	2.51831		
1.786568	2.51208		
1.787056	2.51831		
1.787544	2.51208		
1.788032	2.51208		
1.78852	2.50574		
1.789008	2.51831		
1.789496	2.51208		
1.789984	2.51831		
1.790472	2.51831		
1.79096	2.51831		
1.791448	2.53088		
1.791936	2.51831		
1.792424	2.53088		
1.792912	2.52466		
1.7934	2.51208		
1.793888	2.52466		
1.794376	2.49939		
1.794864	2.52466		
1.795352	2.50574		
1.79584	2.53088		
1.796328	2.51831		
1.796816	2.53711		
1.797304	2.51208		
1.797792	2.51208		
1.79828	2.51831		
1.798768	2.51831		
1.799256	2.52466		
1.799744	2.50574		
1.800232	2.51208		
1.80072	2.52466		
1.801208	2.51208		
1.801696	2.52466		
1.802184	2.51208		
1.802672	2.51208		
1.80316	2.50574		
1.803648	2.51208		
1.804136	2.51831		
1.804624	2.49939		
1.805112	2.49316		
1.8056	2.49939		
1.806088	2.49316		
1.806576	2.49939		
1.807064	2.49316		
1.807552	2.49939		
1.80804	2.49316		
1.808528	2.49316		
1.809016	2.48059		
1.809504	2.48682		
1.809992	2.48059		
1.81048	2.47424		
1.810968	2.48682		
1.811456	2.48059		
1.811944	2.48682		
1.812432	2.48682		
1.81292	2.48059		
1.813408	2.48059		
1.813896	2.47424		
1.814384	2.45532		
1.814872	2.47424		
1.81536	2.47424		
1.815848	2.47424		
1.816336	2.4679		
1.816824	2.4679		
1.817312	2.48059		
1.8178	2.47424		
1.818288	2.4679		
1.818776	2.4679		
1.819264	2.48059		
1.819752	2.47424		
1.82024	2.47424		
1.820728	2.49316		
1.821216	2.47424		
1.821704	2.48059		
1.822192	2.48682		
1.82268	2.48682		
1.823168	2.49316		
1.823656	2.48682		
1.824144	2.48682		
1.824632	2.48682		
1.82512	2.48682		
1.825608	2.50574		
1.826096	2.49316		
1.826584	2.48682		
1.827072	2.48682		
1.82756	2.49939		
1.828048	2.49939		
1.828536	2.48682		
1.829024	2.48682		
1.829512	2.4679		
1.83	2.48682		
1.830488	2.49316		
1.830976	2.49316		
1.831464	2.49939		
1.831952	2.49939		
1.83244	2.49316		
1.832928	2.49316		
1.833416	2.49316		
1.833904	2.49316		
1.834392	2.48059		
1.83488	2.47424		
1.835368	2.47424		
1.835856	2.47424		
1.836344	2.4679		
1.836832	2.4679		
1.83732	2.47424		
1.837808	2.47424		
1.838296	2.4679		
1.838784	2.47424		
1.839272	2.4679		
1.83976	2.48059		
1.840248	2.45532		
1.840736	2.45532		
1.841224	2.45532		
1.841712	2.45532		
1.8422	2.4491		
1.842688	2.4491		
1.843176	2.44287		
1.843664	2.4491		
1.844152	2.45532		
1.84464	2.44287		
1.845128	2.45532		
1.845616	2.44287		
1.846104	2.4491		
1.846592	2.44287		
1.84708	2.44287		
1.847568	2.44287		
1.848056	2.43652		
1.848544	2.43018		
1.849032	2.4491		
1.84952	2.45532		
1.850008	2.4491		
1.850496	2.4491		
1.850984	2.43652		
1.851472	2.44287		
1.85196	2.4491		
1.852448	2.4491		
1.852936	2.46167		
1.853424	2.45532		
1.853912	2.4679		
1.8544	2.44287		
1.854888	2.45532		
1.855376	2.4679		
1.855864	2.4491		
1.856352	2.46167		
1.85684	2.46167		
1.857328	2.45532		
1.857816	2.47424		
1.858304	2.46167		
1.858792	2.46167		
1.85928	2.47424		
1.859768	2.4491		
1.860256	2.46167		
1.860744	2.4491		
1.861232	2.46167		
1.86172	2.47424		
1.862208	2.45532		
1.862696	2.45532		
1.863184	2.47424		
1.863672	2.45532		
1.86416	2.46167		
1.864648	2.46167		
1.865136	2.4679		
1.865624	2.45532		
1.866112	2.45532		
1.8666	2.44287		
1.867088	2.4491		
1.867576	2.46167		
1.868064	2.45532		
1.868552	2.44287		
1.86904	2.45532		
1.869528	2.4491		
1.870016	2.45532		
1.870504	2.44287		
1.870992	2.4491		
1.87148	2.4491		
1.871968	2.43018		
1.872456	2.43652		
1.872944	2.42383		
1.873432	2.43018		
1.87392	2.42383		
1.874408	2.4176		
1.874896	2.42383		
1.875384	2.42383		
1.875872	2.42383		
1.87636	2.42383		
1.876848	2.41138		
1.877336	2.40503		
1.877824	2.41138		
1.878312	2.4176		
1.8788	2.43652		
1.879288	2.40503		
1.879776	2.4176		
1.880264	2.4176		
1.880752	2.4176		
1.88124	2.41138		
1.881728	2.4176		
1.882216	2.41138		
1.882704	2.41138		
1.883192	2.41138		
1.88368	2.40503		
1.884168	2.42383		
1.884656	2.4176		
1.885144	2.42383		
1.885632	2.40503		
1.88612	2.40503		
1.886608	2.42383		
1.887096	2.42383		
1.887584	2.4176		
1.888072	2.42383		
1.88856	2.40503		
1.889048	2.44287		
1.889536	2.4176		
1.890024	2.44287		
1.890512	2.43018		
1.891	2.4176		
1.891488	2.43652		
1.891976	2.42383		
1.892464	2.43018		
1.892952	2.42383		
1.89344	2.42383		
1.893928	2.43652		
1.894416	2.41138		
1.894904	2.42383		
1.895392	2.42383		
1.89588	2.40503		
1.896368	2.42383		
1.896856	2.4176		
1.897344	2.43018		
1.897832	2.42383		
1.89832	2.4176		
1.898808	2.42383		
1.899296	2.4176		
1.899784	2.4176		
1.900272	2.40503		
1.90076	2.3988		
1.901248	2.40503		
1.901736	2.41138		
1.902224	2.40503		
1.902712	2.40503		
1.9032	2.39246		
1.903688	2.41138		
1.904176	2.3988		
1.904664	2.37988		
1.905152	2.40503		
1.90564	2.3988		
1.906128	2.37354		
1.906616	2.39246		
1.907104	2.38611		
1.907592	2.37988		
1.90808	2.37354		
1.908568	2.38611		
1.909056	2.36096		
1.909544	2.36731		
1.910032	2.38611		
1.91052	2.37988		
1.911008	2.36731		
1.911496	2.37988		
1.911984	2.37354		
1.912472	2.37988		
1.91296	2.36096		
1.913448	2.37988		
1.913936	2.37354		
1.914424	2.37354		
1.914912	2.38611		
1.9154	2.36096		
1.915888	2.37988		
1.916376	2.36731		
1.916864	2.37988		
1.917352	2.37988		
1.91784	2.37988		
1.918328	2.36731		
1.918816	2.37354		
1.919304	2.37988		
1.919792	2.37988		
1.92028	2.38611		
1.920768	2.3988		
1.921256	2.37354		
1.921744	2.38611		
1.922232	2.3988		
1.92272	2.40503		
1.923208	2.40503		
1.923696	2.39246		
1.924184	2.38611		
1.924672	2.37988		
1.92516	2.39246		
1.925648	2.39246		
1.926136	2.3988		
1.926624	2.39246		
1.927112	2.39246		
1.9276	2.39246		
1.928088	2.40503		
1.928576	2.37988		
1.929064	2.3988		
1.929552	2.39246		
1.93004	2.39246		
1.930528	2.39246		
1.931016	2.37988		
1.931504	2.38611		
1.931992	2.37988		
1.93248	2.37988		
1.932968	2.37988		
1.933456	2.37354		
1.933944	2.37354		
1.934432	2.36096		
1.93492	2.37354		
1.935408	2.36096		
1.935896	2.36096		
1.936384	2.36731		
1.936872	2.37988		
1.93736	2.37354		
1.937848	2.36096		
1.938336	2.35474		
1.938824	2.36731		
1.939312	2.35474		
1.9398	2.36096		
1.940288	2.35474		
1.940776	2.36096		
1.941264	2.35474		
1.941752	2.36096		
1.94224	2.37988		
1.942728	2.36096		
1.943216	2.36096		
1.943704	2.35474		
1.944192	2.34839		
1.94468	2.32947		
1.945168	2.35474		
1.945656	2.35474		
1.946144	2.36731		
1.946632	2.35474		
1.94712	2.36096		
1.947608	2.36096		
1.948096	2.35474		
1.948584	2.36096		
1.949072	2.35474		
1.94956	2.34839		
1.950048	2.36731		
1.950536	2.35474		
1.951024	2.35474		
1.951512	2.36731		
1.952	2.36096		
1.952488	2.36096		
1.952976	2.36096		
1.953464	2.36096		
1.953952	2.36096		
1.95444	2.36096		
1.954928	2.35474		
1.955416	2.36096		
1.955904	2.35474		
1.956392	2.36096		
1.95688	2.36731		
1.957368	2.36096		
1.957856	2.35474		
1.958344	2.37354		
1.958832	2.36096		
1.95932	2.36096		
1.959808	2.34839		
1.960296	2.37354		
1.960784	2.37354		
1.961272	2.34839		
1.96176	2.34839		
1.962248	2.35474		
1.962736	2.36096		
1.963224	2.35474		
1.963712	2.34216		
1.9642	2.34839		
1.964688	2.35474		
1.965176	2.34839		
1.965664	2.35474		
1.966152	2.35474		
1.96664	2.32947		
1.967128	2.33582		
1.967616	2.33582		
1.968104	2.34216		
1.968592	2.35474		
1.96908	2.34216		
1.969568	2.34216		
1.970056	2.32947		
1.970544	2.34216		
1.971032	2.33582		
1.97152	2.33582		
1.972008	2.33582		
1.972496	2.34216		
1.972984	2.32947		
1.973472	2.32312		
1.97396	2.32312		
1.974448	2.32947		
1.974936	2.32947		
1.975424	2.32312		
1.975912	2.33582		
1.9764	2.31689		
1.976888	2.33582		
1.977376	2.32947		
1.977864	2.31067		
1.978352	2.31689		
1.97884	2.32947		
1.979328	2.33582		
1.979816	2.33582		
1.980304	2.32947		
1.980792	2.33582		
1.98128	2.32312		
1.981768	2.33582		
1.982256	2.33582		
1.982744	2.33582		
1.983232	2.31689		
1.98372	2.32947		
1.984208	2.34216		
1.984696	2.33582		
1.985184	2.34216		
1.985672	2.33582		
1.98616	2.32947		
1.986648	2.33582		
1.987136	2.33582		
1.987624	2.33582		
1.988112	2.33582		
1.9886	2.32947		
1.989088	2.32312		
1.989576	2.34216		
1.990064	2.35474		
1.990552	2.33582		
1.99104	2.34216		
1.991528	2.34216		
1.992016	2.34839		
1.992504	2.32947		
1.992992	2.32312		
1.99348	2.32312		
1.993968	2.34216		
1.994456	2.33582		
1.994944	2.32312		
1.995432	2.33582		
1.99592	2.31067		
1.996408	2.32312		
1.996896	2.31067		
1.997384	2.31067		
1.997872	2.30432		
1.99836	2.31067		
1.998848	2.31067		
1.999336	2.31067		
1.999824	2.30432		
2.000312	2.2981		
2.0008	2.31067		
2.001288	2.31689		
2.001776	2.31689		
2.002264	2.32947		
2.002752	2.29175		
2.00324	2.31067		
2.003728	2.30432		
2.004216	2.2981		
2.004704	2.29175		
2.005192	2.31689		
2.00568	2.2981		
2.006168	2.30432		
2.006656	2.2981		
2.007144	2.2981		
2.007632	2.30432		
2.00812	2.30432		
2.008608	2.31067		
2.009096	2.31067		
2.009584	2.2981		
2.010072	2.31067		
2.01056	2.2854		
2.011048	2.2981		
2.011536	2.32312		
2.012024	2.31067		
2.012512	2.29175		
2.013	2.2981		
2.013488	2.30432		
2.013976	2.30432		
2.014464	2.29175		
2.014952	2.29175		
2.01544	2.31067		
2.015928	2.31067		
2.016416	2.30432		
2.016904	2.30432		
2.017392	2.30432		
2.01788	2.30432		
2.018368	2.30432		
2.018856	2.30432		
2.019344	2.32312		
2.019832	2.31067		
2.02032	2.31689		
2.020808	2.31067		
2.021296	2.30432		
2.021784	2.32312		
2.022272	2.2981		
2.02276	2.30432		
2.023248	2.31067		
2.023736	2.2981		
2.024224	2.2981		
2.024712	2.2981		
2.0252	2.2981		
2.025688	2.2981		
2.026176	2.2981		
2.026664	2.2981		
2.027152	2.30432		
2.02764	2.2981		
2.028128	2.2981		
2.028616	2.2854		
2.029104	2.27283		
2.029592	2.27905		
2.03008	2.2854		
2.030568	2.2854		
2.031056	2.2854		
2.031544	2.2981		
2.032032	2.27905		
2.03252	2.27905		
2.033008	2.2854		
2.033496	2.2666		
2.033984	2.27283		
2.034472	2.26025		
2.03496	2.27905		
2.035448	2.26025		
2.035936	2.2666		
2.036424	2.27905		
2.036912	2.25403		
2.0374	2.27905		
2.037888	2.27283		
2.038376	2.2666		
2.038864	2.2666		
2.039352	2.26025		
2.03984	2.26025		
2.040328	2.26025		
2.040816	2.27905		
2.041304	2.27283		
2.041792	2.2666		
2.04228	2.2666		
2.042768	2.26025		
2.043256	2.2666		
2.043744	2.27283		
2.044232	2.2666		
2.04472	2.24768		
2.045208	2.2666		
2.045696	2.27283		
2.046184	2.27283		
2.046672	2.27905		
2.04716	2.27283		
2.047648	2.2666		
2.048136	2.27283		
2.048624	2.2666		
2.049112	2.2854		
2.0496	2.29175		
2.050088	2.2666		
2.050576	2.27283		
2.051064	2.27283		
2.051552	2.2854		
2.05204	2.2854		
2.052528	2.27905		
2.053016	2.2854		
2.053504	2.27283		
2.053992	2.2666		
2.05448	2.27283		
2.054968	2.26025		
2.055456	2.2666		
2.055944	2.2666		
2.056432	2.26025		
2.05692	2.2854		
2.057408	2.25403		
2.057896	2.27283		
2.058384	2.2666		
2.058872	2.2666		
2.05936	2.2666		
2.059848	2.24768		
2.060336	2.26025		
2.060824	2.26025		
2.061312	2.24133		
2.0618	2.25403		
2.062288	2.25403		
2.062776	2.25403		
2.063264	2.24768		
2.063752	2.24768		
2.06424	2.24133		
2.064728	2.24768		
2.065216	2.25403		
2.065704	2.25403		
2.066192	2.25403		
2.06668	2.23499		
2.067168	2.24768		
2.067656	2.24768		
2.068144	2.24133		
2.068632	2.22876		
2.06912	2.24133		
2.069608	2.22876		
2.070096	2.22241		
2.070584	2.22241		
2.071072	2.22876		
2.07156	2.22876		
2.072048	2.24133		
2.072536	2.21619		
2.073024	2.22876		
2.073512	2.23499		
2.074	2.22876		
2.074488	2.22876		
2.074976	2.23499		
2.075464	2.22876		
2.075952	2.22876		
2.07644	2.23499		
2.076928	2.24133		
2.077416	2.23499		
2.077904	2.22241		
2.078392	2.23499		
2.07888	2.24768		
2.079368	2.24768		
2.079856	2.24133		
2.080344	2.22241		
2.080832	2.23499		
2.08132	2.23499		
2.081808	2.25403		
2.082296	2.22876		
2.082784	2.26025		
2.083272	2.24768		
2.08376	2.22876		
2.084248	2.23499		
2.084736	2.22876		
2.085224	2.23499		
2.085712	2.21619		
2.0862	2.24133		
2.086688	2.23499		
2.087176	2.24133		
2.087664	2.22876		
2.088152	2.22876		
2.08864	2.24768		
2.089128	2.23499		
2.089616	2.23499		
2.090104	2.22876		
2.090592	2.22241		
2.09108	2.22876		
2.091568	2.22241		
2.092056	2.22876		
2.092544	2.21619		
2.093032	2.22876		
2.09352	2.21619		
2.094008	2.21619		
2.094496	2.22241		
2.094984	2.22241		
2.095472	2.23499		
2.09596	2.22241		
2.096448	2.21619		
2.096936	2.22241		
2.097424	2.20984		
2.097912	2.22876		
2.0984	2.22876		
2.098888	2.21619		
2.099376	2.21619		
2.099864	2.20984		
2.100352	2.21619		
2.10084	2.22241		
2.101328	2.21619		
2.101816	2.20984		
2.102304	2.21619		
2.102792	2.21619		
2.10328	2.22241		
2.103768	2.21619		
2.104256	2.20361		
2.104744	2.22241		
2.105232	2.21619		
2.10572	2.21619		
2.106208	2.19104		
2.106696	2.21619		
2.107184	2.21619		
2.107672	2.20984		
2.10816	2.20361		
2.108648	2.20984		
2.109136	2.20361		
2.109624	2.21619		
2.110112	2.20361		
2.1106	2.20984		
2.111088	2.22241		
2.111576	2.19727		
2.112064	2.20984		
2.112552	2.21619		
2.11304	2.22876		
2.113528	2.21619		
2.114016	2.22241		
2.114504	2.20361		
2.114992	2.21619		
2.11548	2.22241		
2.115968	2.22876		
2.116456	2.22241		
2.116944	2.21619		
2.117432	2.21619		
2.11792	2.22241		
2.118408	2.22876		
2.118896	2.24133		
2.119384	2.21619		
2.119872	2.22876		
2.12036	2.22241		
2.120848	2.21619		
2.121336	2.21619		
2.121824	2.21619		
2.122312	2.19727		
2.1228	2.20361		
2.123288	2.20984		
2.123776	2.20984		
2.124264	2.22876		
2.124752	2.21619		
2.12524	2.21619		
2.125728	2.19727		
2.126216	2.19727		
2.126704	2.20984		
2.127192	2.20984		
2.12768	2.19727		
2.128168	2.21619		
2.128656	2.19727		
2.129144	2.20984		
2.129632	2.20361		
2.13012	2.20361		
2.130608	2.19727		
2.131096	2.19727		
2.131584	2.20361		
2.132072	2.19727		
2.13256	2.20361		
2.133048	2.19104		
2.133536	2.17834		
2.134024	2.20361		
2.134512	2.19727		
2.135	2.18469		
2.135488	2.19727		
2.135976	2.19104		
2.136464	2.19104		
2.136952	2.20984		
2.13744	2.19104		
2.137928	2.18469		
2.138416	2.19104		
2.138904	2.17834		
2.139392	2.18469		
2.13988	2.20361		
2.140368	2.19104		
2.140856	2.19727		
2.141344	2.19104		
2.141832	2.20361		
2.14232	2.19104		
2.142808	2.19104		
2.143296	2.19104		
2.143784	2.19104		
2.144272	2.19727		
2.14476	2.19727		
2.145248	2.19104		
2.145736	2.20984		
2.146224	2.19727		
2.146712	2.17834		
2.1472	2.19727		
2.147688	2.20361		
2.148176	2.19104		
2.148664	2.20984		
2.149152	2.19727		
2.14964	2.19727		
2.150128	2.19727		
2.150616	2.19104		
2.151104	2.19104		
2.151592	2.17834		
2.15208	2.20984		
2.152568	2.19104		
2.153056	2.19727		
2.153544	2.19727		
2.154032	2.17212		
2.15452	2.17834		
2.155008	2.17834		
2.155496	2.17834		
2.155984	2.19104		
2.156472	2.17834		
2.15696	2.19104		
2.157448	2.17212		
2.157936	2.17834		
2.158424	2.18469		
2.158912	2.16577		
2.1594	2.18469		
2.159888	2.17212		
2.160376	2.17834		
2.160864	2.16577		
2.161352	2.15955		
2.16184	2.19104		
2.162328	2.17212		
2.162816	2.17212		
2.163304	2.17212		
2.163792	2.1532		
2.16428	2.15955		
2.164768	2.15955		
2.165256	2.16577		
2.165744	2.14685		
2.166232	2.14685		
2.16672	2.1532		
2.167208	2.14685		
2.167696	2.15955		
2.168184	2.1532		
2.168672	2.15955		
2.16916	2.17212		
2.169648	2.15955		
2.170136	2.16577		
2.170624	2.15955		
2.171112	2.15955		
2.1716	2.14685		
2.172088	2.16577		
2.172576	2.15955		
2.173064	2.1532		
2.173552	2.14685		
2.17404	2.14685		
2.174528	2.1532		
2.175016	2.1532		
2.175504	2.16577		
2.175992	2.15955		
2.17648	2.1532		
2.176968	2.15955		
2.177456	2.17212		
2.177944	2.15955		
2.178432	2.15955		
2.17892	2.1532		
2.179408	2.16577		
2.179896	2.15955		
2.180384	2.16577		
2.180872	2.1532		
2.18136	2.17834		
2.181848	2.17834		
2.182336	2.16577		
2.182824	2.16577		
2.183312	2.1532		
2.1838	2.1532		
2.184288	2.16577		
2.184776	2.15955		
2.185264	2.17212		
2.185752	2.1532		
2.18624	2.1532		
2.186728	2.15955		
2.187216	2.16577		
2.187704	2.15955		
2.188192	2.1532		
2.18868	2.14685		
2.189168	2.1532		
2.189656	2.15955		
2.190144	2.14685		
2.190632	2.1532		
2.19112	2.14063		
2.191608	2.14063		
2.192096	2.14063		
2.192584	2.14063		
2.193072	2.1532		
2.19356	2.12805		
2.194048	2.14685		
2.194536	2.13428		
2.195024	2.1217		
2.195512	2.14063		
2.196	2.12805		
2.196488	2.13428		
2.196976	2.1217		
2.197464	2.1217		
2.197952	2.1217		
2.19844	2.11536		
2.198928	2.14063		
2.199416	2.13428		
2.199904	2.12805		
2.200392	2.1217		
2.20088	2.14685		
2.201368	2.14063		
2.201856	2.13428		
2.202344	2.13428		
2.202832	2.13428		
2.20332	2.12805		
2.203808	2.1217		
2.204296	2.1217		
2.204784	2.10913		
2.205272	2.1217		
2.20576	2.1217		
2.206248	2.1217		
2.206736	2.13428		
2.207224	2.11536		
2.207712	2.13428		
2.2082	2.13428		
2.208688	2.13428		
2.209176	2.13428		
2.209664	2.14685		
2.210152	2.14685		
2.21064	2.13428		
2.211128	2.13428		
2.211616	2.13428		
2.212104	2.14063		
2.212592	2.12805		
2.21308	2.14685		
2.213568	2.13428		
2.214056	2.13428		
2.214544	2.14685		
2.215032	2.13428		
2.21552	2.14685		
2.216008	2.14685		
2.216496	2.12805		
2.216984	2.13428		
2.217472	2.14063		
2.21796	2.14063		
2.218448	2.12805		
2.218936	2.1532		
2.219424	2.12805		
2.219912	2.15955		
2.2204	2.12805		
2.220888	2.14063		
2.221376	2.13428		
2.221864	2.1532		
2.222352	2.13428		
2.22284	2.1217		
2.223328	2.14685		
2.223816	2.1217		
2.224304	2.14685		
2.224792	2.1217		
2.22528	2.12805		
2.225768	2.1217		
2.226256	2.1217		
2.226744	2.10913		
2.227232	2.10913		
2.22772	2.10913		
2.228208	2.10913		
2.228696	2.10278		
2.229184	2.10913		
2.229672	2.10278		
2.23016	2.10913		
2.230648	2.10278		
2.231136	2.10913		
2.231624	2.10278		
2.232112	2.11536		
2.2326	2.08386		
2.233088	2.09021		
2.233576	2.10278		
2.234064	2.10913		
2.234552	2.09021		
2.23504	2.10278		
2.235528	2.10278		
2.236016	2.09021		
2.236504	2.09644		
2.236992	2.09021		
2.23748	2.10278		
2.237968	2.09021		
2.238456	2.09644		
2.238944	2.11536		
2.239432	2.10278		
2.23992	2.09644		
2.240408	2.10278		
2.240896	2.11536		
2.241384	2.10913		
2.241872	2.10278		
2.24236	2.10913		
2.242848	2.13428		
2.243336	2.12805		
2.243824	2.10913		
2.244312	2.1217		
2.2448	2.11536		
2.245288	2.10278		
2.245776	2.11536		
2.246264	2.10913		
2.246752	2.1217		
2.24724	2.1217		
2.247728	2.10913		
2.248216	2.12805		
2.248704	2.13428		
2.249192	2.09644		
2.24968	2.1217		
2.250168	2.11536		
2.250656	2.12805		
2.251144	2.11536		
2.251632	2.11536		
2.25212	2.11536		
2.252608	2.10913		
2.253096	2.10278		
2.253584	2.10278		
2.254072	2.09644		
2.25456	2.09021		
2.255048	2.11536		
2.255536	2.10278		
2.256024	2.10278		
2.256512	2.10913		
2.257	2.09021		
2.257488	2.09021		
2.257976	2.09021		
2.258464	2.08386		
2.258952	2.08386		
2.25944	2.07764		
2.259928	2.09021		
2.260416	2.07764		
2.260904	2.08386		
2.261392	2.07129		
2.26188	2.07129		
2.262368	2.07129		
2.262856	2.08386		
2.263344	2.06506		
2.263832	2.07129		
2.26432	2.07129		
2.264808	2.06506		
2.265296	2.07129		
2.265784	2.07129		
2.266272	2.07764		
2.26676	2.07129		
2.267248	2.06506		
2.267736	2.07129		
2.268224	2.06506		
2.268712	2.07129		
2.2692	2.06506		
2.269688	2.07129		
2.270176	2.07764		
2.270664	2.07129		
2.271152	2.05237		
2.27164	2.06506		
2.272128	2.07764		
2.272616	2.07129		
2.273104	2.07764		
2.273592	2.08386		
2.27408	2.07129		
2.274568	2.05872		
2.275056	2.09021		
2.275544	2.07764		
2.276032	2.07764		
2.27652	2.07764		
2.277008	2.07764		
2.277496	2.09644		
2.277984	2.08386		
2.278472	2.07764		
2.27896	2.08386		
2.279448	2.07764		
2.279936	2.09021		
2.280424	2.08386		
2.280912	2.07764		
2.2814	2.07129		
2.281888	2.07129		
2.282376	2.07764		
2.282864	2.08386		
2.283352	2.09021		
2.28384	2.07129		
2.284328	2.06506		
2.284816	2.07129		
2.285304	2.05872		
2.285792	2.07129		
2.28628	2.08386		
2.286768	2.07764		
2.287256	2.07129		
2.287744	2.05872		
2.288232	2.07129		
2.28872	2.07129		
2.289208	2.06506		
2.289696	2.06506		
2.290184	2.04602		
2.290672	2.06506		
2.29116	2.06506		
2.291648	2.05237		
2.292136	2.05872		
2.292624	2.05237		
2.293112	2.03979		
2.2936	2.04602		
2.294088	2.04602		
2.294576	2.04602		
2.295064	2.04602		
2.295552	2.04602		
2.29604	2.04602		
2.296528	2.05237		
2.297016	2.05872		
2.297504	2.05237		
2.297992	2.05237		
2.29848	2.03979		
2.298968	2.04602		
2.299456	2.05872		
2.299944	2.03979		
2.300432	2.05237		
2.30092	2.04602		
2.301408	2.05872		
2.301896	2.03979		
2.302384	2.05872		
2.302872	2.03979		
2.30336	2.03979		
2.303848	2.05237		
2.304336	2.05237		
2.304824	2.07129		
2.305312	2.05237		
2.3058	2.05872		
2.306288	2.03979		
2.306776	2.04602		
2.307264	2.05872		
2.307752	2.05237		
2.30824	2.05237		
2.308728	2.06506		
2.309216	2.05872		
2.309704	2.06506		
2.310192	2.06506		
2.31068	2.05872		
2.311168	2.06506		
2.311656	2.06506		
2.312144	2.07129		
2.312632	2.06506		
2.31312	2.06506		
2.313608	2.05237		
2.314096	2.05872		
2.314584	2.06506		
2.315072	2.05237		
2.31556	2.05237		
2.316048	2.05872		
2.316536	2.05237		
2.317024	2.04602		
2.317512	2.05237		
2.318	2.05237		
2.318488	2.04602		
2.318976	2.04602		
2.319464	2.02722		
2.319952	2.03979		
2.32044	2.04602		
2.320928	2.04602		
2.321416	2.04602		
2.321904	2.01453		
2.322392	2.02722		
2.32288	2.03345		
2.323368	2.02722		
2.323856	2.02087		
2.324344	2.02087		
2.324832	2.02087		
2.32532	2.0083		
2.325808	2.02722		
2.326296	2.01453		
2.326784	2.0083		
2.327272	2.01453		
2.32776	2.01453		
2.328248	2.00195		
2.328736	2.01453		
2.329224	2.00195		
2.329712	2.0083		
2.3302	2.0083		
2.330688	2.02087		
2.331176	1.99573		
2.331664	2.02087		
2.332152	2.02087		
2.33264	2.02087		
2.333128	2.01453		
2.333616	2.0083		
2.334104	2.0083		
2.334592	2.02722		
2.33508	2.01453		
2.335568	2.0083		
2.336056	2.0083		
2.336544	2.02087		
2.337032	2.02087		
2.33752	2.02087		
2.338008	2.01453		
2.338496	2.02722		
2.338984	2.02722		
2.339472	2.04602		
2.33996	2.04602		
2.340448	2.03979		
2.340936	2.03979		
2.341424	2.03345		


==> Zr1Nb_1024K_Linseis.csv <==
Time	Experimental	Time	Solution
-0.014616	-1.32	0	0
-0.014112	-0.733	0.000156	0
-0.013608	-1.101	0.000311	1E-05
-0.013104	-0.639	0.000467	0.000621
-0.0126	-0.954	0.000623	0.006807
-0.012096	-0.795	0.000778	0.030935
-0.011592	-0.667	0.000934	0.085276
-0.011088	-1.163	0.00109	0.173969
-0.010584	-0.924	0.001245	0.293258
-0.01008	-1.0435	0.001401	0.43549
-0.009576	-0.656	0.001556	0.592386
-0.009072	-1.0768	0.001712	0.756706
-0.008568	-0.726	0.001868	0.922781
-0.008064	-0.892	0.002023	1.086484
-0.00756	-0.782	0.002179	1.244986
-0.007056	-1.052	0.002335	1.396469
-0.006552	-1.33	0.00249	1.539861
-0.006048	-0.196	0.002646	1.67463
-0.005544	-1.0384	0.002802	1.800616
-0.00504	-0.675	0.002957	1.917916
-0.004536	-0.963	0.003113	2.026792
-0.004032	-0.631	0.003269	2.127613
-0.003528	-0.875	0.003424	2.220805
-0.003024	-0.922	0.00358	2.306827
-0.00252	-1.0285	0.003736	2.386145
-0.002016	-0.648	0.003891	2.459222
-0.001512	-0.717	0.004047	2.526506
-0.001008	-1.137	0.004202	2.588426
-0.000504	-0.799	0.004358	2.645386
0	-1.221	0.004514	2.69777
1.8E-05	3.338	0.004669	2.745934
3.6E-05	3.686	0.004825	2.790209
5.4E-05	3.619	0.004981	2.830904
7.2E-05	0.919	0.005136	2.868305
9E-05	0.526	0.005292	2.902675
0.000108	0.172	0.005448	2.934258
0.000126	-0.138	0.005603	2.963279
0.000144	-1.0999	0.005759	2.989944
0.000162	-0.64	0.005915	3.014443
0.00018	-0.729	0.00607	3.036953
0.000198	-0.939	0.006226	3.057634
0.000216	-0.777	0.006382	3.076634
0.000234	-0.925	0.006537	3.094091
0.000252	-0.762	0.006693	3.110129
0.00027	-1.342	0.006848	3.124863
0.000288	-1.218	0.007004	3.1384
0.000306	-1.0571	0.00716	3.150836
0.000324	-0.995	0.007315	3.162261
0.000342	-1.166	0.007471	3.172758
0.00036	-0.922	0.007627	3.182401
0.000378	-0.801	0.007782	3.19126
0.000396	-0.712	0.007938	3.1994
0.000414	-0.77	0.008094	3.206877
0.000432	-0.725	0.008249	3.213746
0.00045	-0.658	0.008405	3.220058
0.000468	-0.701	0.008561	3.225856
0.000486	-0.521	0.008716	3.231182
0.000504	-0.754	0.008872	3.236076
0.000522	-0.869	0.009028	3.240572
0.00054	-0.814	0.009183	3.244702
0.000558	-0.836	0.009339	3.248496
0.000576	-0.92	0.009494	3.251982
0.000594	-1.0899	0.00965	3.255185
0.000612	-1.0356	0.009806	3.258127
0.00063	-1.049	0.009961	3.26083
0.000648	-1.214	0.010117	3.263313
0.000666	-0.91	0.010273	3.265595
0.000684	-0.966	0.010428	3.267691
0.000702	-0.446	0.010584	3.269616
0.00072	-1.108	0.01074	3.271385
0.000738	-0.692	0.010895	3.27301
0.000756	-0.759	0.011051	3.274503
0.000774	-0.856	0.011207	3.275875
0.000792	-0.462	0.011362	3.277135
0.00081	-0.597	0.011518	3.278293
0.000828	-0.423	0.011674	3.279356
0.000846	-1.0143	0.011829	3.280333
0.000864	-0.686	0.011985	3.281231
0.000882	-0.637	0.01214	3.282056
0.0009	-0.858	0.012296	3.282813
0.000918	-0.902	0.012452	3.283509
0.000936	-0.933	0.012607	3.284149
0.000954	-1.00467	0.012763	3.284736
0.000972	-0.994	0.012919	3.285276
0.00099	-1.0679	0.013074	3.285772
0.001008	-0.998	0.01323	3.286227
0.001026	-0.849	0.013386	3.286646
0.001044	-0.843	0.013541	3.28703
0.001062	-0.78	0.013697	3.287383
0.00108	-0.664	0.013853	3.287708
0.001098	-0.608	0.014008	3.288006
0.001116	-0.446	0.014164	3.28828
0.001134	-0.421	0.01432	3.288532
0.001152	-0.581	0.014475	3.288763
0.00117	-0.723	0.014631	3.288975
0.001188	-0.319	0.014786	3.28917
0.001206	-0.419	0.014942	3.289349
0.001224	-0.684	0.015098	3.289514
0.001242	-0.375	0.015253	3.289665
0.00126	-0.44	0.015409	3.289804
0.001278	-0.276		
0.001296	-1.0842		
0.001314	-0.744		
0.001332	-0.788		
0.00135	-0.777		
0.001368	-0.619		
0.001386	-0.681		
0.001404	0.00327		
0.001422	-0.428		
0.00144	-0.284		
0.001458	-0.212		
0.001476	0.981		
0.001494	2.593		
0.001512	0.917		
0.00153	0.436		
0.001548	-0.0824		
0.001566	-0.661		
0.001584	-0.721		
0.001602	-0.565		
0.00162	-0.678		
0.001638	-0.886		
0.001656	-0.983		
0.001674	-0.824		
0.001692	-0.718		
0.00171	-0.569		
0.001728	-0.5		
0.001746	-0.558		
0.001764	-0.189		
0.001782	-0.181		
0.0018	-0.145		
0.001818	0.144		
0.001836	0.0859		
0.001854	0.185		
0.001872	-0.517		
0.00189	0.0526		
0.001908	0.066		
0.001926	-0.148		
0.001944	0.0119		
0.001962	-0.102		
0.00198	0.105		
0.001998	-0.291		
0.002016	-0.176		
0.002034	-0.133		
0.002052	-0.00196		
0.00207	-0.0292		
0.002088	0.163		
0.002106	0.248		
0.002124	0.345		
0.002142	0.465		
0.00216	0.616		
0.002178	0.527		
0.002196	0.59		
0.002214	0.718		
0.002232	0.628		
0.00225	0.591		
0.002268	0.557		
0.002286	0.574		
0.002304	0.52		
0.002322	0.324		
0.00234	0.386		
0.002358	0.164		
0.002376	0.155		
0.002394	0.388		
0.002412	0.348		
0.00243	1.0152		
0.002448	0.286		
0.002466	0.769		
0.002484	0.73		
0.002502	0.747		
0.00252	0.994		
0.002538	0.901		
0.002556	1.142		
0.002574	0.677		
0.002592	0.779		
0.00261	0.844		
0.002628	0.777		
0.002646	0.647		
0.002664	0.604		
0.002682	0.638		
0.0027	0.56		
0.002718	0.616		
0.002736	0.837		
0.002754	0.755		
0.002772	0.891		
0.00279	0.914		
0.002808	1.0476		
0.002826	1.208		
0.002844	1.223		
0.002862	1.408		
0.00288	1.151		
0.002898	0.833		
0.002916	1.388		
0.002934	1.152		
0.002952	0.965		
0.00297	1.131		
0.002988	1.0349		
0.003006	1.338		
0.003024	0.535		
0.003042	0.955		
0.00306	0.829		
0.003078	0.856		
0.003096	0.962		
0.003114	1.0344		
0.003132	1.646		
0.00315	1.0871		
0.003168	1.245		
0.003186	1.406		
0.003204	1.442		
0.003222	1.342		
0.00324	1.467		
0.003258	1.482		
0.003276	1.426		
0.003294	1.287		
0.003312	1.442		
0.00333	1.375		
0.003348	1.337		
0.003366	1.165		
0.003384	1.0245		
0.003402	0.916		
0.00342	1.0952		
0.003438	1.242		
0.003456	1.452		
0.003474	1.175		
0.003492	1.529		
0.00351	1.517		
0.003528	1.531		
0.003546	1.777		
0.003564	1.775		
0.003582	1.815		
0.0036	1.133		
0.003618	1.698		
0.003636	1.488		
0.003654	1.412		
0.003672	1.482		
0.00369	1.304		
0.003708	1.558		
0.003726	1.0298		
0.003744	1.291		
0.003762	1.357		
0.00378	1.433		
0.003798	1.374		
0.003816	1.449		
0.003834	1.647		
0.003852	1.731		
0.00387	1.659		
0.003888	1.905		
0.003906	1.892		
0.003924	1.811		
0.003942	2.14		
0.00396	2.0167		
0.003978	1.74		
0.003996	1.814		
0.004014	1.787		
0.004032	1.728		
0.00405	1.414		
0.004068	1.551		
0.004086	1.41		
0.004104	1.321		
0.004122	1.599		
0.00414	1.646		
0.004158	2.33		
0.004176	1.492		
0.004194	1.828		
0.004212	1.76		
0.00423	2.00927		
0.004248	2.0984		
0.004266	2.0947		
0.004284	2.235		
0.004302	1.849		
0.00432	1.956		
0.004338	1.94		
0.004356	1.881		
0.004374	1.696		
0.004392	1.812		
0.00441	1.784		
0.004428	1.542		
0.004446	1.43		
0.004464	1.595		
0.004482	1.658		
0.0045	1.901		
0.004518	1.827		
0.004536	1.853		
0.004554	1.887		
0.004572	2.0426		
0.00459	2.231		
0.004608	2.0972		
0.004626	1.679		
0.004644	2.328		
0.004662	2.0758		
0.00468	1.812		
0.004698	1.943		
0.004716	1.83		
0.004734	2.0735		
0.004752	1.363		
0.00477	1.712		
0.004788	1.546		
0.004806	1.585		
0.004824	1.576		
0.004842	1.649		
0.00486	2.0425		
0.004878	1.791		
0.004896	1.916		
0.004914	1.952		
0.004932	2.244		
0.00495	2.00576		
0.004968	2.093		
0.004986	2.215		
0.005004	2.0191		
0.005022	2.103		
0.00504	1.945		
0.005058	2.0251		
0.005076	1.869		
0.005094	1.749		
0.005112	1.695		
0.00513	1.578		
0.005148	1.631		
0.005166	1.68		
0.005184	2.219		
0.005202	1.733		
0.00522	1.893		
0.005238	1.961		
0.005256	1.969		
0.005274	2.195		
0.005292	2.35		
0.00531	2.389		
0.005328	1.756		
0.005346	2.298		
0.005364	2.0741		
0.005382	2.0115		
0.0054	1.897		
0.005418	1.964		
0.005436	2.0856		
0.005454	1.902		
0.005472	1.785		
0.00549	1.758		
0.005508	2.00188		
0.005526	1.751		
0.005544	1.908		
0.005562	1.939		
0.00558	2.0237		
0.005598	2.118		
0.005616	2.209		
0.005634	2.0621		
0.005652	2.0331		
0.00567	2.388		
0.005688	2.199		
0.005706	2.232		
0.005724	2.533		
0.005742	2.353		
0.00576	2.327		
0.005778	1.851		
0.005796	2.0729		
0.005814	1.855		
0.005832	1.65		
0.00585	1.945		
0.005868	1.709		
0.005886	2.471		
0.005904	1.736		
0.005922	2.0596		
0.00594	2.155		
0.005958	2.0625		
0.005976	2.399		
0.005994	2.433		
0.006012	2.624		
0.00603	2.474		
0.006048	2.272		
0.006066	2.142		
0.006084	2.395		
0.006102	2.17		
0.00612	1.996		
0.006138	1.996		
0.006156	1.886		
0.006174	1.868		
0.006192	1.914		
0.00621	2.0475		
0.006228	1.962		
0.006246	2.0615		
0.006264	2.173		
0.006282	2.126		
0.0063	2.273		
0.006318	2.361		
0.006336	2.422		
0.006354	1.983		
0.006372	2.552		
0.00639	2.322		
0.006408	2.2		
0.006426	2.407		
0.006444	2.335		
0.006462	2.192		
0.00648	1.693		
0.006498	2.063		
0.006516	2.128		
0.006534	2.0873		
0.006552	1.917		
0.00657	1.926		
0.006588	2.108		
0.006606	2.0906		
0.006624	2.0463		
0.006642	2.156		
0.00666	2.355		
0.006678	2.0862		
0.006696	2.43		
0.006714	2.512		
0.006732	2.272		
0.00675	2.543		
0.006768	2.409		
0.006786	2.335		
0.006804	2.365		
0.006822	2.29		
0.00684	2.0927		
0.006858	1.775		
0.006876	2.214		
0.006894	1.905		
0.006912	2.194		
0.00693	2.0764		
0.006948	2.15		
0.006966	2.104		
0.006984	2.25		
0.007002	2.442		
0.00702	2.338		
0.007038	2.869		
0.007056	2.312		
0.007074	2.519		
0.007092	2.535		
0.00711	2.44		
0.007128	2.155		
0.007146	2.297		
0.007164	2.125		
0.007182	2.0647		
0.0072	1.968		
0.007218	1.983		
0.007236	2.0835		
0.007254	1.931		
0.007272	2.0731		
0.00729	2.106		
0.007308	2.104		
0.007326	2.29		
0.007344	2.319		
0.007362	2.115		
0.00738	2.33		
0.007398	2.67		
0.007416	2.624		
0.007434	2.343		
0.007452	2.558		
0.00747	2.449		
0.007488	2.336		
0.007506	1.853		
0.007524	2.221		
0.007542	2.0901		
0.00756	2.184		
0.007578	2.0952		
0.007596	2.0543		
0.007614	2.653		
0.007632	1.993		
0.00765	2.00694		
0.007668	2.251		
0.007686	2.413		
0.007704	2.186		
0.007722	2.407		
0.00774	2.457		
0.007758	2.392		
0.007776	2.568		
0.007794	2.661		
0.007812	2.536		
0.00783	2.296		
0.007848	2.41		
0.007866	2.268		
0.007884	2.0542		
0.007902	2.0728		
0.00792	2.0987		
0.007938	2.165		
0.007956	2.194		
0.007974	2.0434		
0.007992	2.131		
0.00801	2.0186		
0.008028	2.408		
0.008046	2.397		
0.008064	2.376		
0.008082	2.357		
0.0081	2.334		
0.008118	2.306		
0.008136	2.275		
0.008154	2.242		
0.008172	2.219		
0.00819	2.198		
0.008208	2.177		
0.008226	2.155		
0.008244	2.135		
0.008262	2.12		
0.00828	2.137		
0.008298	2.158		
0.008316	2.176		
0.008334	2.194		
0.008352	2.229		
0.00837	2.265		
0.008388	2.296		
0.008406	2.319		
0.008424	2.347		
0.008442	2.378		
0.00846	2.397		
0.008478	2.404		
0.008496	2.397		
0.008514	2.376		
0.008532	2.329		
0.00855	2.291		
0.008568	2.262		
0.008586	2.241		
0.008604	2.219		
0.008622	2.206		
0.00864	2.2		
0.008658	2.205		
0.008676	2.225		
0.008694	2.258		
0.008712	2.29		
0.00873	2.315		
0.008748	2.337		
0.008766	2.362		
0.008784	2.386		
0.008802	2.392		
0.00882	2.384		
0.008838	2.366		
0.008856	2.365		
0.008874	2.361		
0.008892	2.335		
0.00891	2.291		
0.008928	2.259		
0.008946	2.232		
0.008964	2.212		
0.008982	2.211		
0.009	2.232		
0.009018	2.253		
0.009036	2.272		
0.009054	2.298		
0.009072	2.316		
0.00909	2.33		
0.009108	2.33		
0.009126	2.342		
0.009144	2.347		
0.009162	2.353		
0.00918	2.348		
0.009198	2.344		
0.009216	2.328		
0.009234	2.3		
0.009252	2.265		
0.00927	2.234		
0.009288	2.211		
0.009306	2.193		
0.009324	2.179		
0.009342	2.178		
0.00936	2.206		
0.009378	2.231		
0.009396	2.256		
0.009414	2.282		
0.009432	2.32		
0.00945	2.347		
0.009468	2.365		
0.009486	2.373		
0.009504	2.382		
0.009522	2.388		
0.00954	2.395		
0.009558	2.426		
0.009576	2.369		
0.009594	2.322		
0.009612	2.202		
0.00963	2.274		
0.009648	2.185		
0.009666	2.253		
0.009684	2.247		
0.009702	2.139		
0.00972	2.122		
0.009738	1.985		
0.009756	2.307		
0.009774	2.286		
0.009792	2.586		
0.00981	1.92		
0.009828	2.428		
0.009846	2.573		
0.009864	2.304		
0.009882	2.5		
0.0099	2.491		
0.009918	2.649		
0.009936	2.131		
0.009954	2.24		
0.009972	2.224		
0.00999	2.229		
0.010008	2.107		
0.010026	2.264		
0.010044	2.114		
0.010062	2.144		
0.01008	2.139		
0.010098	2.215		
0.010116	2.315		
0.010134	2.352		
0.010152	2.397		
0.01017	2.448		
0.010188	2.591		
0.010206	2.487		
0.010224	2.203		
0.010242	2.474		
0.01026	2.242		
0.010278	2.52		
0.010296	2.312		
0.010314	1.993		
0.010332	2.284		
0.01035	2.236		
0.010368	2.659		
0.010386	1.903		
0.010404	2.123		
0.010422	2.332		
0.01044	2.204		
0.010458	2.3		
0.010476	2.287		
0.010494	2.705		
0.010512	2.404		
0.01053	2.542		
0.010548	2.615		
0.010566	2.748		
0.010584	2.616		
0.010602	2.606		
0.01062	2.324		
0.010638	2.306		
0.010656	2.154		
0.010674	2.219		
0.010692	2.276		
0.01071	2.123		
0.010728	2.118		
0.010746	2.00447		
0.010764	2.0939		
0.010782	2.26		
0.0108	2.126		
0.010818	2.291		
0.010836	2.268		
0.010854	2.507		
0.010872	2.502		
0.01089	2.43		
0.010908	2.667		
0.010926	2.581		
0.010944	2.645		
0.010962	1.952		
0.01098	2.382		
0.010998	2.405		
0.011016	2.0361		
0.011034	2.206		
0.011052	2.0846		
0.01107	2.387		
0.011088	1.999		
0.011106	1.893		
0.011124	2.177		
0.011142	2.296		
0.01116	2.0918		
0.011178	2.33		
0.011196	2.385		
0.011214	2.677		
0.011232	2.559		
0.01125	2.664		
0.011268	2.564		
0.011286	2.384		
0.011304	2.622		
0.011322	2.42		
0.01134	2.203		
0.011358	2.255		
0.011376	2.2		
0.011394	2.314		
0.011412	2.00562		
0.01143	2.2		
0.011448	2.0785		
0.011466	1.949		
0.011484	-0.115		
0.011502	0.562		
0.01152	2.186		
0.011538	1.887		
0.011556	2.702		
0.011574	3.0927		
0.011592	2.777		
0.01161	3.00814		
0.011628	3.0173		
0.011646	3.0395		
0.011664	2.8		
0.011682	2.649		
0.0117	2.672		
0.011718	2.666		
0.011736	2.418		
0.011754	2.408		
0.011772	2.326		
0.01179	2.386		
0.011808	2.338		
0.011826	2.448		
0.011844	2.492		
0.011862	2.577		
0.01188	2.763		
0.011898	2.621		
0.011916	2.696		
0.011934	2.78		
0.011952	2.842		
0.01197	2.633		
0.011988	2.208		
0.012006	2.558		
0.012024	2.468		
0.012042	2.226		
0.01206	2.457		
0.012078	2.205		
0.012096	2.678		
0.012114	1.966		
0.012132	2.126		
0.01215	2.125		
0.012168	2.156		
0.012186	2.384		
0.012204	2.343		
0.012222	2.88		
0.01224	2.541		
0.012258	2.552		
0.012276	2.75		
0.012294	2.683		
0.012312	2.513		
0.01233	2.529		
0.012348	2.465		
0.012366	2.395		
0.012384	2.159		
0.012402	2.421		
0.01242	2.37		
0.012438	2.191		
0.012456	2.194		
0.012474	2.156		
0.012492	2.18		
0.01251	2.361		
0.012528	2.43		
0.012546	2.481		
0.012564	2.195		
0.012582	2.73		
0.0126	2.592		
0.012618	2.444		
0.012636	2.704		
0.012654	2.631		
0.012672	2.612		
0.01269	1.943		
0.012708	2.387		
0.012726	2.282		
0.012744	1.911		
0.012762	2.183		
0.01278	2.147		
0.012798	2.318		
0.012816	1.918		
0.012834	2.0661		
0.012852	2.257		
0.01287	2.282		
0.012888	2.139		
0.012906	2.389		
0.012924	2.578		
0.012942	2.623		
0.01296	2.488		
0.012978	2.707		
0.012996	2.501		
0.013014	2.404		
0.013032	2.597		
0.01305	2.379		
0.013068	2.315		
0.013086	2.283		
0.013104	2.333		
0.013122	2.585		
0.01314	2.00916		
0.013158	2.276		
0.013176	2.0848		
0.013194	2.075		
0.013212	2.412		
0.01323	2.37		
0.013248	2.845		
0.013266	2.18		
0.013284	2.712		
0.013302	2.593		
0.01332	2.5		
0.013338	2.543		
0.013356	2.508		
0.013374	2.605		
0.013392	2.327		
0.01341	2.21		
0.013428	2.189		
0.013446	2.242		
0.013464	2.0877		
0.013482	2.169		
0.0135	2.132		
0.013518	2.0617		
0.013536	2.174		
0.013554	2.377		
0.013572	2.289		
0.01359	2.423		
0.013608	2.517		
0.013626	2.566		
0.013644	2.6		
0.013662	2.652		
0.01368	2.657		
0.013698	2.454		
0.013716	2.00434		
0.013734	2.491		
0.013752	2.257		
0.01377	2.0671		
0.013788	2.259		
0.013806	2.152		
0.013824	2.557		
0.013842	1.895		
0.01386	2.154		
0.013878	2.138		
0.013896	2.143		
0.013914	2.131		
0.013932	2.271		
0.01395	2.367		
0.013968	2.356		
0.013986	2.474		
0.014004	2.527		
0.014022	2.514		
0.01404	2.536		
0.014058	2.379		
0.014076	2.359		
0.014094	2.33		
0.014112	2.219		
0.01413	2.288		
0.014148	2.267		
0.014166	2.233		
0.014184	2.224		
0.014202	2.13		
0.01422	2.0304		
0.014238	2.295		
0.014256	2.329		
0.014274	2.545		
0.014292	2.202		
0.01431	2.554		
0.014328	2.535		
0.014346	2.439		
0.014364	2.763		
0.014382	2.737		
0.0144	2.517		
0.014418	2.0463		
0.014436	2.496		
0.014454	2.257		
0.014472	2.0792		
0.01449	2.103		
0.014508	2.143		
0.014526	2.278		
0.014544	2.17		
0.014562	2.069		
0.01458	2.294		
0.014598	2.41		
0.014616	2.261		
0.014634	2.432		
0.014652	2.483		
0.01467	2.539		
0.014688	2.58		
0.014706	2.683		
0.014724	2.36		
0.014742	2.322		
0.01476	2.498		
0.014778	2.304		
0.014796	2.0864		
0.014814	2.197		
0.014832	2.152		
0.01485	2.45		
0.014868	1.849		
0.014886	2.0536		
0.014904	2.00288		
0.014922	1.969		
0.01494	2.288		
0.014958	2.0608		
0.014976	2.704		
0.014994	2.143		


==> Zr1Nb_673K_Linseis_Pathological.csv <==
Time	Experimental	Time	Solution
-0.00261	-1.838	0	0
-0.00252	-8.242	4.8E-05	0
-0.00243	-5.304	9.6E-05	0.000157
-0.00234	-10.543	0.000145	0.006121
-0.00225	-8.37	0.000193	0.049125
-0.00216	-8.521	0.000241	0.181373
-0.00207	-8.817	0.000289	0.429907
-0.00198	-8.804	0.000338	0.78107
-0.00189	-8.0289	0.000386	1.201355
-0.0018	-8.211	0.000434	1.656748
-0.00171	-8.424	0.000482	2.120628
-0.00162	-9.321	0.00053	2.574783
-0.00153	-8.432	0.000579	3.007935
-0.00144	-8.36	0.000627	3.413819
-0.00135	-8.266	0.000675	3.789566
-0.00126	-8.785	0.000723	4.134483
-0.00117	-7.805	0.000772	4.44922
-0.00108	-7.867	0.00082	4.735205
-0.00099	-7.779	0.000868	4.994281
-0.0009	-8.676	0.000916	5.22847
-0.00081	-8.133	0.000964	5.439833
-0.00072	-8.179	0.001013	5.630379
-0.00063	-8.119	0.001061	5.802018
-0.00054	-8.467	0.001109	5.956533
-0.00045	-8.57	0.001157	6.095573
-0.00036	-7.991	0.001206	6.220649
-0.00027	-7.965	0.001254	6.333138
-0.00018	-7.809	0.001302	6.43429
-9E-05	-8.75	0.00135	6.525236
0	-8.0673	0.001399	6.606999
5E-06	-2.697	0.001447	6.680501
9E-06	-2.0376	0.001495	6.746575
1.4E-05	-1.205	0.001543	6.805968
1.8E-05	-0.244	0.001591	6.859355
2.3E-05	0.691	0.00164	6.907342
2.7E-05	1.62	0.001688	6.950476
3.2E-05	2.55	0.001736	6.989246
3.6E-05	3.477	0.001784	7.024093
4.1E-05	3.776	0.001833	7.055416
4.5E-05	3.781	0.001881	7.083569
5E-05	3.786	0.001929	7.108873
5.4E-05	3.791	0.001977	7.131618
5.9E-05	3.793	0.002025	7.152061
6.3E-05	3.795	0.002074	7.170435
6.8E-05	3.796	0.002122	7.18695
7.2E-05	3.795	0.00217	7.201795
7.7E-05	3.794	0.002218	7.215137
8.1E-05	3.793	0.002267	7.227129
8.6E-05	3.792	0.002315	7.237908
9E-05	3.792	0.002363	7.247597
9.5E-05	3.79	0.002411	7.256304
9.9E-05	3.792	0.002459	7.264131
0.000104	3.793	0.002508	7.271166
0.000108	3.648	0.002556	7.277489
0.000113	2.547	0.002604	7.283173
0.000117	1.8	0.002652	7.288281
0.000122	0.96	0.002701	7.292872
0.000126	0.271	0.002749	7.296999
0.000131	-0.589	0.002797	7.300708
0.000135	-1.364	0.002845	7.304042
0.00014	-2.225	0.002893	7.307039
0.000144	-2.755	0.002942	7.309732
0.000149	-3.603	0.00299	7.312153
0.000153	-3.604	0.003038	7.314329
0.000158	-4.473	0.003086	7.316284
0.000162	-4.404	0.003135	7.318042
0.000167	-4.334	0.003183	7.319622
0.000171	-4.29	0.003231	7.321042
0.000176	-5.135	0.003279	7.322319
0.00018	-5.063	0.003328	7.323466
0.000185	-5.893	0.003376	7.324497
0.000189	-5.419	0.003424	7.325424
0.000194	-5.93	0.003472	7.326257
0.000198	-6.181	0.00352	7.327006
0.000203	-6.545	0.003569	7.327679
0.000207	-6.325	0.003617	7.328284
0.000212	-6.695	0.003665	7.328827
0.000216	-6.652	0.003713	7.329316
0.000221	-6.851	0.003762	7.329755
0.000225	-6.543	0.00381	7.33015
0.00023	-6.0231	0.003858	7.330505
0.000234	-6.235	0.003906	7.330824
0.000239	-6.611	0.003954	7.33111
0.000243	-6.464	0.004003	7.331368
0.000248	-6.707	0.004051	7.3316
0.000252	-6.513	0.004099	7.331808
0.000257	-6.315	0.004147	7.331995
0.000261	-6.689	0.004196	7.332163
0.000266	-6.616	0.004244	7.332314
0.00027	-6.956	0.004292	7.33245
0.000275	-6.663	0.00434	7.332572
0.000279	-7.101	0.004388	7.332682
0.000284	-6.731	0.004437	7.332781
0.000288	-7.197	0.004485	7.332869
0.000293	-6.435	0.004533	7.332949
0.000297	-6.879	0.004581	7.333021
0.000302	-6.582	0.00463	7.333085
0.000306	-7.0825	0.004678	7.333143
0.000311	-6.781	0.004726	7.333195
0.000315	-6.835	0.004774	7.333242
0.00032	-6.364		
0.000324	-6.861		
0.000329	-6.359		
0.000333	-6.802		
0.000338	-6.441		
0.000342	-6.915		
0.000347	-6.304		
0.000351	-6.866		
0.000356	-6.411		
0.00036	-6.688		
0.000365	-6.258		
0.000369	-6.867		
0.000374	-6.503		
0.000378	-6.843		
0.000383	-6.453		
0.000387	-6.419		
0.000392	-6.426		
0.000396	-6.375		
0.000401	-6.15		
0.000405	-6.219		
0.00041	-6.194		
0.000414	-6.16		
0.000419	-6.0904		
0.000423	-5.858		
0.000428	-5.925		
0.000432	-6.173		
0.000437	-6.317		
0.000441	-6.514		
0.000446	-6.494		
0.00045	-5.808		
0.000455	-6.334		
0.000459	-5.647		
0.000464	-6.0276		
0.000468	-5.514		
0.000473	-6.0187		
0.000477	-5.45		
0.000482	-5.963		
0.000486	-5.263		
0.000491	-5.67		
0.000495	-5.446		
0.0005	-5.972		
0.000504	-6.0621		
0.000509	-6.157		
0.000513	-5.528		
0.000518	-6.00026		
0.000522	-5.47		
0.000527	-5.634		
0.000531	-5.17		
0.000536	-5.289		
0.00054	-4.944		
0.000545	-5.293		
0.000549	-4.944		
0.000554	-5.167		
0.000558	-5.13		
0.000563	-5.198		
0.000567	-5.538		
0.000572	-5.324		
0.000576	-5.19		
0.000581	-5.144		
0.000585	-5.122		
0.00059	-4.901		
0.000594	-5.0495		
0.000599	-4.814		
0.000603	-4.942		
0.000608	-4.698		
0.000612	-4.814		
0.000617	-4.968		
0.000621	-5.214		
0.000626	-4.833		
0.00063	-5.335		
0.000635	-5.0156		
0.000639	-5.29		
0.000644	-4.685		
0.000648	-5.249		
0.000653	-4.529		
0.000657	-4.936		
0.000662	-4.344		
0.000666	-4.827		
0.000671	-4.202		
0.000675	-4.5		
0.00068	-4.243		
0.000684	-4.558		
0.000689	-4.31		
0.000693	-4.609		
0.000698	-4.774		
0.000702	-4.926		
0.000707	-4.186		
0.000711	-4.562		
0.000716	-4.0155		
0.00072	-4.226		
0.000725	-3.833		
0.000729	-3.815		
0.000734	-3.831		
0.000738	-3.877		
0.000743	-3.603		
0.000747	-3.634		
0.000752	-3.951		
0.000756	-3.86		
0.000761	-4.445		
0.000765	-4.126		
0.00077	-3.895		
0.000774	-3.744		
0.000779	-3.804		
0.000783	-3.467		
0.000788	-3.583		
0.000792	-3.0837		
0.000797	-3.53		
0.000801	-3.0934		
0.000806	-2.982		
0.00081	-2.988		
0.000815	-3.575		
0.000819	-3.0213		
0.000824	-3.581		
0.000828	-3.173		
0.000833	-3.448		
0.000837	-2.951		
0.000842	-3.417		
0.000846	-2.695		
0.000851	-3.208		
0.000855	-2.592		
0.00086	-3.178		
0.000864	-2.655		
0.000869	-2.518		
0.000873	-2.664		
0.000878	-2.968		
0.000882	-2.709		
0.000887	-3.0313		
0.000891	-2.763		
0.000896	-3.13		
0.0009	-2.779		
0.000905	-2.836		
0.000909	-2.564		
0.000914	-2.785		
0.000918	-2.622		
0.000923	-2.434		
0.000927	-2.567		
0.000932	-2.279		
0.000936	-2.27		
0.000941	-2.124		
0.000945	-2.489		
0.00095	-2.36		
0.000954	-2.651		
0.000959	-2.381		
0.000963	-2.382		
0.000968	-2.189		
0.000972	-2.421		
0.000977	-2.0415		
0.000981	-2.447		
0.000986	-1.932		
0.00099	-2.362		
0.000995	-1.886		
0.000999	-1.801		
0.001004	-1.45		
0.001008	-2.117		
0.001013	-1.681		
0.001017	-2.449		
0.001022	-1.798		
0.001026	-1.76		
0.001031	-1.623		
0.001035	-1.975		
0.00104	-1.476		
0.001044	-1.841		
0.001049	-1.436		
0.001053	-1.829		
0.001058	-1.483		
0.001062	-1.0288		
0.001067	-1.178		
0.001071	-1.712		
0.001076	-1.436		
0.00108	-1.717		
0.001085	-1.278		
0.001089	-1.401		
0.001094	-1.584		
0.001098	-1.505		
0.001103	-1.445		
0.001107	-1.479		
0.001112	-1.542		
0.001116	-1.57		
0.001121	-1.706		
0.001125	-1.101		
0.00113	-1.363		
0.001134	-1.455		
0.001139	-1.897		
0.001143	-1.766		
0.001148	-1.582		
0.001152	-1.158		
0.001157	-1.708		
0.001161	-1.433		
0.001166	-1.589		
0.00117	-1.208		
0.001175	-1.712		
0.001179	-1.204		
0.001184	-1.668		
0.001188	-0.91		
0.001193	-1.336		
0.001197	-0.842		
0.001202	-1.618		
0.001206	-1.297		
0.001211	-1.471		
0.001215	-1.0712		
0.00122	-1.338		
0.001224	-1.0535		
0.001229	-1.235		
0.001233	-1.103		
0.001238	-1.28		
0.001242	-0.992		
0.001247	-1.362		
0.001251	-0.993		
0.001256	-0.899		
0.00126	-0.799		
0.001265	-1.302		
0.001269	-1.158		
0.001274	-1.442		
0.001278	-1.285		
0.001283	-0.862		
0.001287	-1.155		
0.001292	-0.828		
0.001296	-1.177		
0.001301	-0.729		
0.001305	-0.895		
0.00131	-0.699		
0.001314	-1.00063		
0.001319	-0.524		
0.001323	-0.833		
0.001328	-0.667		
0.001332	-1.21		
0.001337	-1.397		
0.001341	-1.33		
0.001346	-0.724		
0.00135	-1.252		
0.001355	-0.615		
0.001359	-1.159		
0.001364	-0.699		
0.001368	-1.0947		
0.001373	-0.635		
0.001377	-1.137		
0.001382	-0.726		
0.001386	-1.184		
0.001391	-0.783		
0.001395	-1.217		
0.0014	-1.305		
0.001404	-1.242		
0.001409	-1.0105		
0.001413	-1.296		
0.001418	-0.997		
0.001422	-1.0841		
0.001427	-0.964		
0.001431	-1.0282		
0.001436	-0.943		
0.00144	-0.922		
0.001445	-0.619		
0.001449	-1.0273		
0.001454	-1.0576		
0.001458	-0.963		
0.001463	-1.429		
0.001467	-1.141		
0.001472	-1.413		
0.001476	-1.101		
0.001481	-1.417		
0.001485	-0.824		
0.00149	-1.329		
0.001494	-0.834		
0.001499	-1.286		
0.001503	-0.713		
0.001508	-1.0717		
0.001512	-0.96		
0.001517	-1.321		
0.001521	-0.934		
0.001526	-1.517		
0.00153	-1.548		
0.001535	-1.715		
0.001539	-0.97		
0.001544	-1.571		
0.001548	-0.847		
0.001553	-1.307		
0.001557	-0.727		
0.001562	-1.092		
0.001566	-0.726		
0.001571	-1.146		
0.001575	-0.787		
0.00158	-1.101		
0.001584	-1.0804		
0.001589	-1.175		
0.001593	-1.643		
0.001598	-1.564		
0.001602	-1.162		
0.001607	-1.485		
0.001611	-1.455		
0.001616	-1.619		
0.00162	-1.556		
0.001625	-1.506		
0.001629	-1.782		
0.001634	-1.563		
0.001638	-1.368		
0.001643	-1.469		
0.001647	-1.97		
0.001652	-2.46		
0.001656	-3.184		
0.001661	-2.796		
0.001665	-2.886		
0.00167	-2.443		
0.001674	-2.563		
0.001679	-1.918		
0.001683	-2.368		
0.001688	-1.578		
0.001692	-2.00988		
0.001697	-1.297		
0.001701	-1.38		
0.001706	-1.284		
0.00171	-1.746		
0.001715	-1.355		
0.001719	-2.018		
0.001724	-1.556		
0.001728	-1.954		
0.001733	-1.483		
0.001737	-1.54		
0.001742	-0.993		
0.001746	-1.537		
0.001751	-0.839		
0.001755	-0.975		
0.00176	-0.783		
0.001764	-0.546		
0.001769	-0.57		
0.001773	-0.524		
0.001778	-0.797		
0.001782	-0.946		
0.001787	-1.0276		
0.001791	-1.09		
0.001796	-1.127		
0.0018	-1.0518		
0.001805	-0.857		
0.001809	-0.58		
0.001814	-0.697		
0.001818	-0.526		
0.001823	-0.821		
0.001827	-0.198		
0.001832	-0.145		
0.001836	-0.0483		
0.001841	-0.768		
0.001845	-0.233		
0.00185	-0.85		
0.001854	-0.442		
0.001859	-0.588		
0.001863	-0.149		
0.001868	-0.612		
0.001872	-0.306		
0.001877	-0.794		
0.001881	-0.261		
0.001886	-0.82		
0.00189	-0.203		
0.001895	0.0483		
0.001899	0.16		
0.001904	-0.319		
0.001908	0.0326		
0.001913	-0.743		
0.001917	-0.209		
0.001922	-0.256		
0.001926	-0.133		
0.001931	-0.339		
0.001935	0.101		
0.00194	-0.2		
0.001944	0.16		
0.001949	-0.0892		
0.001953	0.151		
0.001958	0.577		
0.001962	0.383		
0.001967	0.236		
0.001971	0.0377		
0.001976	-0.0125		
0.00198	0.198		
0.001985	0.354		
0.001989	0.0482		
0.001994	0.303		
0.001998	0.162		
0.002003	0.51		
0.002007	0.329		
0.002012	0.519		
0.002016	-0.0652		
0.002021	0.889		
0.002025	0.382		
0.00203	0.654		
0.002034	0.0917		
0.002039	0.318		
0.002043	0.193		
0.002048	0.446		
0.002052	-0.0157		
0.002057	0.434		
0.002061	-0.0736		
0.002066	0.237		
0.00207	-0.286		
0.002075	0.269		
0.002079	-0.259		
0.002084	0.279		
0.002088	0.22		
0.002093	0.402		
0.002097	-0.0973		
0.002102	0.443		
0.002106	-0.00508		
0.002111	0.262		
0.002115	0.41		
0.00212	0.498		
0.002124	0.495		
0.002129	0.374		
0.002133	0.623		
0.002138	0.689		
0.002142	0.455		
0.002147	0.383		
0.002151	0.782		
0.002156	0.75		
0.00216	0.557		
0.002165	0.43		
0.002169	0.0251		
0.002174	0.227		
0.002178	0.689		
0.002183	0.297		
0.002187	0.771		
0.002192	0.463		
0.002196	0.866		
0.002201	0.369		
0.002205	0.73		
0.00221	0.417		
0.002214	1.0207		
0.002219	0.545		
0.002223	0.742		
0.002228	0.22		
0.002232	0.232		
0.002237	0.383		
0.002241	0.77		
0.002246	0.167		
0.00225	0.649		
0.002255	0.378		
0.002259	0.774		
0.002264	0.532		
0.002268	0.812		
0.002273	0.249		
0.002277	0.601		
0.002282	0.145		
0.002286	0.383		
0.002291	-0.103		
0.002295	-0.219		
0.0023	-0.027		
0.002304	-0.0281		
0.002309	-0.167		
0.002313	-0.0583		
0.002318	-0.0685		
0.002322	-0.183		
0.002327	0.323		
0.002331	-0.032		
0.002336	0.0424		
0.00234	0.0364		
0.002345	-0.0449		
0.002349	-0.181		
0.002354	0.0287		
0.002358	-0.24		
0.002363	-0.269		
0.002367	-0.277		
0.002372	0.16		
0.002376	-0.418		
0.002381	0.343		
0.002385	-0.0494		
0.00239	0.516		
0.002394	-0.0604		
0.002399	0.594		
0.002403	0.306		
0.002408	0.571		
0.002412	0.202		
0.002417	0.493		
0.002421	0.112		
0.002426	-0.177		
0.00243	-0.253		
0.002435	0.454		
0.002439	0.0643		
0.002444	0.524		
0.002448	0.0774		
0.002453	0.186		
0.002457	0.0433		
0.002462	0.279		
0.002466	0.0055		
0.002471	0.38		
0.002475	-0.0799		
0.00248	-0.302		
0.002484	-0.385		
0.002489	-0.872		
0.002493	-0.644		
0.002498	-0.535		
0.002502	-0.606		
0.002507	-0.572		
0.002511	-0.471		
0.002516	-0.472		
0.00252	-0.055		
0.002525	-0.528		
0.002529	-0.368		
0.002534	-0.36		
0.002538	-0.371		
0.002543	-0.852		
0.002547	-0.587		
0.002552	-1.238		
0.002556	-0.749		
0.002561	-1.00899		
0.002565	-0.336		
0.00257	-0.928		
0.002574	-0.281		
0.002579	-0.871		
0.002583	-0.346		
0.002588	-0.979		
0.002592	-0.471		
0.002597	-0.521		
0.002601	-0.676		
0.002606	-0.875		
0.00261	-0.671		
0.002615	-1.143		
0.002619	-0.903		
0.002624	-1.251		
0.002628	-0.915		
0.002633	-1.368		
0.002637	-0.685		
0.002642	-0.965		
0.002646	-0.656		
0.002651	-0.806		
0.002655	-0.649		
0.00266	-0.76		
0.002664	-0.545		
0.002669	-0.489		
0.002673	-0.806		
0.002678	-0.803		
0.002682	-1.216		
0.002687	-1.0607		
0.002691	-0.898		
0.002696	-0.577		
0.0027	-0.549		
0.002705	-0.497		
0.002709	-0.676		
0.002714	-0.226		
0.002718	-0.725		
0.002723	-0.259		
0.002727	-0.0283		
0.002732	0.0894		
0.002736	-0.666		
0.002741	-0.117		
0.002745	-0.897		
0.00275	-0.334		
0.002754	-0.73		
0.002759	-0.411		
0.002763	-0.827		
0.002768	-0.233		
0.002772	-0.602		
0.002777	-0.0108		
0.002781	-0.715		
0.002786	-0.245		
0.00279	0.182		
0.002795	0.206		
0.002799	-0.286		
0.002804	-0.0095		
0.002808	-0.406		
0.002813	-0.0201		
0.002817	-0.396		
0.002822	0.0577		
0.002826	-0.0334		
0.002831	-0.0955		
0.002835	-0.337		
0.00284	-0.195		
0.002844	-0.245		
0.002849	-0.0798		
0.002853	0.526		
0.002858	0.0514		
0.002862	0.0495		
0.002867	0.0234		
0.002871	-0.121		
0.002876	-0.0913		
0.00288	0.178		
0.002885	-0.309		
0.002889	-0.321		
0.002894	-0.639		
0.002898	-0.0544		
0.002903	-0.225		
0.002907	0.0103		
0.002912	-0.55		
0.002916	0.154		
0.002921	-0.0746		
0.002925	0.298		
0.00293	-0.567		
0.002934	-0.161		
0.002939	-0.537		
0.002943	0.103		
0.002948	-0.29		
0.002952	0.181		
0.002957	-0.195		
0.002961	-0.0255		
0.002966	-0.682		
0.00297	-0.074		
0.002975	-0.416		
0.002979	0.0759		
0.002984	0.251		
0.002988	0.309		
0.002993	-0.345		
0.002997	-0.0104		
0.003002	-0.448		
0.003006	-0.058		
0.003011	-0.133		
0.003015	-0.281		
0.00302	-0.334		
0.003024	-0.269		
0.003029	-0.0815		
0.003033	-0.0545		
0.003038	-0.126		
0.003042	-0.305		
0.003047	0.359		
0.003051	0.0145		
0.003056	-0.0497		
0.00306	-0.518		
0.003065	-0.622		
0.003069	-0.519		
0.003074	0.166		
0.003078	-0.168		
0.003083	0.423		
0.003087	-0.195		
0.003092	0.237		
0.003096	-0.331		
0.003101	0.179		
0.003105	-0.277		
0.00311	0.329		
0.003114	-0.0676		
0.003119	0.086		
0.003123	-0.463		
0.003128	-0.351		
0.003132	-0.268		
0.003137	0.0352		
0.003141	-0.521		
0.003146	-0.119		
0.00315	-0.302		
0.003155	0.0358		
0.003159	-0.0967		
0.003164	0.00657		
0.003168	-0.377		
0.003173	0.0628		
0.003177	-0.185		
0.003182	0.201		
0.003186	-0.241		
0.003191	-0.406		
0.003195	-0.43		
0.0032	-0.409		
0.003204	-0.244		
0.003209	-0.252		
0.003213	-0.0569		
0.003218	-0.456		
0.003222	-0.023		
0.003227	-0.258		
0.003231	0.114		
0.003236	-0.0536		
0.00324	0.126		
0.003245	-0.205		
0.003249	0.0184		
0.003254	-0.244		
0.003258	-0.327		
0.003263	-0.572		
0.003267	0.0419		
0.003272	-0.589		
0.003276	0.151		
0.003281	-0.32		
0.003285	0.353		
0.00329	-0.249		
0.003294	0.0252		
0.003299	-0.404		
0.003303	0.147		
0.003308	-0.0701		
0.003312	0.0714		
0.003317	-0.434		
0.003321	-0.914		
0.003326	-0.742		
0.00333	-0.184		
0.003335	-0.491		
0.003339	0.0855		
0.003344	-0.234		
0.003348	-0.0518		
0.003353	0.00548		
0.003357	0.23		
0.003362	0.168		
0.003366	0.228		
0.003371	-0.0811		
0.003375	-0.402		
0.00338	-0.0557		
0.003384	-0.391		
0.003389	-0.0804		
0.003393	-0.208		
0.003398	-0.144		
0.003402	-0.269		
0.003407	0.113		
0.003411	-0.0747		
0.003416	0.5		
0.00342	0.0303		
0.003425	0.383		
0.003429	0.247		
0.003434	0.0778		
0.003438	-0.0993		
0.003443	0.267		
0.003447	-0.451		
0.003452	-0.0857		
0.003456	-0.328		
0.003461	0.411		
0.003465	-0.223		
0.00347	0.276		
0.003474	-0.244		
0.003479	0.327		
0.003483	-0.0473		
0.003488	0.606		
0.003492	0.401		
0.003497	0.566		
0.003501	0.176		
0.003506	0.289		
0.00351	0.0472		
0.003515	-0.105		
0.003519	-0.243		
0.003524	0.00677		
0.003528	-0.452		
0.003533	-0.163		
0.003537	-0.178		
0.003542	-0.0185		
0.003546	-0.223		
0.003551	-0.336		
0.003555	-0.183		
0.00356	0.00447		
0.003564	0.24		
0.003569	-0.3		
0.003573	-0.00784		
0.003578	-0.66		
0.003582	-0.362		
0.003587	-0.169		
0.003591	0.183		
0.003596	-0.138		
0.0036	0.0319		
0.003605	-0.294		
0.003609	0.264		
0.003614	-0.316		
0.003618	0.252		
0.003623	0.406		
0.003627	0.259		
0.003632	-0.389		
0.003636	0.209		
0.003641	-0.336		
0.003645	0.0532		
0.00365	-0.414		
0.003654	0.0138		
0.003659	-0.329		
0.003663	0.316		
0.003668	0.0308		
0.003672	0.575		
0.003677	0.144		
0.003681	0.232		
0.003686	0.403		
0.00369	0.355		
0.003695	0.286		
0.003699	0.179		
0.003704	-0.216		
0.003708	0.0836		
0.003713	-0.0276		
0.003717	0.243		
0.003722	0.21		
0.003726	0.0956		
0.003731	-0.177		
0.003735	-0.092		
0.00374	0.185		
0.003744	0.156		
0.003749	0.748		
0.003753	0.483		
0.003758	0.564		
0.003762	0.132		
0.003767	0.504		
0.003771	0.277		
0.003776	0.29		
0.00378	-0.0919		
0.003785	0.137		
0.003789	0.0196		
0.003794	0.59		
0.003798	0.362		
0.003803	0.724		
0.003807	0.0779		
0.003812	0.555		
0.003816	0.619		
0.003821	1.0178		
0.003825	0.193		
0.00383	0.397		
0.003834	-0.173		
0.003839	0.492		
0.003843	0.428		
0.003848	0.835		
0.003852	0.455		
0.003857	0.711		
0.003861	0.176		
0.003866	0.477		
0.00387	0.274		
0.003875	0.602		
0.003879	0.992		
0.003884	0.865		
0.003888	0.348		
0.003893	0.544		
0.003897	0.253		
0.003902	0.623		
0.003906	0.512		
0.003911	0.196		
0.003915	0.561		
0.00392	0.512		
0.003924	0.773		
0.003929	0.469		
0.003933	0.565		
0.003938	0.286		
0.003942	0.855		
0.003947	0.633		
0.003951	0.723		
0.003956	0.375		
0.00396	0.398		
0.003965	0.426		
0.003969	0.916		
0.003974	0.756		
0.003978	1.126		
0.003983	0.416		
0.003987	0.903		
0.003992	0.419		
0.003996	0.834		
0.004001	0.537		
0.004005	1.332		
0.00401	0.811		
0.004014	0.977		
0.004019	0.292		
0.004023	0.537		
0.004028	0.485		
0.004032	0.665		
0.004037	0.27		
0.004041	0.351		
0.004046	0.494		
0.00405	0.835		
0.004055	0.616		
0.004059	0.566		
0.004064	0.385		
0.004068	0.519		
0.004073	0.557		
0.004077	0.934		
0.004082	0.532		
0.004086	0.339		
0.004091	0.00931		
0.004095	0.208		
0.0041	0.668		
0.004104	0.476		
0.004109	0.877		
0.004113	0.327		
0.004118	0.755		
0.004122	0.334		
0.004127	0.602		
0.004131	0.346		
0.004136	0.785		
0.00414	0.346		
0.004145	0.266		
0.004149	0.0317		
0.004154	-0.042		
0.004158	-0.0669		
0.004163	0.436		
0.004167	-0.287		
0.004172	0.381		
0.004176	0.168		
0.004181	0.836		
0.004185	0.473		
0.00419	0.848		
0.004194	0.45		
0.004199	0.891		
0.004203	0.556		
0.004208	1.194		
0.004212	0.747		
0.004217	0.372		
0.004221	0.291		
0.004226	0.78		
0.00423	0.714		
0.004235	0.843		
0.004239	0.587		
0.004244	0.485		
0.004248	0.594		
0.004253	0.755		
0.004257	0.974		
0.004262	0.988		
0.004266	0.509		
0.004271	0.43		
0.004275	0.466		
0.00428	-0.107		
0.004284	0.378		
0.004289	0.214		
0.004293	0.389		
0.004298	-0.0515		
0.004302	0.459		
0.004307	0.452		
0.004311	1.000322		
0.004316	0.192		
0.00432	0.484		
0.004325	0.314		
0.004329	0.452		
0.004334	0.206		
0.004338	0.308		
0.004343	-0.384		
0.004347	-0.306		
0.004352	-0.546		
0.004356	0.344		
0.004361	-0.124		
0.004365	0.479		
0.00437	-0.00515		
0.004374	0.546		
0.004379	0.0816		
0.004383	0.523		
0.004388	0.507		
0.004392	0.77		
0.004397	0.289		
0.004401	0.0723		
0.004406	0.214		
0.00441	-0.032		
0.004415	-0.0694		
0.004419	0.235		
0.004424	-0.0574		
0.004428	0.222		
0.004433	0.536		
0.004437	0.653		
0.004442	0.625		
0.004446	0.211		
0.004451	0.287		
0.004455	0.635		
0.00446	0.664		
0.004464	0.249		
0.004469	0.513		
0.004473	-0.292		
0.004478	0.142		
0.004482	0.108		
0.004487	0.736		
0.004491	0.26		
0.004496	0.657		
0.0045	-0.0295		
0.004505	0.639		
0.004509	0.336		
0.004514	0.913		
0.004518	0.739		
0.004523	0.741		
0.004527	0.181		
0.004532	0.659		
0.004536	0.13		
0.004541	0.57		
0.004545	-0.0678		
0.00455	0.0279		
0.004554	-0.0699		
0.004559	0.607		
0.004563	0.4		
0.004568	0.705		
0.004572	0.244		
0.004577	0.522		
0.004581	0.717		
0.004586	0.653		
0.00459	0.753		

